An abstraction for solving multi-domain problems using finite element methods

We introduce a new abstraction for the representation and solution of multi-domain problems using finite element methods. This is an advance over previous work in that it achieves a single higher-level abstraction that represents multi-domain problems in the mixed variational problem formalism. We implemented our new abstraction in UFL and Firedrake, and validated our implementations solving a quad-triangle mixed-cell-type problem, a hex-quad mixed-cell-type problem, and a fluid-structure interaction benchmark problem.

==> mesh_f_material.dat <==
x y mesh_f
2.059168097766933547e-01 3.205243470370661707e-01 1.000000000000000000e+00
2.271037644905900543e-01 2.707106786063124271e-01 1.000000000000000000e+00
2.649260662289145141e-01 3.291117566857180710e-01 1.000000000000000000e+00
2.165102865034534974e-01 2.956175124253529463e-01 1.000000000000000444e+00
2.460149151209728435e-01 2.999112177386579203e-01 9.999999999999997780e-01
2.354214389017848519e-01 3.248180532694008305e-01 9.999999999999995559e-01
2.271037644905900543e-01 2.707106786063124271e-01 1.000000000000000000e+00
2.649260662289145141e-01 3.291117566857180710e-01 1.000000000000000000e+00
2.707106819645597184e-01 2.707106816665276749e-01 1.000000000000000000e+00
2.460149151209729823e-01 2.999112177386580869e-01 1.000000000000000444e+00
2.678183732686522656e-01 2.999112184922117508e-01 9.999999999999997780e-01
2.489072232382439076e-01 2.707106805746251621e-01 9.999999999999995559e-01
2.649260662289145141e-01 3.291117566857180710e-01 1.000000000000000000e+00
2.707106819645597184e-01 2.707106816665276749e-01 1.000000000000000000e+00
3.104527059281048107e-01 2.905594503734958423e-01 1.000000000000000000e+00
2.678183732686525431e-01 2.999112184922119173e-01 1.000000000000000444e+00
2.905816890732558777e-01 2.806350622225858849e-01 9.999999999999997780e-01
2.876893832244735161e-01 3.098356012507978430e-01 9.999999999999995559e-01
2.059168097766933547e-01 3.205243470370661707e-01 1.000000000000000000e+00
1.514733250218056049e-01 3.296842835371016078e-01 1.000000000000000000e+00
1.998546097085375228e-01 4.100000047460435337e-01 1.000000000000000000e+00
1.786950657719786895e-01 3.251043128410301408e-01 1.000000000000000444e+00
1.756639676519026194e-01 3.698421466143235747e-01 9.999999999999997780e-01
2.028857078719755458e-01 3.652621714875575742e-01 9.999999999999995559e-01
2.059168097766933547e-01 3.205243470370661707e-01 1.000000000000000000e+00
1.819123650390592206e-01 2.707106752744252165e-01 1.000000000000000000e+00
1.514733250218056049e-01 3.296842835371016078e-01 1.000000000000000000e+00
1.939145890286278207e-01 2.956175114655108516e-01 1.000000000000000444e+00
1.666928461256082517e-01 3.001974802748083038e-01 9.999999999999997780e-01
1.786950657719784952e-01 3.251043128410298078e-01 9.999999999999995559e-01
2.271037644905900543e-01 2.707106786063124271e-01 1.000000000000000000e+00
2.046085735920385729e-01 2.497871647678371054e-01 1.000000000000000000e+00
1.819123650390592206e-01 2.707106752744252165e-01 1.000000000000000000e+00
2.158561678033583675e-01 2.590650723077184137e-01 1.000000000000000444e+00
1.932604664625564017e-01 2.601272208148169840e-01 9.999999999999997780e-01
2.045080671802674277e-01 2.707106788362030336e-01 9.999999999999995559e-01
2.059168097766933547e-01 3.205243470370661707e-01 1.000000000000000000e+00
2.649260662289145141e-01 3.291117566857180710e-01 1.000000000000000000e+00
1.998546097085375228e-01 4.100000047460435337e-01 1.000000000000000000e+00
2.354214389017850184e-01 3.248180532694011635e-01 1.000000000000000444e+00
2.323903382050881150e-01 3.695558804806013398e-01 9.999999999999997780e-01
2.028857078719755458e-01 3.652621714875575742e-01 9.999999999999995559e-01
2.059168097766933547e-01 3.205243470370661707e-01 1.000000000000000000e+00
2.271037644905900543e-01 2.707106786063124271e-01 1.000000000000000000e+00
1.819123650390592206e-01 2.707106752744252165e-01 1.000000000000000000e+00
2.165102865034534974e-01 2.956175124253529463e-01 1.000000000000000444e+00
2.045080671802675110e-01 2.707106788362030891e-01 9.999999999999997780e-01
1.939145890286276264e-01 2.956175114655105185e-01 9.999999999999995559e-01
2.271037644905900543e-01 2.707106786063124271e-01 1.000000000000000000e+00
2.353552885320834009e-01 2.353553030039139127e-01 1.000000000000000000e+00
2.046085735920385729e-01 2.497871647678371054e-01 1.000000000000000000e+00
2.312295504682230218e-01 2.548791207343529819e-01 1.000000000000000444e+00
2.199819529424562881e-01 2.458322478876710793e-01 9.999999999999997780e-01
2.158561678033581455e-01 2.590650723077181916e-01 9.999999999999995559e-01
2.649260662289145141e-01 3.291117566857180710e-01 1.000000000000000000e+00
2.926907795768231013e-01 4.100000028222686721e-01 1.000000000000000000e+00
1.998546097085375228e-01 4.100000047460435337e-01 1.000000000000000000e+00
2.788084221019841991e-01 3.695558791829145484e-01 1.000000000000000444e+00
2.462726930584135665e-01 4.100000015818258681e-01 9.999999999999997780e-01
2.323903382050880595e-01 3.695558804806012287e-01 9.999999999999995559e-01
2.926907795768231013e-01 4.100000028222686721e-01 1.000000000000000000e+00
3.427154030617921010e-01 3.384573860301222648e-01 1.000000000000000000e+00
3.985449466428045984e-01 4.100000010624232916e-01 1.000000000000000000e+00
3.177030918473159882e-01 3.742286934233224893e-01 1.000000000000000444e+00
3.706301768068573921e-01 3.742286931321048282e-01 9.999999999999997780e-01
3.456178623812829476e-01 4.100000001909903657e-01 9.999999999999995559e-01
2.271037644905900543e-01 2.707106786063124271e-01 1.000000000000000000e+00
2.707106819645597184e-01 2.707106816665276749e-01 1.000000000000000000e+00
2.353552885320834009e-01 2.353553030039139127e-01 1.000000000000000000e+00
2.489072232382441296e-01 2.707106805746254952e-01 1.000000000000000444e+00
2.530330089443908470e-01 2.530330089381870873e-01 9.999999999999997780e-01
2.312295504682227998e-01 2.548791207343527043e-01 9.999999999999995559e-01
2.649260662289145141e-01 3.291117566857180710e-01 1.000000000000000000e+00
2.926907795768231013e-01 4.100000028222686721e-01 1.000000000000000000e+00
3.427154030617921010e-01 3.384573860301222648e-01 1.000000000000000000e+00
2.788084221019841991e-01 3.695558791829145484e-01 1.000000000000000444e+00
3.177030918473157106e-01 3.742286934233222673e-01 9.999999999999997780e-01
3.038207370697974530e-01 3.337845719745143325e-01 9.999999999999995559e-01
2.707106819645597184e-01 2.707106816665276749e-01 1.000000000000000000e+00
2.707107236620623913e-01 2.355150744323580569e-01 1.000000000000000000e+00
2.353552885320834009e-01 2.353553030039139127e-01 1.000000000000000000e+00
2.707106792463009337e-01 2.531128601012355706e-01 1.000000000000000444e+00
2.530330094949631570e-01 2.354351896490784746e-01 9.999999999999997780e-01
2.530330089443907360e-01 2.530330089381869763e-01 9.999999999999995559e-01
2.649260662289145141e-01 3.291117566857180710e-01 1.000000000000000000e+00
3.104527059281048107e-01 2.905594503734958423e-01 1.000000000000000000e+00
3.427154030617921010e-01 3.384573860301222648e-01 1.000000000000000000e+00
2.876893832244737936e-01 3.098356012507982871e-01 1.000000000000000444e+00
3.265840518035885154e-01 3.145084154453966496e-01 9.999999999999997780e-01
3.038207370697974530e-01 3.337845719745143325e-01 9.999999999999995559e-01
2.707106819645597184e-01 2.707106816665276749e-01 1.000000000000000000e+00
3.020857839496893238e-01 2.452700869423255770e-01 1.000000000000000000e+00
2.707107236620623913e-01 2.355150744323580569e-01 1.000000000000000000e+00
2.863982536418743230e-01 2.579903989949075549e-01 1.000000000000000444e+00
2.863982554099343547e-01 2.403925809740062869e-01 9.999999999999997780e-01
2.707106792463007117e-01 2.531128601012352930e-01 9.999999999999995559e-01
3.104527059281048107e-01 2.905594503734958423e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
3.427154030617921010e-01 3.384573860301222648e-01 1.000000000000000000e+00
3.322710039630147327e-01 2.747405273672759995e-01 1.000000000000000444e+00
3.484023655937265040e-01 2.986895036757101218e-01 9.999999999999997780e-01
3.265840518035884044e-01 3.145084154453965941e-01 9.999999999999995559e-01
2.707106819645597184e-01 2.707106816665276749e-01 1.000000000000000000e+00
3.104527059281048107e-01 2.905594503734958423e-01 1.000000000000000000e+00
3.020857839496893238e-01 2.452700869423255770e-01 1.000000000000000000e+00
2.905816890732559887e-01 2.806350622225861069e-01 1.000000000000000444e+00
3.062692622686072896e-01 2.679147812225165515e-01 9.999999999999997780e-01
2.863982536418739899e-01 2.579903989949072773e-01 9.999999999999995559e-01
3.104527059281048107e-01 2.905594503734958423e-01 1.000000000000000000e+00
3.020857839496893238e-01 2.452700869423255770e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
3.062692622686074562e-01 2.679147812225166625e-01 1.000000000000000444e+00
3.280875738121209473e-01 2.520958679259772683e-01 9.999999999999997780e-01
3.322710039630144552e-01 2.747405273672756665e-01 9.999999999999995559e-01
3.020857839496893238e-01 2.452700869423255770e-01 1.000000000000000000e+00
3.147616182675092023e-01 2.100000035483866045e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
3.084237035306676145e-01 2.276350471134999109e-01 1.000000000000000444e+00
3.344254534842836524e-01 2.344607987872314170e-01 9.999999999999997780e-01
3.280875738121208363e-01 2.520958679259772683e-01 9.999999999999995559e-01
3.020857839496893238e-01 2.452700869423255770e-01 1.000000000000000000e+00
2.897572302838539726e-01 2.099999984908848261e-01 1.000000000000000000e+00
2.707107236620623913e-01 2.355150744323580569e-01 1.000000000000000000e+00
2.959215292597690006e-01 2.276350588063720815e-01 1.000000000000000444e+00
2.802339557858049002e-01 2.227575204162003386e-01 9.999999999999997780e-01
2.863982554099342437e-01 2.403925809740062314e-01 9.999999999999995559e-01
2.897572302838539726e-01 2.099999984908848261e-01 1.000000000000000000e+00
2.707107236620623913e-01 2.355150744323580569e-01 1.000000000000000000e+00
2.707106690688137474e-01 2.099999935090283709e-01 1.000000000000000000e+00
2.802339557858051222e-01 2.227575204162005051e-01 1.000000000000000444e+00
2.707106802377039489e-01 2.227575214054945407e-01 9.999999999999997780e-01
2.802339551148586017e-01 2.099999996979894923e-01 9.999999999999995559e-01
2.595068708281993430e-01 2.100000004522994124e-01 1.000000000000000000e+00
2.707107236620623913e-01 2.355150744323580569e-01 1.000000000000000000e+00
2.707106690688137474e-01 2.099999935090283709e-01 1.000000000000000000e+00
2.639565170327757837e-01 2.227575208007382401e-01 1.000000000000000444e+00
2.707106802377039489e-01 2.227575214054945407e-01 9.999999999999997780e-01
2.651087740838049545e-01 2.099999997776546556e-01 9.999999999999995559e-01
2.595068708281993430e-01 2.100000004522994124e-01 1.000000000000000000e+00
2.707107236620623913e-01 2.355150744323580569e-01 1.000000000000000000e+00
2.353552885320834009e-01 2.353553030039139127e-01 1.000000000000000000e+00
2.639565170327757837e-01 2.227575208007382401e-01 1.000000000000000444e+00
2.530330094949631570e-01 2.354351896490784746e-01 9.999999999999997780e-01
2.508910930101105885e-01 2.226776676717478753e-01 9.999999999999995559e-01
2.595068708281993430e-01 2.100000004522994124e-01 1.000000000000000000e+00
2.489898060269053193e-01 2.100000083087685265e-01 1.000000000000000000e+00
2.353552885320834009e-01 2.353553030039139127e-01 1.000000000000000000e+00
2.542483325963744711e-01 2.100000000322241878e-01 1.000000000000000444e+00
2.445607708282948323e-01 2.226776677518117753e-01 9.999999999999997780e-01
2.508910930101105885e-01 2.226776676717478753e-01 9.999999999999995559e-01
2.604178362636886956e-01 1.899999996235951227e-01 1.000000000000000000e+00
2.707106810643837846e-01 1.638181819809539086e-01 1.000000000000000000e+00
2.707106783786394910e-01 1.900000002962718981e-01 1.000000000000000000e+00
2.644649969183435201e-01 1.769090903154153516e-01 1.000000000000000444e+00
2.707106782125389133e-01 1.769090903352681932e-01 9.999999999999997780e-01
2.655642574530832634e-01 1.899999999212888813e-01 9.999999999999995559e-01
3.020857839496893238e-01 2.452700869423255770e-01 1.000000000000000000e+00
2.897572302838539726e-01 2.099999984908848261e-01 1.000000000000000000e+00
3.147616182675092023e-01 2.100000035483866045e-01 1.000000000000000000e+00
2.959215292597690006e-01 2.276350588063720815e-01 1.000000000000000444e+00
3.022594222142843678e-01 2.099999999447580146e-01 9.999999999999997780e-01
3.084237035306672259e-01 2.276350471134996889e-01 9.999999999999995559e-01
2.489897948952622952e-01 1.899999996840486260e-01 1.000000000000000000e+00
2.604178362636886956e-01 1.899999996235951227e-01 1.000000000000000000e+00
2.353553384511583857e-01 1.646446615008211600e-01 1.000000000000000000e+00
2.547038166205802256e-01 1.900000002449572511e-01 1.000000000000000444e+00
2.514394147064076268e-01 1.773223303693791664e-01 9.999999999999997780e-01
2.445607734726241156e-01 1.773223306195268190e-01 9.999999999999995559e-01
2.604178362636886956e-01 1.899999996235951227e-01 1.000000000000000000e+00
2.707106810643837846e-01 1.638181819809539086e-01 1.000000000000000000e+00
2.353553384511583857e-01 1.646446615008211600e-01 1.000000000000000000e+00
2.644649969183435201e-01 1.769090903154153516e-01 1.000000000000000444e+00
2.530330099833738577e-01 1.642314214017542295e-01 9.999999999999997780e-01
2.514394147064075713e-01 1.773223303693791109e-01 9.999999999999995559e-01
2.707106810643837846e-01 1.638181819809539086e-01 1.000000000000000000e+00
2.707106774720765552e-01 1.292893216066198780e-01 1.000000000000000000e+00
2.353553384511583857e-01 1.646446615008211600e-01 1.000000000000000000e+00
2.707106778061612040e-01 1.465537508811978751e-01 1.000000000000000444e+00
2.530330075324150330e-01 1.469669910751640329e-01 9.999999999999997780e-01
2.530330099833737467e-01 1.642314214017541740e-01 9.999999999999995559e-01
2.707106810643837846e-01 1.638181819809539086e-01 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
2.707106774720765552e-01 1.292893216066198780e-01 1.000000000000000000e+00
2.913522149311066900e-01 1.577700004333926764e-01 1.000000000000000444e+00
2.913522143192799341e-01 1.405055704136201067e-01 9.999999999999997780e-01
2.707106778061609265e-01 1.465537508811977641e-01 9.999999999999995559e-01
2.707106810643837846e-01 1.638181819809539086e-01 1.000000000000000000e+00
2.707106783786394910e-01 1.900000002962718981e-01 1.000000000000000000e+00
2.897572374312504806e-01 1.900000032445513243e-01 1.000000000000000000e+00
2.707106782125390798e-01 1.769090903352683319e-01 1.000000000000000444e+00
2.802339559899988397e-01 1.900000005489366761e-01 9.999999999999997780e-01
2.802339566137193039e-01 1.769090910773997161e-01 9.999999999999995559e-01
2.707106810643837846e-01 1.638181819809539086e-01 1.000000000000000000e+00
2.897572374312504806e-01 1.900000032445513243e-01 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
2.802339566137196369e-01 1.769090910773999104e-01 1.000000000000000444e+00
3.008754893973048516e-01 1.708609085858153742e-01 9.999999999999997780e-01
2.913522149311063569e-01 1.577700004333925377e-01 9.999999999999995559e-01
4.100542605059293041e-10 4.892741443448848092e-10 1.000000000000000000e+00
7.631029488433484220e-02 7.738120498696199334e-02 1.000000000000000000e+00
-2.484376415651394611e-10 1.047115936124846103e-01 1.000000000000000000e+00
3.815514768808933588e-02 3.869060279203000163e-02 1.000000000000000444e+00
3.815514751582627789e-02 9.104639953711683720e-02 9.999999999999997780e-01
-9.357285811750003833e-11 5.235579680310823575e-02 9.999999999999995559e-01
4.100542605059293041e-10 4.892741443448848092e-10 1.000000000000000000e+00
7.631029488433484220e-02 7.738120498696199334e-02 1.000000000000000000e+00
1.095940711655574440e-01 2.634826299111333345e-10 1.000000000000000000e+00
3.815514768808933588e-02 3.869060279203000163e-02 1.000000000000000444e+00
9.295218298905809362e-02 3.869060248328993340e-02 9.999999999999997780e-01
5.479703528670738788e-02 -2.802171119043332821e-10 9.999999999999995559e-01
7.631029488433484220e-02 7.738120498696199334e-02 1.000000000000000000e+00
-2.484376415651394611e-10 1.047115936124846103e-01 1.000000000000000000e+00
6.919406128784119647e-02 1.468742456840718413e-01 1.000000000000000000e+00
3.815514751582630565e-02 9.104639953711689271e-02 1.000000000000000444e+00
3.459703088427557027e-02 1.257929200761923327e-01 9.999999999999997780e-01
7.275217843935267992e-02 1.121277251596300012e-01 9.999999999999995559e-01
7.631029488433484220e-02 7.738120498696199334e-02 1.000000000000000000e+00
1.095940711655574440e-01 2.634826299111333345e-10 1.000000000000000000e+00
1.527124181657648627e-01 6.938236082010088013e-02 1.000000000000000000e+00
9.295218298905816301e-02 3.869060248328995422e-02 1.000000000000000444e+00
1.311532447820121239e-01 3.469118055875577977e-02 9.999999999999997780e-01
1.145113560583325973e-01 7.338178309324205895e-02 9.999999999999995559e-01
7.631029488433484220e-02 7.738120498696199334e-02 1.000000000000000000e+00
6.919406128784119647e-02 1.468742456840718413e-01 1.000000000000000000e+00
1.292893226238358839e-01 1.292893225535926838e-01 1.000000000000000000e+00
7.275217843935274931e-02 1.121277251596300845e-01 1.000000000000000444e+00
9.924169146102534977e-02 1.380817828819647930e-01 9.999999999999997780e-01
1.027998085892998514e-01 1.033352635756627780e-01 9.999999999999995559e-01
7.631029488433484220e-02 7.738120498696199334e-02 1.000000000000000000e+00
1.527124181657648627e-01 6.938236082010088013e-02 1.000000000000000000e+00
1.292893226238358839e-01 1.292893225535926838e-01 1.000000000000000000e+00
1.145113560583326806e-01 7.338178309324212834e-02 1.000000000000000444e+00
1.410008692150127030e-01 9.933584136329930148e-02 9.999999999999997780e-01
1.027998085892998514e-01 1.033352635756627780e-01 9.999999999999995559e-01
1.527124181657648627e-01 6.938236082010088013e-02 1.000000000000000000e+00
1.292893226238358839e-01 1.292893225535926838e-01 1.000000000000000000e+00
1.866313838077515164e-01 1.292893220418634137e-01 1.000000000000000000e+00
1.410008692150128140e-01 9.933584136329937087e-02 1.000000000000000444e+00
1.579603530659197397e-01 1.292893221944408644e-01 9.999999999999997780e-01
1.696719000355341178e-01 9.933584145684867805e-02 9.999999999999995559e-01
-2.484376415651394611e-10 1.047115936124846103e-01 1.000000000000000000e+00
6.919406128784119647e-02 1.468742456840718413e-01 1.000000000000000000e+00
7.476554388350029975e-10 2.049999983690334870e-01 1.000000000000000000e+00
3.459703088427560497e-02 1.257929200761924160e-01 1.000000000000000444e+00
3.459703119118448522e-02 1.759371224356860997e-01 9.999999999999997780e-01
7.030482783538216660e-11 1.548557979620639180e-01 9.999999999999995559e-01
6.919406128784119647e-02 1.468742456840718413e-01 1.000000000000000000e+00
7.991867062513370590e-02 2.014281436345987941e-01 1.000000000000000000e+00
7.476554388350029975e-10 2.049999983690334870e-01 1.000000000000000000e+00
7.455636635726319017e-02 1.741511952520461426e-01 1.000000000000000444e+00
3.995933513248259988e-02 2.032140725605960374e-01 9.999999999999997780e-01
3.459703119118446440e-02 1.759371224356860997e-01 9.999999999999995559e-01
6.919406128784119647e-02 1.468742456840718413e-01 1.000000000000000000e+00
1.292893227438342840e-01 1.780054664808786435e-01 1.000000000000000000e+00
7.991867062513370590e-02 2.014281436345987941e-01 1.000000000000000000e+00
9.924169122377425600e-02 1.624398547471956056e-01 1.000000000000000444e+00
1.046039963583684090e-01 1.897168047989416795e-01 9.999999999999997780e-01
7.455636635726312078e-02 1.741511952520459483e-01 9.999999999999995559e-01
1.095940711655574440e-01 2.634826299111333345e-10 1.000000000000000000e+00
1.527124181657648627e-01 6.938236082010088013e-02 1.000000000000000000e+00
2.164721646616703243e-01 -6.935562702551757702e-10 1.000000000000000000e+00
1.311532447820122349e-01 3.469118055875581447e-02 1.000000000000000444e+00
1.845922925669417625e-01 3.469118058133337235e-02 9.999999999999997780e-01
1.630331210622303351e-01 5.850499116393874190e-11 9.999999999999995559e-01
6.919406128784119647e-02 1.468742456840718413e-01 1.000000000000000000e+00
1.292893226238358839e-01 1.292893225535926838e-01 1.000000000000000000e+00
1.292893227438342840e-01 1.780054664808786435e-01 1.000000000000000000e+00
9.924169146102541916e-02 1.380817828819648763e-01 1.000000000000000444e+00
1.292893219551199679e-01 1.536473926232811427e-01 9.999999999999997780e-01
9.924169122377417274e-02 1.624398547471954390e-01 9.999999999999995559e-01
1.527124181657648627e-01 6.938236082010088013e-02 1.000000000000000000e+00
2.164721646616703243e-01 -6.935562702551757702e-10 1.000000000000000000e+00
2.072663039635260773e-01 8.211020111219585749e-02 1.000000000000000000e+00
1.845922925669418735e-01 3.469118058133339316e-02 1.000000000000000444e+00
2.118692363547645674e-01 4.105509964450713978e-02 9.999999999999997780e-01
1.799893601371709007e-01 7.574628048791377799e-02 9.999999999999995559e-01
1.292893226238358839e-01 1.292893225535926838e-01 1.000000000000000000e+00
1.646446614580629464e-01 1.646446637167045257e-01 1.000000000000000000e+00
1.292893227438342840e-01 1.780054664808786435e-01 1.000000000000000000e+00
1.469669916399038434e-01 1.469669911284597341e-01 1.000000000000000444e+00
1.441646280632005728e-01 1.713250639854594637e-01 9.999999999999997780e-01
1.292893219551199124e-01 1.536473926232810872e-01 9.999999999999995559e-01
1.527124181657648627e-01 6.938236082010088013e-02 1.000000000000000000e+00
1.866313838077515164e-01 1.292893220418634137e-01 1.000000000000000000e+00
2.072663039635260773e-01 8.211020111219585749e-02 1.000000000000000000e+00
1.696719000355342843e-01 9.933584145684877520e-02 1.000000000000000444e+00
1.969488430001002377e-01 1.056997598325312010e-01 9.999999999999997780e-01
1.799893601371709007e-01 7.574628048791377799e-02 9.999999999999995559e-01
1.292893226238358839e-01 1.292893225535926838e-01 1.000000000000000000e+00
1.866313838077515164e-01 1.292893220418634137e-01 1.000000000000000000e+00
1.646446614580629464e-01 1.646446637167045257e-01 1.000000000000000000e+00
1.579603530659198785e-01 1.292893221944409754e-01 1.000000000000000444e+00
1.756380227901153390e-01 1.428137534344456894e-01 9.999999999999997780e-01
1.469669916399036769e-01 1.469669911284595953e-01 9.999999999999995559e-01
1.866313838077515164e-01 1.292893220418634137e-01 1.000000000000000000e+00
2.072663039635260773e-01 8.211020111219585749e-02 1.000000000000000000e+00
2.305416450628792469e-01 1.292893204256150563e-01 1.000000000000000000e+00
1.969488430001004042e-01 1.056997598325312704e-01 1.000000000000000444e+00
2.189039766870453096e-01 1.056997613308736234e-01 9.999999999999997780e-01
2.085865147115437690e-01 1.292893212763565336e-01 9.999999999999995559e-01
1.866313838077515164e-01 1.292893220418634137e-01 1.000000000000000000e+00
2.050604049130434481e-01 1.502567363085231256e-01 1.000000000000000000e+00
1.646446614580629464e-01 1.646446637167045257e-01 1.000000000000000000e+00
1.958458941884977378e-01 1.397310880555139578e-01 1.000000000000000444e+00
1.848525330374421460e-01 1.523532086390791962e-01 9.999999999999997780e-01
1.756380227901152835e-01 1.428137534344456339e-01 9.999999999999995559e-01
1.866313838077515164e-01 1.292893220418634137e-01 1.000000000000000000e+00
2.050604049130434481e-01 1.502567363085231256e-01 1.000000000000000000e+00
2.305416450628792469e-01 1.292893204256150563e-01 1.000000000000000000e+00
1.958458941884977378e-01 1.397310880555139578e-01 1.000000000000000444e+00
2.178010253490351433e-01 1.412824095412033576e-01 9.999999999999997780e-01
2.085865147115437690e-01 1.292893212763565336e-01 9.999999999999995559e-01
2.050604049130434481e-01 1.502567363085231256e-01 1.000000000000000000e+00
2.305416450628792469e-01 1.292893204256150563e-01 1.000000000000000000e+00
2.353553384511583857e-01 1.646446615008211600e-01 1.000000000000000000e+00
2.178010253490352821e-01 1.412824095412034686e-01 1.000000000000000444e+00
2.329484946804220857e-01 1.458404298960370160e-01 9.999999999999997780e-01
2.202078719107198879e-01 1.542668395378739010e-01 9.999999999999995559e-01
1.500009063665626308e-01 2.003011623875509961e-01 1.000000000000000000e+00
1.646446614580629464e-01 1.646446637167045257e-01 1.000000000000000000e+00
1.292893227438342840e-01 1.780054664808786435e-01 1.000000000000000000e+00
1.531749637178423940e-01 1.824729116974850851e-01 1.000000000000000444e+00
1.441646280632005728e-01 1.713250639854594637e-01 9.999999999999997780e-01
1.402399463004628255e-01 1.891533137443920931e-01 9.999999999999995559e-01
1.500009063665626308e-01 2.003011623875509961e-01 1.000000000000000000e+00
1.292893222139800957e-01 2.218010812019440559e-01 1.000000000000000000e+00
1.292893227438342840e-01 1.780054664808786435e-01 1.000000000000000000e+00
1.402628935813078626e-01 2.110511215562499432e-01 1.000000000000000444e+00
1.292893218972035740e-01 1.999032727786939634e-01 9.999999999999997780e-01
1.402399463004628255e-01 1.891533137443920931e-01 9.999999999999995559e-01
1.292893222139800957e-01 2.218010812019440559e-01 1.000000000000000000e+00
1.292893227438342840e-01 1.780054664808786435e-01 1.000000000000000000e+00
7.991867062513370590e-02 2.014281436345987941e-01 1.000000000000000000e+00
1.292893218972036296e-01 1.999032727786941299e-01 1.000000000000000444e+00
1.046039963583684090e-01 1.897168047989416795e-01 9.999999999999997780e-01
1.046039959781183970e-01 2.116146130289380534e-01 9.999999999999995559e-01
6.837518605771444880e-02 2.546077830096682981e-01 1.000000000000000000e+00
7.991867062513370590e-02 2.014281436345987941e-01 1.000000000000000000e+00
7.476554388350029975e-10 2.049999983690334870e-01 1.000000000000000000e+00
7.414692833929692473e-02 2.280179640011688602e-01 1.000000000000000444e+00
3.995933513248259988e-02 2.032140725605960374e-01 9.999999999999997780e-01
3.418759331496135784e-02 2.298038910342939389e-01 9.999999999999995559e-01
1.500009063665626308e-01 2.003011623875509961e-01 1.000000000000000000e+00
1.292893222139800957e-01 2.218010812019440559e-01 1.000000000000000000e+00
1.646446602308665741e-01 2.353553381395711852e-01 1.000000000000000000e+00
1.402628935813078626e-01 2.110511215562499432e-01 1.000000000000000444e+00
1.441308629722973245e-01 2.285782094933702380e-01 9.999999999999997780e-01
1.532886618864188477e-01 2.178282517609520241e-01 9.999999999999995559e-01
1.292893222139800957e-01 2.218010812019440559e-01 1.000000000000000000e+00
6.837518605771444880e-02 2.546077830096682981e-01 1.000000000000000000e+00
7.991867062513370590e-02 2.014281436345987941e-01 1.000000000000000000e+00
9.883225405471370018e-02 2.382044310239539719e-01 1.000000000000000444e+00
7.414692833929689697e-02 2.280179640011687492e-01 9.999999999999997780e-01
1.046039959781183970e-01 2.116146130289380534e-01 9.999999999999995559e-01
6.837518605771444880e-02 2.546077830096682981e-01 1.000000000000000000e+00
-8.750704584028545118e-11 3.052884051566640555e-01 1.000000000000000000e+00
7.476554388350029975e-10 2.049999983690334870e-01 1.000000000000000000e+00
3.418759327320140817e-02 2.799480947128654695e-01 1.000000000000000444e+00
3.064989135941307863e-11 2.551442034193929786e-01 9.999999999999997780e-01
3.418759331496135784e-02 2.298038910342939389e-01 9.999999999999995559e-01
1.292893222139800957e-01 2.218010812019440559e-01 1.000000000000000000e+00
1.646446602308665741e-01 2.353553381395711852e-01 1.000000000000000000e+00
1.292893219659427828e-01 2.707106777027363242e-01 1.000000000000000000e+00
1.441308629722974077e-01 2.285782094933704045e-01 1.000000000000000444e+00
1.469669916144505650e-01 2.530330087895096836e-01 9.999999999999997780e-01
1.292893220577737146e-01 2.462558796734826416e-01 9.999999999999995559e-01
1.646446602308665741e-01 2.353553381395711852e-01 1.000000000000000000e+00
2.046085735920385729e-01 2.497871647678371054e-01 1.000000000000000000e+00
1.819123650390592206e-01 2.707106752744252165e-01 1.000000000000000000e+00
1.846266139958757657e-01 2.475745148909529458e-01 1.000000000000000444e+00
1.932604664625564017e-01 2.601272208148169840e-01 9.999999999999997780e-01
1.732785151662594170e-01 2.564853238577346484e-01 9.999999999999995559e-01
1.292893222139800957e-01 2.218010812019440559e-01 1.000000000000000000e+00
6.837518605771444880e-02 2.546077830096682981e-01 1.000000000000000000e+00
1.292893219659427828e-01 2.707106777027363242e-01 1.000000000000000000e+00
9.883225405471370018e-02 2.382044310239539719e-01 1.000000000000000444e+00
9.883225438626663806e-02 2.626592308326036740e-01 9.999999999999997780e-01
1.292893220577737146e-01 2.462558796734826416e-01 9.999999999999995559e-01
6.837518605771444880e-02 2.546077830096682981e-01 1.000000000000000000e+00
-8.750704584028545118e-11 3.052884051566640555e-01 1.000000000000000000e+00
7.776945347257947783e-02 3.298532100341212137e-01 1.000000000000000000e+00
3.418759327320140817e-02 2.799480947128654695e-01 1.000000000000000444e+00
3.888472667118838405e-02 3.175708075944062569e-01 9.999999999999997780e-01
7.307232005534186614e-02 2.922304966055530584e-01 9.999999999999995559e-01
1.646446602308665741e-01 2.353553381395711852e-01 1.000000000000000000e+00
1.292893219659427828e-01 2.707106777027363242e-01 1.000000000000000000e+00
1.819123650390592206e-01 2.707106752744252165e-01 1.000000000000000000e+00
1.469669916144506483e-01 2.530330087895098501e-01 1.000000000000000444e+00
1.556008458087891622e-01 2.707106785929377923e-01 9.999999999999997780e-01
1.732785151662594170e-01 2.564853238577346484e-01 9.999999999999995559e-01
6.837518605771444880e-02 2.546077830096682981e-01 1.000000000000000000e+00
1.292893219659427828e-01 2.707106777027363242e-01 1.000000000000000000e+00
7.776945347257947783e-02 3.298532100341212137e-01 1.000000000000000000e+00
9.883225438626670745e-02 2.626592308326038405e-01 1.000000000000000444e+00
1.035293875392611501e-01 3.002819434253654052e-01 9.999999999999997780e-01
7.307232005534186614e-02 2.922304966055530584e-01 9.999999999999995559e-01
-8.750704584028545118e-11 3.052884051566640555e-01 1.000000000000000000e+00
7.776945347257947783e-02 3.298532100341212137e-01 1.000000000000000000e+00
8.964532139610903524e-12 4.100000003629771794e-01 1.000000000000000000e+00
3.888472667118841181e-02 3.175708075944063680e-01 1.000000000000000444e+00
3.888472670746525445e-02 3.699266051230916674e-01 9.999999999999997780e-01
-1.669180213203646200e-11 3.576442032454641429e-01 9.999999999999995559e-01
1.292893219659427828e-01 2.707106777027363242e-01 1.000000000000000000e+00
1.819123650390592206e-01 2.707106752744252165e-01 1.000000000000000000e+00
1.514733250218056049e-01 3.296842835371016078e-01 1.000000000000000000e+00
1.556008458087892732e-01 2.707106785929380144e-01 1.000000000000000444e+00
1.666928461256082517e-01 3.001974802748083038e-01 9.999999999999997780e-01
1.403813237637450140e-01 3.001974825363523669e-01 9.999999999999995559e-01
1.292893219659427828e-01 2.707106777027363242e-01 1.000000000000000000e+00
7.776945347257947783e-02 3.298532100341212137e-01 1.000000000000000000e+00
1.514733250218056049e-01 3.296842835371016078e-01 1.000000000000000000e+00
1.035293875392612056e-01 3.002819434253656827e-01 1.000000000000000444e+00
1.146213892932748946e-01 3.297687478751347712e-01 9.999999999999997780e-01
1.403813237637450140e-01 3.001974825363523669e-01 9.999999999999995559e-01
7.776945347257947783e-02 3.298532100341212137e-01 1.000000000000000000e+00
8.964532139610903524e-12 4.100000003629771794e-01 1.000000000000000000e+00
1.093608275215652709e-01 4.099999998749576657e-01 1.000000000000000000e+00
3.888472670746527526e-02 3.699266051230918895e-01 1.000000000000000444e+00
5.468041362007663303e-02 4.099999993582557622e-01 9.999999999999997780e-01
9.356514046763909909e-02 3.699266044862397629e-01 9.999999999999995559e-01
7.776945347257947783e-02 3.298532100341212137e-01 1.000000000000000000e+00
1.093608275215652709e-01 4.099999998749576657e-01 1.000000000000000000e+00
1.514733250218056049e-01 3.296842835371016078e-01 1.000000000000000000e+00
9.356514046763918235e-02 3.699266044862400404e-01 1.000000000000000444e+00
1.304170761532696676e-01 3.698421423806519948e-01 9.999999999999997780e-01
1.146213892932748946e-01 3.297687478751346601e-01 9.999999999999995559e-01
1.093608275215652709e-01 4.099999998749576657e-01 1.000000000000000000e+00
1.514733250218056049e-01 3.296842835371016078e-01 1.000000000000000000e+00
1.998546097085375228e-01 4.100000047460435337e-01 1.000000000000000000e+00
1.304170761532697509e-01 3.698421423806522723e-01 1.000000000000000444e+00
1.756639676519026194e-01 3.698421466143235747e-01 9.999999999999997780e-01
1.546077175913884161e-01 4.099999997284903275e-01 9.999999999999995559e-01
3.872126035148094059e-01 2.099999994830106242e-01 1.000000000000000000e+00
4.145166405209718685e-01 2.545584715126714692e-01 1.000000000000000000e+00
4.387032815474580794e-01 2.099999986531600749e-01 1.000000000000000000e+00
4.008646252223159179e-01 2.322792376099410694e-01 1.000000000000000444e+00
4.266099609062937170e-01 2.322792348908704896e-01 9.999999999999997780e-01
4.129579462027410108e-01 2.100000011608544326e-01 9.999999999999995559e-01
3.872126035148094059e-01 2.099999994830106242e-01 1.000000000000000000e+00
4.145166405209718685e-01 2.545584715126714692e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
4.008646252223159179e-01 2.322792376099410694e-01 1.000000000000000444e+00
3.843029805447691349e-01 2.567400442586784681e-01 9.999999999999997780e-01
3.706509570956648125e-01 2.344608052304251455e-01 9.999999999999995559e-01
3.872126035148094059e-01 2.099999994830106242e-01 1.000000000000000000e+00
3.468458889136192824e-01 2.099999999814060048e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
3.670292475783756836e-01 2.100000004867819403e-01 1.000000000000000444e+00
3.504676028094790841e-01 2.344608073931392089e-01 9.999999999999997780e-01
3.706509570956648125e-01 2.344608052304251455e-01 9.999999999999995559e-01
3.468458889136192824e-01 2.099999999814060048e-01 1.000000000000000000e+00
3.147616182675092023e-01 2.100000035483866045e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
3.308037540574586544e-01 2.100000028650705619e-01 1.000000000000000444e+00
3.344254534842836524e-01 2.344607987872314170e-01 9.999999999999997780e-01
3.504676028094789730e-01 2.344608073931390979e-01 9.999999999999995559e-01
4.387032880016852321e-01 1.900000013064186699e-01 1.000000000000000000e+00
4.963263976214782880e-01 1.409405658029043995e-01 1.000000000000000000e+00
4.966943420028690492e-01 1.900000172147172095e-01 1.000000000000000000e+00
4.675148555452302013e-01 1.654702866468214517e-01 1.000000000000000444e+00
4.965103578578861088e-01 1.654702891751765881e-01 9.999999999999997780e-01
4.676987605840940421e-01 1.899999985509363276e-01 9.999999999999995559e-01
4.387032880016852321e-01 1.900000013064186699e-01 1.000000000000000000e+00
4.234911933536097961e-01 1.367567805958820326e-01 1.000000000000000000e+00
4.963263976214782880e-01 1.409405658029043995e-01 1.000000000000000000e+00
4.310972293059765481e-01 1.633783876267987656e-01 1.000000000000000444e+00
4.599088076861372887e-01 1.388486752792629786e-01 9.999999999999997780e-01
4.675148555452296462e-01 1.654702866468212852e-01 9.999999999999995559e-01
4.387032880016852321e-01 1.900000013064186699e-01 1.000000000000000000e+00
3.872126027844857155e-01 1.899999990218606827e-01 1.000000000000000000e+00
4.234911933536097961e-01 1.367567805958820326e-01 1.000000000000000000e+00
4.129579454337269917e-01 1.899999998427114034e-01 1.000000000000000444e+00
4.053518944722835915e-01 1.633783891990933934e-01 9.999999999999997780e-01
4.310972293059761040e-01 1.633783876267986546e-01 9.999999999999995559e-01
3.872126027844857155e-01 1.899999990218606827e-01 1.000000000000000000e+00
4.234911933536097961e-01 1.367567805958820326e-01 1.000000000000000000e+00
3.666112263200269616e-01 1.476043204373551632e-01 1.000000000000000000e+00
4.053518944722839246e-01 1.633783891990934767e-01 1.000000000000000444e+00
3.950512095522489275e-01 1.421805493898450901e-01 9.999999999999997780e-01
3.769119158798683866e-01 1.688021601607509747e-01 9.999999999999995559e-01
3.872126027844857155e-01 1.899999990218606827e-01 1.000000000000000000e+00
3.468458877244712801e-01 1.899999987580411609e-01 1.000000000000000000e+00
3.666112263200269616e-01 1.476043204373551632e-01 1.000000000000000000e+00
3.670292464612499583e-01 1.899999993243870755e-01 1.000000000000000444e+00
3.567285597879036874e-01 1.688021602802272092e-01 9.999999999999997780e-01
3.769119158798683866e-01 1.688021601607509747e-01 9.999999999999995559e-01
3.468458877244712801e-01 1.899999987580411609e-01 1.000000000000000000e+00
3.666112263200269616e-01 1.476043204373551632e-01 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
3.567285597879039094e-01 1.688021602802273757e-01 1.000000000000000444e+00
3.393024936238189238e-01 1.496630706483568496e-01 9.999999999999997780e-01
3.294198196585819693e-01 1.708609099319326474e-01 9.999999999999995559e-01
3.468458877244712801e-01 1.899999987580411609e-01 1.000000000000000000e+00
3.147616106493193455e-01 1.899999992449374897e-01 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
3.308037514644893151e-01 1.900000002311038882e-01 1.000000000000000444e+00
3.133776809937628971e-01 1.708609095139943523e-01 9.999999999999997780e-01
3.294198196585819693e-01 1.708609099319326474e-01 9.999999999999995559e-01
3.147616106493193455e-01 1.899999992449374897e-01 1.000000000000000000e+00
2.897572374312504806e-01 1.900000032445513243e-01 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
3.022594226921198057e-01 1.900000003999413045e-01 1.000000000000000444e+00
3.008754893973048516e-01 1.708609085858153742e-01 9.999999999999997780e-01
3.133776809937628416e-01 1.708609095139942968e-01 9.999999999999995559e-01
3.727118990381488306e-01 8.433701932957622660e-02 1.000000000000000000e+00
4.636068550236770447e-01 7.312318213358764973e-02 1.000000000000000000e+00
4.234911933536097961e-01 1.367567805958820326e-01 1.000000000000000000e+00
4.181593741527483421e-01 7.873010060336874116e-02 1.000000000000000444e+00
4.435490178605898115e-01 1.049399798774721393e-01 9.999999999999997780e-01
3.981015405333466761e-01 1.105468987209493464e-01 9.999999999999995559e-01
3.727118990381488306e-01 8.433701932957622660e-02 1.000000000000000000e+00
4.636068550236770447e-01 7.312318213358764973e-02 1.000000000000000000e+00
4.177126518738501493e-01 -1.819847311864591427e-11 1.000000000000000000e+00
4.181593741527483421e-01 7.873010060336874116e-02 1.000000000000000444e+00
4.406597535301832735e-01 3.656159132766140935e-02 9.999999999999997780e-01
3.952122738568352722e-01 4.216850957988369647e-02 9.999999999999995559e-01
3.727118990381488306e-01 8.433701932957622660e-02 1.000000000000000000e+00
4.234911933536097961e-01 1.367567805958820326e-01 1.000000000000000000e+00
3.666112263200269616e-01 1.476043204373551632e-01 1.000000000000000000e+00
3.981015405333471202e-01 1.105468987209494436e-01 1.000000000000000444e+00
3.950512095522489275e-01 1.421805493898450901e-01 9.999999999999997780e-01
3.696615632012220098e-01 1.159706701782058785e-01 9.999999999999995559e-01
3.727118990381488306e-01 8.433701932957622660e-02 1.000000000000000000e+00
3.131120294437093055e-01 -1.680292371629860969e-10 1.000000000000000000e+00
4.177126518738501493e-01 -1.819847311864591427e-11 1.000000000000000000e+00
3.429119627967821549e-01 4.216850958404853855e-02 1.000000000000000444e+00
3.654123405369644750e-01 -4.589126429256106675e-11 9.999999999999997780e-01
3.952122738568352722e-01 4.216850957988369647e-02 9.999999999999995559e-01
3.727118990381488306e-01 8.433701932957622660e-02 1.000000000000000000e+00
3.666112263200269616e-01 1.476043204373551632e-01 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
3.696615632012222874e-01 1.159706701782059896e-01 1.000000000000000444e+00
3.393024936238189238e-01 1.496630706483568496e-01 9.999999999999997780e-01
3.423528231526866139e-01 1.180294194112626177e-01 9.999999999999995559e-01
3.727118990381488306e-01 8.433701932957622660e-02 1.000000000000000000e+00
3.131120294437093055e-01 -1.680292371629860969e-10 1.000000000000000000e+00
3.063508267562816689e-01 8.960165731427580105e-02 1.000000000000000000e+00
3.429119627967821549e-01 4.216850958404853855e-02 1.000000000000000444e+00
3.097314284717269661e-01 4.480082862435514485e-02 9.999999999999997780e-01
3.395313616407328872e-01 8.696933832285021204e-02 9.999999999999995559e-01
3.131120294437093055e-01 -1.680292371629860969e-10 1.000000000000000000e+00
2.576693725281654634e-01 7.162644647841270862e-02 1.000000000000000000e+00
2.164721646616703243e-01 -6.935562702551757702e-10 1.000000000000000000e+00
2.853907011328339349e-01 3.581322327200020528e-02 1.000000000000000444e+00
2.370707705585330671e-01 3.581322340265126469e-02 9.999999999999997780e-01
2.647920997791285425e-01 4.850679761612988815e-11 9.999999999999995559e-01
3.727118990381488306e-01 8.433701932957622660e-02 1.000000000000000000e+00
3.063508267562816689e-01 8.960165731427580105e-02 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
3.395313616407332757e-01 8.696933832285030919e-02 1.000000000000000444e+00
3.091722882762239499e-01 1.206617383213694356e-01 9.999999999999997780e-01
3.423528231526866139e-01 1.180294194112626177e-01 9.999999999999995559e-01
3.131120294437093055e-01 -1.680292371629860969e-10 1.000000000000000000e+00
3.063508267562816689e-01 8.960165731427580105e-02 1.000000000000000000e+00
2.576693725281654634e-01 7.162644647841270862e-02 1.000000000000000000e+00
3.097314284717272437e-01 4.480082862435517954e-02 1.000000000000000444e+00
2.820101002489294184e-01 8.061405213979450091e-02 9.999999999999997780e-01
2.853907011328336019e-01 3.581322327200017058e-02 9.999999999999995559e-01
2.576693725281654634e-01 7.162644647841270862e-02 1.000000000000000000e+00
2.164721646616703243e-01 -6.935562702551757702e-10 1.000000000000000000e+00
2.072663039635260773e-01 8.211020111219585749e-02 1.000000000000000000e+00
2.370707705585332059e-01 3.581322340265128551e-02 1.000000000000000444e+00
2.118692363547645674e-01 4.105509964450713978e-02 9.999999999999997780e-01
2.324678383722556252e-01 7.686832304853388753e-02 9.999999999999995559e-01
3.063508267562816689e-01 8.960165731427580105e-02 1.000000000000000000e+00
3.119937471149498154e-01 1.517218181697147783e-01 1.000000000000000000e+00
2.707106774720765552e-01 1.292893216066198780e-01 1.000000000000000000e+00
3.091722882762241720e-01 1.206617383213695188e-01 1.000000000000000444e+00
2.913522143192799341e-01 1.405055704136201067e-01 9.999999999999997780e-01
2.885307529571660146e-01 1.094454897130680837e-01 9.999999999999995559e-01
3.063508267562816689e-01 8.960165731427580105e-02 1.000000000000000000e+00
2.576693725281654634e-01 7.162644647841270862e-02 1.000000000000000000e+00
2.707106774720765552e-01 1.292893216066198780e-01 1.000000000000000000e+00
2.820101002489296405e-01 8.061405213979457030e-02 1.000000000000000444e+00
2.641900253481647698e-01 1.004578843200717303e-01 9.999999999999997780e-01
2.885307529571660146e-01 1.094454897130680837e-01 9.999999999999995559e-01
2.576693725281654634e-01 7.162644647841270862e-02 1.000000000000000000e+00
2.072663039635260773e-01 8.211020111219585749e-02 1.000000000000000000e+00
2.305416450628792469e-01 1.292893204256150563e-01 1.000000000000000000e+00
2.324678383722558472e-01 7.686832304853395692e-02 1.000000000000000444e+00
2.189039766870453096e-01 1.056997613308736234e-01 9.999999999999997780e-01
2.441055092492825374e-01 1.004578839982776250e-01 9.999999999999995559e-01
2.576693725281654634e-01 7.162644647841270862e-02 1.000000000000000000e+00
2.305416450628792469e-01 1.292893204256150563e-01 1.000000000000000000e+00
2.707106774720765552e-01 1.292893216066198780e-01 1.000000000000000000e+00
2.441055092492828149e-01 1.004578839982777083e-01 1.000000000000000444e+00
2.506261626373945117e-01 1.292893219976449237e-01 9.999999999999997780e-01
2.641900253481647143e-01 1.004578843200717164e-01 9.999999999999995559e-01
2.305416450628792469e-01 1.292893204256150563e-01 1.000000000000000000e+00
2.707106774720765552e-01 1.292893216066198780e-01 1.000000000000000000e+00
2.353553384511583857e-01 1.646446615008211600e-01 1.000000000000000000e+00
2.506261626373946783e-01 1.292893219976450070e-01 1.000000000000000444e+00
2.530330075324150330e-01 1.469669910751640329e-01 9.999999999999997780e-01
2.329484946804220302e-01 1.458404298960369605e-01 9.999999999999995559e-01
4.636068550236770447e-01 7.312318213358764973e-02 1.000000000000000000e+00
5.451755782259756211e-01 8.216874374439570028e-02 1.000000000000000000e+00
4.963263976214782880e-01 1.409405658029043995e-01 1.000000000000000000e+00
5.043912134910708556e-01 7.764596206016681490e-02 1.000000000000000444e+00
5.207510011551589324e-01 1.115546579807794592e-01 9.999999999999997780e-01
4.799666480007537261e-01 1.070318791571704675e-01 9.999999999999995559e-01
4.636068550236770447e-01 7.312318213358764973e-02 1.000000000000000000e+00
5.273067198253462706e-01 -7.685092959518390356e-10 1.000000000000000000e+00
5.451755782259756211e-01 8.216874374439570028e-02 1.000000000000000000e+00
4.954567888499285533e-01 3.656159140945654945e-02 1.000000000000000444e+00
5.362411524956877118e-01 4.108437199387719729e-02 9.999999999999997780e-01
5.043912134910705225e-01 7.764596206016673163e-02 9.999999999999995559e-01
4.636068550236770447e-01 7.312318213358764973e-02 1.000000000000000000e+00
4.234911933536097961e-01 1.367567805958820326e-01 1.000000000000000000e+00
4.963263976214782880e-01 1.409405658029043995e-01 1.000000000000000000e+00
4.435490178605901446e-01 1.049399798774722226e-01 1.000000000000000444e+00
4.599088076861372887e-01 1.388486752792629786e-01 9.999999999999997780e-01
4.799666480007537261e-01 1.070318791571704675e-01 9.999999999999995559e-01
4.636068550236770447e-01 7.312318213358764973e-02 1.000000000000000000e+00
4.177126518738501493e-01 -1.819847311864591427e-11 1.000000000000000000e+00
5.273067198253462706e-01 -7.685092959518390356e-10 1.000000000000000000e+00
4.406597535301835511e-01 3.656159132766143016e-02 1.000000000000000444e+00
4.725096883877829002e-01 -1.220033266674985258e-10 9.999999999999997780e-01
4.954567888499279982e-01 3.656159140945650088e-02 9.999999999999995559e-01
4.237172035190256980e-01 3.237700642024505249e-01 1.000000000000000000e+00
4.145166405209718685e-01 2.545584715126714692e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
4.191169236605444270e-01 2.891642690989232878e-01 1.000000000000000444e+00
3.843029805447691349e-01 2.567400442586784681e-01 9.999999999999997780e-01
3.889032569593019462e-01 2.913458371951162529e-01 9.999999999999995559e-01
4.145166405209718685e-01 2.545584715126714692e-01 1.000000000000000000e+00
4.387032815474580794e-01 2.099999986531600749e-01 1.000000000000000000e+00
4.674252735976562323e-01 2.612020009749768668e-01 1.000000000000000000e+00
4.266099609062939946e-01 2.322792348908706284e-01 1.000000000000000444e+00
4.530642785366782443e-01 2.356010002905456757e-01 9.999999999999997780e-01
4.409709582456222687e-01 2.578802370599737603e-01 9.999999999999995559e-01
4.237172035190256980e-01 3.237700642024505249e-01 1.000000000000000000e+00
3.540893051948967307e-01 2.589216061678414338e-01 1.000000000000000000e+00
3.427154030617921010e-01 3.384573860301222648e-01 1.000000000000000000e+00
3.889032569593022792e-01 2.913458371951165859e-01 1.000000000000000444e+00
3.484023655937265040e-01 2.986895036757101218e-01 9.999999999999997780e-01
3.832163037676341033e-01 3.311137241865572123e-01 9.999999999999995559e-01
4.237172035190256980e-01 3.237700642024505249e-01 1.000000000000000000e+00
4.145166405209718685e-01 2.545584715126714692e-01 1.000000000000000000e+00
4.674252735976562323e-01 2.612020009749768668e-01 1.000000000000000000e+00
4.191169236605444270e-01 2.891642690989232878e-01 1.000000000000000444e+00
4.409709582456223798e-01 2.578802370599738158e-01 9.999999999999997780e-01
4.455712371572009833e-01 2.924860316540538463e-01 9.999999999999995559e-01
4.674252735976562323e-01 2.612020009749768668e-01 1.000000000000000000e+00
5.134464995887642047e-01 2.504299253908015555e-01 1.000000000000000000e+00
5.067796559207552454e-01 3.118582606291626647e-01 1.000000000000000000e+00
4.904358871814484822e-01 2.558159634140918515e-01 1.000000000000000444e+00
5.101130782274145847e-01 2.811440931063248772e-01 9.999999999999997780e-01
4.871024631933051907e-01 2.865301301043023940e-01 9.999999999999995559e-01
4.237172035190256980e-01 3.237700642024505249e-01 1.000000000000000000e+00
3.427154030617921010e-01 3.384573860301222648e-01 1.000000000000000000e+00
3.985449466428045984e-01 4.100000010624232916e-01 1.000000000000000000e+00
3.832163037676344364e-01 3.311137241865575453e-01 1.000000000000000444e+00
3.706301768068573921e-01 3.742286931321048282e-01 9.999999999999997780e-01
4.111310749989219859e-01 3.668850314465471607e-01 9.999999999999995559e-01
4.237172035190256980e-01 3.237700642024505249e-01 1.000000000000000000e+00
4.674252735976562323e-01 2.612020009749768668e-01 1.000000000000000000e+00
5.067796559207552454e-01 3.118582606291626647e-01 1.000000000000000000e+00
4.455712371572014274e-01 2.924860316540541239e-01 1.000000000000000444e+00
4.871024631933053017e-01 2.865301301043024496e-01 9.999999999999997780e-01
4.652484276651023265e-01 3.178141613098297569e-01 9.999999999999995559e-01
4.237172035190256980e-01 3.237700642024505249e-01 1.000000000000000000e+00
3.985449466428045984e-01 4.100000010624232916e-01 1.000000000000000000e+00
5.061482959834410211e-01 4.100000011094301344e-01 1.000000000000000000e+00
4.111310749989223745e-01 3.668850314465474383e-01 1.000000000000000444e+00
4.523466210277179433e-01 4.100000001489572110e-01 9.999999999999997780e-01
4.649327482867350869e-01 3.668850317062252731e-01 9.999999999999995559e-01
4.237172035190256980e-01 3.237700642024505249e-01 1.000000000000000000e+00
5.067796559207552454e-01 3.118582606291626647e-01 1.000000000000000000e+00
5.061482959834410211e-01 4.100000011094301344e-01 1.000000000000000000e+00
4.652484276651026596e-01 3.178141613098300899e-01 1.000000000000000444e+00
5.064639739871361623e-01 3.609291297736888504e-01 9.999999999999997780e-01
4.649327482867350869e-01 3.668850317062252731e-01 9.999999999999995559e-01
4.387032815474580794e-01 2.099999986531600749e-01 1.000000000000000000e+00
4.966942545641075957e-01 2.100000001541874328e-01 1.000000000000000000e+00
4.674252735976562323e-01 2.612020009749768668e-01 1.000000000000000000e+00
4.676987693161045456e-01 2.100000001647940318e-01 1.000000000000000444e+00
4.820597644241034208e-01 2.356010007942891116e-01 9.999999999999997780e-01
4.530642785366780223e-01 2.356010002905456202e-01 9.999999999999995559e-01
5.410822176516857374e-01 2.099999986755599901e-01 1.000000000000000000e+00
5.744359963043248474e-01 2.099999815006898807e-01 1.000000000000000000e+00
5.584885974478064341e-01 2.580802182318240323e-01 1.000000000000000000e+00
5.577591309240587103e-01 2.100000021147968021e-01 1.000000000000000444e+00
5.664622837920143539e-01 2.340400924160453144e-01 9.999999999999997780e-01
5.497853766416332943e-01 2.340400925015524436e-01 9.999999999999995559e-01
4.966942545641075957e-01 2.100000001541874328e-01 1.000000000000000000e+00
5.410822176516857374e-01 2.099999986755599901e-01 1.000000000000000000e+00
5.134464995887642047e-01 2.504299253908015555e-01 1.000000000000000000e+00
5.188882373800106640e-01 2.100000001410218531e-01 1.000000000000000444e+00
5.272643600128795738e-01 2.302149627100372742e-01 9.999999999999997780e-01
5.050703776585835358e-01 2.302149629932037922e-01 9.999999999999995559e-01
4.966942545641075957e-01 2.100000001541874328e-01 1.000000000000000000e+00
4.674252735976562323e-01 2.612020009749768668e-01 1.000000000000000000e+00
5.134464995887642047e-01 2.504299253908015555e-01 1.000000000000000000e+00
4.820597644241037538e-01 2.356010007942893059e-01 1.000000000000000444e+00
4.904358871814480936e-01 2.558159634140916849e-01 9.999999999999997780e-01
5.050703776585835358e-01 2.302149629932037922e-01 9.999999999999995559e-01
5.410822176516857374e-01 2.099999986755599901e-01 1.000000000000000000e+00
5.134464995887642047e-01 2.504299253908015555e-01 1.000000000000000000e+00
5.584885974478064341e-01 2.580802182318240323e-01 1.000000000000000000e+00
5.272643600128800179e-01 2.302149627100374407e-01 1.000000000000000444e+00
5.359675207840913780e-01 2.542550571090506084e-01 9.999999999999997780e-01
5.497853766416332943e-01 2.340400925015524436e-01 9.999999999999995559e-01
5.134464995887642047e-01 2.504299253908015555e-01 1.000000000000000000e+00
5.067796559207552454e-01 3.118582606291626647e-01 1.000000000000000000e+00
5.584885974478064341e-01 2.580802182318240323e-01 1.000000000000000000e+00
5.101130782274150288e-01 2.811440931063250437e-01 1.000000000000000444e+00
5.326340869053929339e-01 2.849692194150961755e-01 9.999999999999997780e-01
5.359675207840913780e-01 2.542550571090504974e-01 9.999999999999995559e-01
5.067796559207552454e-01 3.118582606291626647e-01 1.000000000000000000e+00
5.584885974478064341e-01 2.580802182318240323e-01 1.000000000000000000e+00
5.818353753400353767e-01 3.295511992304416271e-01 1.000000000000000000e+00
5.326340869053933780e-01 2.849692194150962865e-01 1.000000000000000444e+00
5.701619847856920220e-01 2.938157078947801759e-01 9.999999999999997780e-01
5.443075332847923109e-01 3.207047406319866178e-01 9.999999999999995559e-01
5.067796559207552454e-01 3.118582606291626647e-01 1.000000000000000000e+00
5.061482959834410211e-01 4.100000011094301344e-01 1.000000000000000000e+00
5.818353753400353767e-01 3.295511992304416271e-01 1.000000000000000000e+00
5.064639739871366064e-01 3.609291297736891280e-01 1.000000000000000444e+00
5.439918535315055870e-01 3.697756106271342103e-01 9.999999999999997780e-01
5.443075332847923109e-01 3.207047406319866178e-01 9.999999999999995559e-01
5.061482959834410211e-01 4.100000011094301344e-01 1.000000000000000000e+00
6.169178414585291259e-01 4.100000073914534804e-01 1.000000000000000000e+00
5.818353753400353767e-01 3.295511992304416271e-01 1.000000000000000000e+00
5.615330601764318974e-01 4.099999981651549774e-01 1.000000000000000444e+00
5.993766339767513385e-01 3.697756170831700273e-01 9.999999999999997780e-01
5.439918535315054759e-01 3.697756106271340992e-01 9.999999999999995559e-01
6.169178414585291259e-01 4.100000073914534804e-01 1.000000000000000000e+00
6.620127749861316468e-01 3.368397899650303340e-01 1.000000000000000000e+00
5.818353753400353767e-01 3.295511992304416271e-01 1.000000000000000000e+00
6.394652827260036698e-01 3.734198829884257109e-01 1.000000000000000444e+00
6.219240867862436684e-01 3.331955030010501639e-01 9.999999999999997780e-01
5.993766339767511164e-01 3.697756170831699163e-01 9.999999999999995559e-01
5.520906582654636630e-01 1.456617294128832452e-01 1.000000000000000000e+00
6.061046672975456406e-01 1.131768347565248051e-01 1.000000000000000000e+00
5.898311462405763095e-01 1.609200979174392199e-01 1.000000000000000000e+00
5.790976585607581217e-01 1.294192813998278346e-01 1.000000000000000444e+00
5.979679062475670159e-01 1.370484666685122810e-01 9.999999999999997780e-01
5.709609020597431472e-01 1.532909134455999189e-01 9.999999999999995559e-01
5.520906582654636630e-01 1.456617294128832452e-01 1.000000000000000000e+00
6.061046672975456406e-01 1.131768347565248051e-01 1.000000000000000000e+00
5.451755782259756211e-01 8.216874374439570028e-02 1.000000000000000000e+00
5.790976585607581217e-01 1.294192813998278346e-01 1.000000000000000444e+00
5.756401218818630872e-01 9.767278850168278903e-02 9.999999999999997780e-01
5.486331125971685152e-01 1.139152348036380213e-01 9.999999999999995559e-01
5.520906582654636630e-01 1.456617294128832452e-01 1.000000000000000000e+00
5.898311462405763095e-01 1.609200979174392199e-01 1.000000000000000000e+00
5.744360301449639161e-01 1.899999993359123285e-01 1.000000000000000000e+00
5.709609020597435913e-01 1.532909134456000300e-01 1.000000000000000444e+00
5.821335937816327633e-01 1.754600498004618703e-01 9.999999999999997780e-01
5.632633428583333490e-01 1.678308639848803130e-01 9.999999999999995559e-01
5.520906582654636630e-01 1.456617294128832452e-01 1.000000000000000000e+00
5.451755782259756211e-01 8.216874374439570028e-02 1.000000000000000000e+00
4.963263976214782880e-01 1.409405658029043995e-01 1.000000000000000000e+00
5.486331125971689593e-01 1.139152348036381324e-01 1.000000000000000444e+00
5.207510011551589324e-01 1.115546579807794592e-01 9.999999999999997780e-01
5.242085481404307190e-01 1.433011523231104145e-01 9.999999999999995559e-01
5.520906582654636630e-01 1.456617294128832452e-01 1.000000000000000000e+00
5.410822213735900776e-01 1.900000006204059788e-01 1.000000000000000000e+00
5.744360301449639161e-01 1.899999993359123285e-01 1.000000000000000000e+00
5.465864348049034316e-01 1.678308636339457816e-01 1.000000000000000444e+00
5.577591273273649897e-01 1.900000000155774305e-01 9.999999999999997780e-01
5.632633428583333490e-01 1.678308639848803130e-01 9.999999999999995559e-01
5.520906582654636630e-01 1.456617294128832452e-01 1.000000000000000000e+00
5.410822213735900776e-01 1.900000006204059788e-01 1.000000000000000000e+00
4.963263976214782880e-01 1.409405658029043995e-01 1.000000000000000000e+00
5.465864348049034316e-01 1.678308636339457816e-01 1.000000000000000444e+00
5.187043288027047838e-01 1.654702878216730011e-01 9.999999999999997780e-01
5.242085481404307190e-01 1.433011523231104145e-01 9.999999999999995559e-01
5.410822213735900776e-01 1.900000006204059788e-01 1.000000000000000000e+00
4.963263976214782880e-01 1.409405658029043995e-01 1.000000000000000000e+00
4.966943420028690492e-01 1.900000172147172095e-01 1.000000000000000000e+00
5.187043288027051169e-01 1.654702878216731121e-01 1.000000000000000444e+00
4.965103578578861088e-01 1.654702891751765881e-01 9.999999999999997780e-01
5.188882378301665765e-01 1.900000004139769660e-01 9.999999999999995559e-01
6.061046672975456406e-01 1.131768347565248051e-01 1.000000000000000000e+00
6.821754979702084887e-01 1.143496164258194780e-01 1.000000000000000000e+00
6.253571835270090862e-01 1.615538446260973704e-01 1.000000000000000000e+00
6.441400793261836677e-01 1.137632262536805439e-01 1.000000000000000444e+00
6.537663410697407418e-01 1.379517303513086712e-01 9.999999999999997780e-01
6.157309314034995484e-01 1.373653404905036124e-01 9.999999999999995559e-01
6.061046672975456406e-01 1.131768347565248051e-01 1.000000000000000000e+00
6.369007893798318554e-01 -1.115931267082353203e-09 1.000000000000000000e+00
6.821754979702084887e-01 1.143496164258194780e-01 1.000000000000000000e+00
6.215027274686469871e-01 5.658841792340373045e-02 1.000000000000000444e+00
6.595381538623811268e-01 5.717480821987369621e-02 9.999999999999997780e-01
6.441400793261831126e-01 1.137632262536804051e-01 9.999999999999995559e-01
5.273067198253462706e-01 -7.685092959518390356e-10 1.000000000000000000e+00
5.451755782259756211e-01 8.216874374439570028e-02 1.000000000000000000e+00
6.369007893798318554e-01 -1.115931267082353203e-09 1.000000000000000000e+00
5.362411524956879338e-01 4.108437199387723199e-02 1.000000000000000444e+00
5.910381859610293054e-01 4.108437082829621140e-02 9.999999999999997780e-01
5.821037593734277316e-01 -8.523082223164406796e-12 9.999999999999995559e-01
6.061046672975456406e-01 1.131768347565248051e-01 1.000000000000000000e+00
5.898311462405763095e-01 1.609200979174392199e-01 1.000000000000000000e+00
6.253571835270090862e-01 1.615538446260973704e-01 1.000000000000000000e+00
5.979679062475674600e-01 1.370484666685123920e-01 1.000000000000000444e+00
6.075941811155364247e-01 1.612369741575527815e-01 9.999999999999997780e-01
6.157309314034995484e-01 1.373653404905036124e-01 9.999999999999995559e-01
5.898311462405763095e-01 1.609200979174392199e-01 1.000000000000000000e+00
6.253571835270090862e-01 1.615538446260973704e-01 1.000000000000000000e+00
6.000000097242804697e-01 1.900000038607221886e-01 1.000000000000000000e+00
6.075941811155368688e-01 1.612369741575528925e-01 1.000000000000000444e+00
6.126786021761509993e-01 1.757769239069048306e-01 9.999999999999997780e-01
5.949155831321228938e-01 1.754600510282003090e-01 9.999999999999995559e-01
6.061046672975456406e-01 1.131768347565248051e-01 1.000000000000000000e+00
5.451755782259756211e-01 8.216874374439570028e-02 1.000000000000000000e+00
6.369007893798318554e-01 -1.115931267082353203e-09 1.000000000000000000e+00
5.756401218818634202e-01 9.767278850168285842e-02 1.000000000000000444e+00
5.910381859610293054e-01 4.108437082829621140e-02 9.999999999999997780e-01
6.215027274686463210e-01 5.658841792340366106e-02 9.999999999999995559e-01
5.898311462405763095e-01 1.609200979174392199e-01 1.000000000000000000e+00
5.744360301449639161e-01 1.899999993359123285e-01 1.000000000000000000e+00
6.000000097242804697e-01 1.900000038607221886e-01 1.000000000000000000e+00
5.821335937816330963e-01 1.754600498004619535e-01 1.000000000000000444e+00
5.872180182686780325e-01 1.900000004852356039e-01 9.999999999999997780e-01
5.949155831321228938e-01 1.754600510282003090e-01 9.999999999999995559e-01
1.288432285610027650e+00 2.051009366573522397e-01 1.000000000000000000e+00
1.346417268628533170e+00 1.025601134259520458e-01 1.000000000000000000e+00
1.236612424443491509e+00 1.026823170060942592e-01 1.000000000000000000e+00
1.317424776317345447e+00 1.538305247721547531e-01 1.000000000000000444e+00
1.291514848301948515e+00 1.026212152823034046e-01 9.999999999999997780e-01
1.262522353316338108e+00 1.538916265750787105e-01 9.999999999999995559e-01
1.294465224176197804e+00 6.567459628551788820e-11 1.000000000000000000e+00
1.346417268628533170e+00 1.025601134259520458e-01 1.000000000000000000e+00
1.404059285224029008e+00 4.151860860019982282e-11 1.000000000000000000e+00
1.320441245602566926e+00 5.128005670069012145e-02 1.000000000000000444e+00
1.375238280111856115e+00 5.128005671350412825e-02 9.999999999999997780e-01
1.349262255528853371e+00 2.817519752699966625e-11 9.999999999999995559e-01
1.294465224176197804e+00 6.567459628551788820e-11 1.000000000000000000e+00
1.346417268628533170e+00 1.025601134259520458e-01 1.000000000000000000e+00
1.236612424443491509e+00 1.026823170060942592e-01 1.000000000000000000e+00
1.320441245602566926e+00 5.128005670069012145e-02 1.000000000000000444e+00
1.291514848301948515e+00 1.026212152823034046e-01 9.999999999999997780e-01
1.265538822451925949e+00 5.134115844810740320e-02 9.999999999999995559e-01
1.294465224176197804e+00 6.567459628551788820e-11 1.000000000000000000e+00
1.236612424443491509e+00 1.026823170060942592e-01 1.000000000000000000e+00
1.184871146258355212e+00 -2.240649841863709145e-11 1.000000000000000000e+00
1.265538822451927281e+00 5.134115844810743096e-02 1.000000000000000444e+00
1.210741785525026870e+00 5.134115851380961770e-02 9.999999999999997780e-01
1.239668184794044059e+00 1.338794067192014323e-12 9.999999999999995559e-01
1.281535085817185893e+00 4.100000049475578390e-01 1.000000000000000000e+00
1.340253923167896044e+00 3.075799695224826769e-01 1.000000000000000000e+00
1.392304610986328184e+00 4.100000013862190040e-01 1.000000000000000000e+00
1.310894495631983236e+00 3.587899844138851546e-01 1.000000000000000444e+00
1.366279262774781955e+00 3.587899837832149719e-01 9.999999999999997780e-01
1.336919835151804792e+00 4.099999990304730169e-01 9.999999999999995559e-01
1.281535085817185893e+00 4.100000049475578390e-01 1.000000000000000000e+00
1.170765531288427752e+00 4.100000004590111935e-01 1.000000000000000000e+00
1.229855072404508309e+00 3.077227538902442272e-01 1.000000000000000000e+00
1.226150300984087727e+00 4.099999998894829911e-01 1.000000000000000444e+00
1.200310302257107109e+00 3.588613771851578149e-01 9.999999999999997780e-01
1.255695078345336890e+00 3.588613788398394289e-01 9.999999999999995559e-01
1.281535085817185893e+00 4.100000049475578390e-01 1.000000000000000000e+00
1.229855072404508309e+00 3.077227538902442272e-01 1.000000000000000000e+00
1.340253923167896044e+00 3.075799695224826769e-01 1.000000000000000000e+00
1.255695078345338223e+00 3.588613788398398174e-01 1.000000000000000444e+00
1.285054507657477307e+00 3.076513637958233627e-01 9.999999999999997780e-01
1.310894495631982126e+00 3.587899844138847660e-01 9.999999999999995559e-01
1.288432285610027650e+00 2.051009366573522397e-01 1.000000000000000000e+00
1.398494270519369032e+00 2.050265823624674022e-01 1.000000000000000000e+00
1.340253923167896044e+00 3.075799695224826769e-01 1.000000000000000000e+00
1.343463283869076763e+00 2.050637615045541040e-01 1.000000000000000444e+00
1.369374102545349414e+00 2.563032760079174688e-01 9.999999999999997780e-01
1.314343107002993394e+00 2.563404539548636563e-01 9.999999999999995559e-01
1.346417268628533170e+00 1.025601134259520458e-01 1.000000000000000000e+00
1.456240620282914566e+00 1.025405508037148250e-01 1.000000000000000000e+00
1.398494270519369032e+00 2.050265823624674022e-01 1.000000000000000000e+00
1.401328954452884190e+00 1.025503323183402093e-01 1.000000000000000444e+00
1.427367460799376930e+00 1.537835689166393016e-01 9.999999999999997780e-01
1.372455780863990338e+00 1.537933492690364556e-01 9.999999999999995559e-01
1.404059285224029008e+00 4.151860860019982282e-11 1.000000000000000000e+00
1.513653352526021845e+00 -1.822992121945048273e-09 1.000000000000000000e+00
1.456240620282914566e+00 1.025405508037148250e-01 1.000000000000000000e+00
1.458856336019894284e+00 3.178582772633417712e-10 1.000000000000000444e+00
1.484946987668647855e+00 5.127027513311697982e-02 9.999999999999997780e-01
1.430149966142905793e+00 5.127027585895328060e-02 9.999999999999995559e-01
1.288432285610027650e+00 2.051009366573522397e-01 1.000000000000000000e+00
1.229855072404508309e+00 3.077227538902442272e-01 1.000000000000000000e+00
1.340253923167896044e+00 3.075799695224826769e-01 1.000000000000000000e+00
1.259143680235745189e+00 2.564118458476918883e-01 1.000000000000000444e+00
1.285054507657477307e+00 3.076513637958233627e-01 9.999999999999997780e-01
1.314343107002993394e+00 2.563404539548636563e-01 9.999999999999995559e-01
1.288432285610027650e+00 2.051009366573522397e-01 1.000000000000000000e+00
1.346417268628533170e+00 1.025601134259520458e-01 1.000000000000000000e+00
1.398494270519369032e+00 2.050265823624674022e-01 1.000000000000000000e+00
1.317424776317345447e+00 1.538305247721547531e-01 1.000000000000000444e+00
1.372455780863990560e+00 1.537933492690364556e-01 9.999999999999997780e-01
1.343463283869075209e+00 2.050637615045539097e-01 9.999999999999995559e-01
1.346417268628533170e+00 1.025601134259520458e-01 1.000000000000000000e+00
1.404059285224029008e+00 4.151860860019982282e-11 1.000000000000000000e+00
1.456240620282914566e+00 1.025405508037148250e-01 1.000000000000000000e+00
1.375238280111857225e+00 5.128005671350415601e-02 1.000000000000000444e+00
1.430149966142906237e+00 5.127027585895326672e-02 9.999999999999997780e-01
1.401328954452883080e+00 1.025503323183401261e-01 9.999999999999995559e-01
1.288432285610027650e+00 2.051009366573522397e-01 1.000000000000000000e+00
1.229855072404508309e+00 3.077227538902442272e-01 1.000000000000000000e+00
1.178425834205354406e+00 2.054290201863099019e-01 1.000000000000000000e+00
1.259143680235745189e+00 2.564118458476918883e-01 1.000000000000000444e+00
1.204140465527802517e+00 2.565758893260958184e-01 9.999999999999997780e-01
1.233429061836800456e+00 2.052649792927679351e-01 9.999999999999995559e-01
1.288432285610027650e+00 2.051009366573522397e-01 1.000000000000000000e+00
1.236612424443491509e+00 1.026823170060942592e-01 1.000000000000000000e+00
1.178425834205354406e+00 2.054290201863099019e-01 1.000000000000000000e+00
1.262522353316339219e+00 1.538916265750788492e-01 1.000000000000000444e+00
1.207519136042996211e+00 1.540556694979185459e-01 9.999999999999997780e-01
1.233429061836800456e+00 2.052649792927679351e-01 9.999999999999995559e-01
1.236612424443491509e+00 1.026823170060942592e-01 1.000000000000000000e+00
1.178425834205354406e+00 2.054290201863099019e-01 1.000000000000000000e+00
1.126987540882123717e+00 1.029384880907141947e-01 1.000000000000000000e+00
1.207519136042997099e+00 1.540556694979186014e-01 1.000000000000000444e+00
1.152706692064825900e+00 1.541837553735648514e-01 9.999999999999997780e-01
1.181799983307498803e+00 1.028104023085059243e-01 9.999999999999995559e-01
1.236612424443491509e+00 1.026823170060942592e-01 1.000000000000000000e+00
1.184871146258355212e+00 -2.240649841863709145e-11 1.000000000000000000e+00
1.126987540882123717e+00 1.029384880907141947e-01 1.000000000000000000e+00
1.210741785525027314e+00 5.134115851380964546e-02 1.000000000000000444e+00
1.155929344052261332e+00 5.146924389429461538e-02 9.999999999999997780e-01
1.181799983307498803e+00 1.028104023085059243e-01 9.999999999999995559e-01
1.184871146258355212e+00 -2.240649841863709145e-11 1.000000000000000000e+00
1.126987540882123717e+00 1.029384880907141947e-01 1.000000000000000000e+00
1.075277062987606280e+00 -2.415211198866914707e-09 1.000000000000000000e+00
1.155929344052261998e+00 5.146924389429465702e-02 1.000000000000000444e+00
1.101132300030492672e+00 5.146924335963790065e-02 9.999999999999997780e-01
1.130074119389779197e+00 1.915133190373696705e-10 9.999999999999995559e-01
1.119501701645405856e+00 3.080415901753937868e-01 1.000000000000000000e+00
1.170765531288427752e+00 4.100000004590111935e-01 1.000000000000000000e+00
1.229855072404508309e+00 3.077227538902442272e-01 1.000000000000000000e+00
1.145133614692240398e+00 3.590207945757574737e-01 1.000000000000000444e+00
1.200310302257107109e+00 3.588613771851578149e-01 9.999999999999997780e-01
1.174678390428587571e+00 3.078821729278009012e-01 9.999999999999995559e-01
1.119501701645405856e+00 3.080415901753937868e-01 1.000000000000000000e+00
1.170765531288427752e+00 4.100000004590111935e-01 1.000000000000000000e+00
1.059995991159130790e+00 4.100000001248246262e-01 1.000000000000000000e+00
1.145133614692240398e+00 3.590207945757574737e-01 1.000000000000000444e+00
1.115380758186209631e+00 4.099999995913835571e-01 9.999999999999997780e-01
1.089748844322681487e+00 3.590207946107433212e-01 9.999999999999995559e-01
1.119501701645405856e+00 3.080415901753937868e-01 1.000000000000000000e+00
1.229855072404508309e+00 3.077227538902442272e-01 1.000000000000000000e+00
1.178425834205354406e+00 2.054290201863099019e-01 1.000000000000000000e+00
1.174678390428588903e+00 3.078821729278011787e-01 1.000000000000000444e+00
1.204140465527802517e+00 2.565758893260958184e-01 9.999999999999997780e-01
1.148963771731920103e+00 2.567353061026824701e-01 9.999999999999995559e-01
1.119501701645405856e+00 3.080415901753937868e-01 1.000000000000000000e+00
1.059995991159130790e+00 4.100000001248246262e-01 1.000000000000000000e+00
1.008973778100591412e+00 3.085849343825811109e-01 1.000000000000000000e+00
1.089748844322682819e+00 3.590207946107437098e-01 1.000000000000000444e+00
1.034484885942387189e+00 3.592924676396063721e-01 9.999999999999997780e-01
1.064237739164127783e+00 3.083132616996074327e-01 9.999999999999995559e-01
1.119501701645405856e+00 3.080415901753937868e-01 1.000000000000000000e+00
1.068685731316093568e+00 2.061174254447577237e-01 1.000000000000000000e+00
1.178425834205354406e+00 2.054290201863099019e-01 1.000000000000000000e+00
1.094093714146375795e+00 2.570795070582619912e-01 1.000000000000000444e+00
1.123555787616737467e+00 2.057732238423514159e-01 9.999999999999997780e-01
1.148963771731920103e+00 2.567353061026824701e-01 9.999999999999995559e-01
1.119501701645405856e+00 3.080415901753937868e-01 1.000000000000000000e+00
1.068685731316093568e+00 2.061174254447577237e-01 1.000000000000000000e+00
1.008973778100591412e+00 3.085849343825811109e-01 1.000000000000000000e+00
1.094093714146375795e+00 2.570795070582619912e-01 1.000000000000000444e+00
1.038829754991373866e+00 2.573511795126171009e-01 9.999999999999997780e-01
1.064237739164127783e+00 3.083132616996074327e-01 9.999999999999995559e-01
1.068685731316093568e+00 2.061174254447577237e-01 1.000000000000000000e+00
1.178425834205354406e+00 2.054290201863099019e-01 1.000000000000000000e+00
1.126987540882123717e+00 1.029384880907141947e-01 1.000000000000000000e+00
1.123555787616738355e+00 2.057732238423515825e-01 1.000000000000000444e+00
1.152706692064825900e+00 1.541837553735648514e-01 9.999999999999997780e-01
1.097836636080582240e+00 1.545279567504354579e-01 9.999999999999995559e-01
1.068685731316093568e+00 2.061174254447577237e-01 1.000000000000000000e+00
1.008973778100591412e+00 3.085849343825811109e-01 1.000000000000000000e+00
9.593728231164261322e-01 2.072247918943747047e-01 1.000000000000000000e+00
1.038829754991374532e+00 2.573511795126172674e-01 1.000000000000000444e+00
9.841732990580792650e-01 2.579048621112469686e-01 9.999999999999997780e-01
1.014029276710587624e+00 2.066711082334578564e-01 9.999999999999995559e-01
1.068685731316093568e+00 2.061174254447577237e-01 1.000000000000000000e+00
1.126987540882123717e+00 1.029384880907141947e-01 1.000000000000000000e+00
1.017695624079335781e+00 1.033060720250629227e-01 1.000000000000000000e+00
1.097836636080583572e+00 1.545279567504356244e-01 1.000000000000000444e+00
1.072341579744621853e+00 1.031222797169752542e-01 9.999999999999997780e-01
1.043190673678490388e+00 1.547117482546820355e-01 9.999999999999995559e-01
1.068685731316093568e+00 2.061174254447577237e-01 1.000000000000000000e+00
9.593728231164261322e-01 2.072247918943747047e-01 1.000000000000000000e+00
1.017695624079335781e+00 1.033060720250629227e-01 1.000000000000000000e+00
1.014029276710588734e+00 2.066711082334580785e-01 1.000000000000000444e+00
9.885342224954010160e-01 1.552654314661383039e-01 9.999999999999997780e-01
1.043190673678490388e+00 1.547117482546820355e-01 9.999999999999995559e-01
1.126987540882123717e+00 1.029384880907141947e-01 1.000000000000000000e+00
1.017695624079335781e+00 1.033060720250629227e-01 1.000000000000000000e+00
1.075277062987606280e+00 -2.415211198866914707e-09 1.000000000000000000e+00
1.072341579744622742e+00 1.031222797169753375e-01 1.000000000000000444e+00
1.046486350471035776e+00 5.165303578173839616e-02 9.999999999999997780e-01
1.101132300030492228e+00 5.146924335963785901e-02 9.999999999999995559e-01
1.017695624079335781e+00 1.033060720250629227e-01 1.000000000000000000e+00
1.075277062987606280e+00 -2.415211198866914707e-09 1.000000000000000000e+00
9.656830096007479325e-01 1.919437049229229726e-10 1.000000000000000000e+00
1.046486350471036442e+00 5.165303578173841698e-02 1.000000000000000444e+00
1.020480040354588835e+00 -1.662614788181926907e-10 9.999999999999997780e-01
9.916893141769670406e-01 5.165303572705662316e-02 9.999999999999995559e-01
1.059995991159130790e+00 4.100000001248246262e-01 1.000000000000000000e+00
1.008973778100591412e+00 3.085849343825811109e-01 1.000000000000000000e+00
9.492264549349973546e-01 4.100000039368346672e-01 1.000000000000000000e+00
1.034484885942387855e+00 3.592924676396067052e-01 1.000000000000000444e+00
9.791001184963894488e-01 3.592924675807100954e-01 9.999999999999997780e-01
1.004611223146352650e+00 4.100000014879198740e-01 9.999999999999995559e-01
1.008973778100591412e+00 3.085849343825811109e-01 1.000000000000000000e+00
8.973740020363683012e-01 3.098922468164789223e-01 1.000000000000000000e+00
9.492264549349973546e-01 4.100000039368346672e-01 1.000000000000000000e+00
9.531738945360591631e-01 3.092385920208452488e-01 1.000000000000000444e+00
9.233002270311235771e-01 3.599461251385085991e-01 9.999999999999997780e-01
9.791001184963890047e-01 3.592924675807100399e-01 9.999999999999995559e-01
1.008973778100591412e+00 3.085849343825811109e-01 1.000000000000000000e+00
9.593728231164261322e-01 2.072247918943747047e-01 1.000000000000000000e+00
8.973740020363683012e-01 3.098922468164789223e-01 1.000000000000000000e+00
9.841732990580800422e-01 2.579048621112471906e-01 1.000000000000000444e+00
9.283734155427211254e-01 2.585585209771400494e-01 9.999999999999997780e-01
9.531738945360581639e-01 3.092385920208449712e-01 9.999999999999995559e-01
9.593728231164261322e-01 2.072247918943747047e-01 1.000000000000000000e+00
8.518420522535583572e-01 2.089202283889370904e-01 1.000000000000000000e+00
8.973740020363683012e-01 3.098922468164789223e-01 1.000000000000000000e+00
9.056074391410688929e-01 2.080725093691691840e-01 1.000000000000000444e+00
8.746080272229328489e-01 2.594062386687520094e-01 9.999999999999997780e-01
9.283734155427206813e-01 2.585585209771399939e-01 9.999999999999995559e-01
9.593728231164261322e-01 2.072247918943747047e-01 1.000000000000000000e+00
1.017695624079335781e+00 1.033060720250629227e-01 1.000000000000000000e+00
9.094796810926797370e-01 1.037256638289778959e-01 1.000000000000000000e+00
9.885342224954016821e-01 1.552654314661383872e-01 1.000000000000000444e+00
9.635876488614940616e-01 1.035158683276164449e-01 9.999999999999997780e-01
9.344262474410256480e-01 1.554752272454984485e-01 9.999999999999995559e-01
9.593728231164261322e-01 2.072247918943747047e-01 1.000000000000000000e+00
9.094796810926797370e-01 1.037256638289778959e-01 1.000000000000000000e+00
8.518420522535583572e-01 2.089202283889370904e-01 1.000000000000000000e+00
9.344262474410265362e-01 1.554752272454986151e-01 1.000000000000000444e+00
8.806608600772045659e-01 1.563229455497506526e-01 9.999999999999997780e-01
9.056074391410682267e-01 2.080725093691689898e-01 9.999999999999995559e-01
1.017695624079335781e+00 1.033060720250629227e-01 1.000000000000000000e+00
9.656830096007479325e-01 1.919437049229229726e-10 1.000000000000000000e+00
9.094796810926797370e-01 1.037256638289778959e-01 1.000000000000000000e+00
9.916893141769680398e-01 5.165303572705669949e-02 1.000000000000000444e+00
9.375813419340318644e-01 5.186283258697094861e-02 9.999999999999997780e-01
9.635876488614938395e-01 1.035158683276164449e-01 9.999999999999995559e-01
9.656830096007479325e-01 1.919437049229229726e-10 1.000000000000000000e+00
8.560889354928323813e-01 -1.998564104937410354e-10 1.000000000000000000e+00
9.094796810926797370e-01 1.037256638289778959e-01 1.000000000000000000e+00
9.108859719536267496e-01 8.828665936174006961e-10 1.000000000000000444e+00
8.827843016280602084e-01 5.186283147773614738e-02 9.999999999999997780e-01
9.375813419340316424e-01 5.186283258697094861e-02 9.999999999999995559e-01
7.464948629680593362e-01 -3.700248114597867382e-10 1.000000000000000000e+00
8.001136660420790081e-01 1.034857417537199259e-01 1.000000000000000000e+00
8.560889354928323813e-01 -1.998564104937410354e-10 1.000000000000000000e+00
7.733042634873346088e-01 5.174287051589927799e-02 1.000000000000000444e+00
8.281012999226904370e-01 5.174287080848774534e-02 9.999999999999997780e-01
8.012919006988178383e-01 5.995687778761984912e-12 9.999999999999995559e-01
7.464948629680593362e-01 -3.700248114597867382e-10 1.000000000000000000e+00
6.369007893798318554e-01 -1.115931267082353203e-09 1.000000000000000000e+00
6.821754979702084887e-01 1.143496164258194780e-01 1.000000000000000000e+00
6.916978283759044333e-01 1.149223744360731685e-10 1.000000000000000444e+00
6.595381538623811268e-01 5.717480821987369621e-02 9.999999999999997780e-01
7.143351839080306354e-01 5.717480851946708797e-02 9.999999999999995559e-01
8.001136660420790081e-01 1.034857417537199259e-01 1.000000000000000000e+00
8.560889354928323813e-01 -1.998564104937410354e-10 1.000000000000000000e+00
9.094796810926797370e-01 1.037256638289778959e-01 1.000000000000000000e+00
8.281012999226909921e-01 5.174287080848777309e-02 1.000000000000000444e+00
8.827843016280602084e-01 5.186283147773614738e-02 9.999999999999997780e-01
8.547966694416315736e-01 1.036057027433213845e-01 9.999999999999995559e-01
7.464948629680593362e-01 -3.700248114597867382e-10 1.000000000000000000e+00
8.001136660420790081e-01 1.034857417537199259e-01 1.000000000000000000e+00
6.821754979702084887e-01 1.143496164258194780e-01 1.000000000000000000e+00
7.733042634873346088e-01 5.174287051589927799e-02 1.000000000000000444e+00
7.411445851023762410e-01 1.089176792088231566e-01 9.999999999999997780e-01
7.143351839080306354e-01 5.717480851946708797e-02 9.999999999999995559e-01
8.001136660420790081e-01 1.034857417537199259e-01 1.000000000000000000e+00
9.094796810926797370e-01 1.037256638289778959e-01 1.000000000000000000e+00
8.518420522535583572e-01 2.089202283889370904e-01 1.000000000000000000e+00
8.547966694416323508e-01 1.036057027433214955e-01 1.000000000000000444e+00
8.806608600772045659e-01 1.563229455497506526e-01 9.999999999999997780e-01
8.259778593184580187e-01 1.562029845836785391e-01 9.999999999999995559e-01
8.001136660420790081e-01 1.034857417537199259e-01 1.000000000000000000e+00
6.821754979702084887e-01 1.143496164258194780e-01 1.000000000000000000e+00
7.569124715916610846e-01 2.029005571267140373e-01 1.000000000000000000e+00
7.411445851023767961e-01 1.089176792088232398e-01 1.000000000000000444e+00
7.195439844769608850e-01 1.586250862890814517e-01 9.999999999999997780e-01
7.785130675597528027e-01 1.531931490176382249e-01 9.999999999999995559e-01
8.001136660420790081e-01 1.034857417537199259e-01 1.000000000000000000e+00
8.518420522535583572e-01 2.089202283889370904e-01 1.000000000000000000e+00
7.569124715916610846e-01 2.029005571267140373e-01 1.000000000000000000e+00
8.259778593184587958e-01 1.562029845836786779e-01 1.000000000000000444e+00
8.043772619082047992e-01 2.059103923621320442e-01 9.999999999999997780e-01
7.785130675597528027e-01 1.531931490176382249e-01 9.999999999999995559e-01
8.518420522535583572e-01 2.089202283889370904e-01 1.000000000000000000e+00
7.569124715916610846e-01 2.029005571267140373e-01 1.000000000000000000e+00
7.783505105372844346e-01 3.173450903178522409e-01 1.000000000000000000e+00
8.043772619082052433e-01 2.059103923621321552e-01 1.000000000000000444e+00
7.676314878477602521e-01 2.601228224153275259e-01 9.999999999999997780e-01
8.150962817511698821e-01 2.631326589629712220e-01 9.999999999999995559e-01
8.518420522535583572e-01 2.089202283889370904e-01 1.000000000000000000e+00
8.973740020363683012e-01 3.098922468164789223e-01 1.000000000000000000e+00
7.783505105372844346e-01 3.173450903178522409e-01 1.000000000000000000e+00
8.746080272229334041e-01 2.594062386687521760e-01 1.000000000000000444e+00
8.378622586816137918e-01 3.136186700746115275e-01 9.999999999999997780e-01
8.150962817511698821e-01 2.631326589629712220e-01 9.999999999999995559e-01
8.384569106868677846e-01 4.100000000467300398e-01 1.000000000000000000e+00
8.973740020363683012e-01 3.098922468164789223e-01 1.000000000000000000e+00
9.492264549349973546e-01 4.100000039368346672e-01 1.000000000000000000e+00
8.679154592045924543e-01 3.599461250487185349e-01 1.000000000000000444e+00
9.233002270311235771e-01 3.599461251385085991e-01 9.999999999999997780e-01
8.938416832017389568e-01 4.100000004635711570e-01 9.999999999999995559e-01
8.384569106868677846e-01 4.100000000467300398e-01 1.000000000000000000e+00
8.973740020363683012e-01 3.098922468164789223e-01 1.000000000000000000e+00
7.783505105372844346e-01 3.173450903178522409e-01 1.000000000000000000e+00
8.679154592045924543e-01 3.599461250487185349e-01 1.000000000000000444e+00
8.378622586816137918e-01 3.136186700746115275e-01 9.999999999999997780e-01
8.084037089135004406e-01 3.636725444197065338e-01 9.999999999999995559e-01
8.384569106868677846e-01 4.100000000467300398e-01 1.000000000000000000e+00
7.783505105372844346e-01 3.173450903178522409e-01 1.000000000000000000e+00
7.276873714974511076e-01 4.099999998042417326e-01 1.000000000000000000e+00
8.084037089135012177e-01 3.636725444197069779e-01 1.000000000000000444e+00
7.530189406863373458e-01 3.636725445922881494e-01 9.999999999999997780e-01
7.830721421059961829e-01 4.100000000353187235e-01 9.999999999999995559e-01
6.821754979702084887e-01 1.143496164258194780e-01 1.000000000000000000e+00
6.731291818814227890e-01 1.889480623929882253e-01 1.000000000000000000e+00
6.253571835270090862e-01 1.615538446260973704e-01 1.000000000000000000e+00
6.776523422345028802e-01 1.516488382272030699e-01 1.000000000000000444e+00
6.492431931440324488e-01 1.752509544720156076e-01 9.999999999999997780e-01
6.537663410697405197e-01 1.379517303513086435e-01 9.999999999999995559e-01
6.821754979702084887e-01 1.143496164258194780e-01 1.000000000000000000e+00
7.569124715916610846e-01 2.029005571267140373e-01 1.000000000000000000e+00
6.731291818814227890e-01 1.889480623929882253e-01 1.000000000000000000e+00
7.195439844769613291e-01 1.586250862890815627e-01 1.000000000000000444e+00
7.150208327926159679e-01 1.959243102406219850e-01 9.999999999999997780e-01
6.776523422345022141e-01 1.516488382272029312e-01 9.999999999999995559e-01
7.569124715916610846e-01 2.029005571267140373e-01 1.000000000000000000e+00
6.731291818814227890e-01 1.889480623929882253e-01 1.000000000000000000e+00
6.960714695138916497e-01 2.660986335694928151e-01 1.000000000000000000e+00
7.150208327926166341e-01 1.959243102406221237e-01 1.000000000000000444e+00
6.846003223576437868e-01 2.275233468564074046e-01 9.999999999999997780e-01
7.264919738656677728e-01 2.344995971968717174e-01 9.999999999999995559e-01
7.569124715916610846e-01 2.029005571267140373e-01 1.000000000000000000e+00
7.783505105372844346e-01 3.173450903178522409e-01 1.000000000000000000e+00
6.960714695138916497e-01 2.660986335694928151e-01 1.000000000000000000e+00
7.676314878477605852e-01 2.601228224153276924e-01 1.000000000000000444e+00
7.372109882950076409e-01 2.917218619315311567e-01 9.999999999999997780e-01
7.264919738656677728e-01 2.344995971968717174e-01 9.999999999999995559e-01
7.783505105372844346e-01 3.173450903178522409e-01 1.000000000000000000e+00
6.960714695138916497e-01 2.660986335694928151e-01 1.000000000000000000e+00
6.620127749861316468e-01 3.368397899650303340e-01 1.000000000000000000e+00
7.372109882950080850e-01 2.917218619315313233e-01 1.000000000000000444e+00
6.790421059157771833e-01 3.014692052266261801e-01 9.999999999999997780e-01
7.201816288376619024e-01 3.270924332802419010e-01 9.999999999999995559e-01
7.783505105372844346e-01 3.173450903178522409e-01 1.000000000000000000e+00
7.276873714974511076e-01 4.099999998042417326e-01 1.000000000000000000e+00
6.620127749861316468e-01 3.368397899650303340e-01 1.000000000000000000e+00
7.530189406863379009e-01 3.636725445922883160e-01 1.000000000000000444e+00
6.948500592642015139e-01 3.734198881420139338e-01 9.999999999999997780e-01
7.201816288376619024e-01 3.270924332802419010e-01 9.999999999999995559e-01
7.276873714974511076e-01 4.099999998042417326e-01 1.000000000000000000e+00
6.169178414585291259e-01 4.100000073914534804e-01 1.000000000000000000e+00
6.620127749861316468e-01 3.368397899650303340e-01 1.000000000000000000e+00
6.723026006717287562e-01 4.099999987741982377e-01 1.000000000000000444e+00
6.394652827260032257e-01 3.734198829884254334e-01 9.999999999999997780e-01
6.948500592642012919e-01 3.734198881420138227e-01 9.999999999999995559e-01
6.268890134620106469e-01 1.944815949088474494e-01 1.000000000000000000e+00
6.731291818814227890e-01 1.889480623929882253e-01 1.000000000000000000e+00
6.253571835270090862e-01 1.615538446260973704e-01 1.000000000000000000e+00
6.500091005804811140e-01 1.917148280484346212e-01 1.000000000000000444e+00
6.492431931440324488e-01 1.752509544720156076e-01 9.999999999999997780e-01
6.261231128856872274e-01 1.780177222760609135e-01 9.999999999999995559e-01
6.268890134620106469e-01 1.944815949088474494e-01 1.000000000000000000e+00
6.253571835270090862e-01 1.615538446260973704e-01 1.000000000000000000e+00
6.000000097242804697e-01 1.900000038607221886e-01 1.000000000000000000e+00
6.261231128856878936e-01 1.780177222760610523e-01 1.000000000000000444e+00
6.126786021761509993e-01 1.757769239069048306e-01 9.999999999999997780e-01
6.134445095598919373e-01 1.922407982078166433e-01 9.999999999999995559e-01
6.268890134620106469e-01 1.944815949088474494e-01 1.000000000000000000e+00
6.426814018641263671e-01 2.235509447481393297e-01 1.000000000000000000e+00
6.731291818814227890e-01 1.889480623929882253e-01 1.000000000000000000e+00
6.347852071130547502e-01 2.090162698034157829e-01 1.000000000000000444e+00
6.579052924820234516e-01 2.062495022363278474e-01 9.999999999999997780e-01
6.500091005804805588e-01 1.917148280484344269e-01 9.999999999999995559e-01
6.268890134620106469e-01 1.944815949088474494e-01 1.000000000000000000e+00
6.000000007990138329e-01 2.100000003385208702e-01 1.000000000000000000e+00
6.000000097242804697e-01 1.900000038607221886e-01 1.000000000000000000e+00
6.134445093997846765e-01 2.022407982917205638e-01 1.000000000000000444e+00
6.000000019396738438e-01 2.000000007572690919e-01 9.999999999999997780e-01
6.134445095598919373e-01 1.922407982078166433e-01 9.999999999999995559e-01
6.426814018641263671e-01 2.235509447481393297e-01 1.000000000000000000e+00
6.731291818814227890e-01 1.889480623929882253e-01 1.000000000000000000e+00
6.960714695138916497e-01 2.660986335694928151e-01 1.000000000000000000e+00
6.579052924820238957e-01 2.062495022363279307e-01 1.000000000000000444e+00
6.846003223576437868e-01 2.275233468564074046e-01 9.999999999999997780e-01
6.693764349092566901e-01 2.448247896826309666e-01 9.999999999999995559e-01
6.268890134620106469e-01 1.944815949088474494e-01 1.000000000000000000e+00
6.426814018641263671e-01 2.235509447481393297e-01 1.000000000000000000e+00
6.000000007990138329e-01 2.100000003385208702e-01 1.000000000000000000e+00
6.347852071130547502e-01 2.090162698034157829e-01 1.000000000000000444e+00
6.213407019661035813e-01 2.167754726632615814e-01 9.999999999999997780e-01
6.134445093997840104e-01 2.022407982917203695e-01 9.999999999999995559e-01
6.426814018641263671e-01 2.235509447481393297e-01 1.000000000000000000e+00
6.410650485661131270e-01 2.704946434518862852e-01 1.000000000000000000e+00
6.960714695138916497e-01 2.660986335694928151e-01 1.000000000000000000e+00
6.418732221850829145e-01 2.470227931121103115e-01 1.000000000000000444e+00
6.685682567989382763e-01 2.682966388768633359e-01 9.999999999999997780e-01
6.693764349092566901e-01 2.448247896826309666e-01 9.999999999999995559e-01
6.426814018641263671e-01 2.235509447481393297e-01 1.000000000000000000e+00
6.410650485661131270e-01 2.704946434518862852e-01 1.000000000000000000e+00
6.142474282086252124e-01 2.401141005685881180e-01 1.000000000000000000e+00
6.418732221850829145e-01 2.470227931121103115e-01 1.000000000000000444e+00
6.276562391229039140e-01 2.553043723718960156e-01 9.999999999999997780e-01
6.284644146205975446e-01 2.318325224648412342e-01 9.999999999999995559e-01
6.426814018641263671e-01 2.235509447481393297e-01 1.000000000000000000e+00
6.000000007990138329e-01 2.100000003385208702e-01 1.000000000000000000e+00
6.142474282086252124e-01 2.401141005685881180e-01 1.000000000000000000e+00
6.213407019661040254e-01 2.167754726632617479e-01 1.000000000000000444e+00
6.071237140353848982e-01 2.250570503300658443e-01 9.999999999999997780e-01
6.284644146205975446e-01 2.318325224648412342e-01 9.999999999999995559e-01
6.410650485661131270e-01 2.704946434518862852e-01 1.000000000000000000e+00
6.960714695138916497e-01 2.660986335694928151e-01 1.000000000000000000e+00
6.620127749861316468e-01 3.368397899650303340e-01 1.000000000000000000e+00
6.685682567989386094e-01 2.682966388768635024e-01 1.000000000000000444e+00
6.790421059157771833e-01 3.014692052266261801e-01 9.999999999999997780e-01
6.515388996584661196e-01 3.036672111842421695e-01 9.999999999999995559e-01
6.410650485661131270e-01 2.704946434518862852e-01 1.000000000000000000e+00
6.142474282086252124e-01 2.401141005685881180e-01 1.000000000000000000e+00
6.040239747744654553e-01 2.756156821307778060e-01 1.000000000000000000e+00
6.276562391229044691e-01 2.553043723718962377e-01 1.000000000000000444e+00
6.091357033504706253e-01 2.578648926392526630e-01 9.999999999999997780e-01
6.225445148142262353e-01 2.730551645474188494e-01 9.999999999999995559e-01
6.000000007990138329e-01 2.100000003385208702e-01 1.000000000000000000e+00
6.142474282086252124e-01 2.401141005685881180e-01 1.000000000000000000e+00
5.878831866530580541e-01 2.401363692104602765e-01 1.000000000000000000e+00
6.071237140353852313e-01 2.250570503300660108e-01 1.000000000000000444e+00
6.010653080206791454e-01 2.401252352544785973e-01 9.999999999999997780e-01
5.939415955929460145e-01 2.250681856501606237e-01 9.999999999999995559e-01
6.000000007990138329e-01 2.100000003385208702e-01 1.000000000000000000e+00
5.878831866530580541e-01 2.401363692104602765e-01 1.000000000000000000e+00
5.744359963043248474e-01 2.099999815006898807e-01 1.000000000000000000e+00
5.939415955929465696e-01 2.250681856501609013e-01 1.000000000000000444e+00
5.811596090767701117e-01 2.250681840773006148e-01 9.999999999999997780e-01
5.872180135928914968e-01 2.099999982509447582e-01 9.999999999999995559e-01
6.410650485661131270e-01 2.704946434518862852e-01 1.000000000000000000e+00
6.040239747744654553e-01 2.756156821307778060e-01 1.000000000000000000e+00
6.620127749861316468e-01 3.368397899650303340e-01 1.000000000000000000e+00
6.225445148142271234e-01 2.730551645474191824e-01 1.000000000000000444e+00
6.330183659388046724e-01 3.062277326871739036e-01 9.999999999999997780e-01
6.515388996584661196e-01 3.036672111842421695e-01 9.999999999999995559e-01
6.142474282086252124e-01 2.401141005685881180e-01 1.000000000000000000e+00
6.040239747744654553e-01 2.756156821307778060e-01 1.000000000000000000e+00
5.878831866530580541e-01 2.401363692104602765e-01 1.000000000000000000e+00
6.091357033504710694e-01 2.578648926392528851e-01 1.000000000000000444e+00
5.959535835445212149e-01 2.578760273257585944e-01 9.999999999999997780e-01
6.010653080206790344e-01 2.401252352544785418e-01 9.999999999999995559e-01
5.878831866530580541e-01 2.401363692104602765e-01 1.000000000000000000e+00
5.744359963043248474e-01 2.099999815006898807e-01 1.000000000000000000e+00
5.584885974478064341e-01 2.580802182318240323e-01 1.000000000000000000e+00
5.811596090767706668e-01 2.250681840773007814e-01 1.000000000000000444e+00
5.664622837920143539e-01 2.340400924160453144e-01 9.999999999999997780e-01
5.731858639771939545e-01 2.491082789989506052e-01 9.999999999999995559e-01
6.040239747744654553e-01 2.756156821307778060e-01 1.000000000000000000e+00
6.620127749861316468e-01 3.368397899650303340e-01 1.000000000000000000e+00
5.818353753400353767e-01 3.295511992304416271e-01 1.000000000000000000e+00
6.330183659388051165e-01 3.062277326871741256e-01 1.000000000000000444e+00
6.219240867862436684e-01 3.331955030010501639e-01 9.999999999999997780e-01
5.929296995616267774e-01 3.025834555331533005e-01 9.999999999999995559e-01
6.040239747744654553e-01 2.756156821307778060e-01 1.000000000000000000e+00
5.878831866530580541e-01 2.401363692104602765e-01 1.000000000000000000e+00
5.584885974478064341e-01 2.580802182318240323e-01 1.000000000000000000e+00
5.959535835445217700e-01 2.578760273257587610e-01 1.000000000000000444e+00
5.731858639771941766e-01 2.491082789989506607e-01 9.999999999999997780e-01
5.812562541344201694e-01 2.668479340857877191e-01 9.999999999999995559e-01
6.040239747744654553e-01 2.756156821307778060e-01 1.000000000000000000e+00
5.584885974478064341e-01 2.580802182318240323e-01 1.000000000000000000e+00
5.818353753400353767e-01 3.295511992304416271e-01 1.000000000000000000e+00
5.812562541344207245e-01 2.668479340857879412e-01 1.000000000000000444e+00
5.701619847856920220e-01 2.938157078947801759e-01 9.999999999999997780e-01
5.929296995616267774e-01 3.025834555331533005e-01 9.999999999999995559e-01
2.499999989223734342e+00 4.099999982221718686e-01 1.000000000000000000e+00
2.389230461531897998e+00 4.100000001912477710e-01 1.000000000000000000e+00
2.499999989425600422e+00 3.074999987142490454e-01 1.000000000000000000e+00
2.444615227748221375e+00 4.099999995973929723e-01 1.000000000000000444e+00
2.444615225146830717e+00 3.587499992945328287e-01 9.999999999999997780e-01
2.500000005510358836e+00 3.587500008428884946e-01 9.999999999999995559e-01
2.389230461531897998e+00 4.100000001912477710e-01 1.000000000000000000e+00
2.499999989425600422e+00 3.074999987142490454e-01 1.000000000000000000e+00
2.404009738459231826e+00 2.631695880468762350e-01 1.000000000000000000e+00
2.444615225146832049e+00 3.587499992945331617e-01 1.000000000000000444e+00
2.452004872358905629e+00 2.853347942748237775e-01 9.999999999999997780e-01
2.396620101148309701e+00 3.365847941029543877e-01 9.999999999999995559e-01
2.389230461531897998e+00 4.100000001912477710e-01 1.000000000000000000e+00
2.278460905571669137e+00 4.099999974318002671e-01 1.000000000000000000e+00
2.319128505986469690e+00 3.178255770772464017e-01 1.000000000000000000e+00
2.333845689887597885e+00 4.099999998441938298e-01 1.000000000000000444e+00
2.298794706369815533e+00 3.639127871493406663e-01 9.999999999999997780e-01
2.354179481821246700e+00 3.639127882241355860e-01 9.999999999999995559e-01
2.389230461531897998e+00 4.100000001912477710e-01 1.000000000000000000e+00
2.404009738459231826e+00 2.631695880468762350e-01 1.000000000000000000e+00
2.319128505986469690e+00 3.178255770772464017e-01 1.000000000000000000e+00
2.396620101148312809e+00 3.365847941029546653e-01 1.000000000000000444e+00
2.361569123352021737e+00 2.904975824365934600e-01 9.999999999999997780e-01
2.354179481821246700e+00 3.639127882241355860e-01 9.999999999999995559e-01
2.499999989425600422e+00 3.074999987142490454e-01 1.000000000000000000e+00
2.499999994934476000e+00 2.049999995701957678e-01 1.000000000000000000e+00
2.404009738459231826e+00 2.631695880468762350e-01 1.000000000000000000e+00
2.499999999092662684e+00 2.562499998687599034e-01 1.000000000000000444e+00
2.452004867445806813e+00 2.340847936801737639e-01 9.999999999999997780e-01
2.452004872358905185e+00 2.853347942748236665e-01 9.999999999999995559e-01
2.499999994934476000e+00 2.049999995701957678e-01 1.000000000000000000e+00
2.404009738459231826e+00 2.631695880468762350e-01 1.000000000000000000e+00
2.404389950414965949e+00 1.469315962082399785e-01 1.000000000000000000e+00
2.452004867445809033e+00 2.340847936801739304e-01 1.000000000000000444e+00
2.404199847235774179e+00 2.050505923254742069e-01 9.999999999999997780e-01
2.452194971682216895e+00 1.759657978612237383e-01 9.999999999999995559e-01
2.499999994934476000e+00 2.049999995701957678e-01 1.000000000000000000e+00
2.499999996890235110e+00 1.025000000177392623e-01 1.000000000000000000e+00
2.404389950414965949e+00 1.469315962082399785e-01 1.000000000000000000e+00
2.500000000609952089e+00 1.537500000212745910e-01 1.000000000000000444e+00
2.452194972834087494e+00 1.247157980374071357e-01 9.999999999999997780e-01
2.452194971682216895e+00 1.759657978612237383e-01 9.999999999999995559e-01
2.499999996890235110e+00 1.025000000177392623e-01 1.000000000000000000e+00
2.499999995717281376e+00 -2.829718130269533048e-10 1.000000000000000000e+00
2.390405920576738286e+00 -2.349744992309256239e-10 1.000000000000000000e+00
2.500000001838706964e+00 5.125000003328460119e-02 1.000000000000000444e+00
2.445202966046144066e+00 -1.687777498210442480e-12 9.999999999999997780e-01
2.445202959323573566e+00 5.124999988186695193e-02 9.999999999999995559e-01
2.499999996890235110e+00 1.025000000177392623e-01 1.000000000000000000e+00
2.390405920576738286e+00 -2.349744992309256239e-10 1.000000000000000000e+00
2.404389950414965949e+00 1.469315962082399785e-01 1.000000000000000000e+00
2.445202959323575786e+00 5.124999988186701438e-02 1.000000000000000444e+00
2.397397943393293041e+00 7.346579822626836398e-02 9.999999999999997780e-01
2.452194972834086606e+00 1.247157980374071079e-01 9.999999999999995559e-01
2.390405920576738286e+00 -2.349744992309256239e-10 1.000000000000000000e+00
2.404389950414965949e+00 1.469315962082399785e-01 1.000000000000000000e+00
2.320246241075789140e+00 9.219277703772162103e-02 1.000000000000000000e+00
2.397397943393294373e+00 7.346579822626843337e-02 1.000000000000000444e+00
2.362318102988884227e+00 1.195621869634211909e-01 9.999999999999997780e-01
2.355326083478581189e+00 4.609638859592268822e-02 9.999999999999995559e-01
2.390405920576738286e+00 -2.349744992309256239e-10 1.000000000000000000e+00
2.320246241075789140e+00 9.219277703772162103e-02 1.000000000000000000e+00
2.280811860037928795e+00 2.877209003025445325e-11 1.000000000000000000e+00
2.355326083478583854e+00 4.609638859592271598e-02 1.000000000000000444e+00
2.300529044936196588e+00 4.609638840780948960e-02 9.999999999999997780e-01
2.335608892891495536e+00 -1.814285407873199916e-10 9.999999999999995559e-01
2.278460905571669137e+00 4.099999974318002671e-01 1.000000000000000000e+00
2.167691392626474922e+00 4.100000028065892144e-01 1.000000000000000000e+00
2.221391001385663699e+00 3.084177305185817897e-01 1.000000000000000000e+00
2.223076165192285014e+00 4.100000022211791051e-01 1.000000000000000444e+00
2.194541178539973991e+00 3.592088627189226058e-01 9.999999999999997780e-01
2.249925963491116843e+00 3.592088654573282747e-01 9.999999999999995559e-01
2.278460905571669137e+00 4.099999974318002671e-01 1.000000000000000000e+00
2.319128505986469690e+00 3.178255770772464017e-01 1.000000000000000000e+00
2.221391001385663699e+00 3.084177305185817897e-01 1.000000000000000000e+00
2.298794706369817309e+00 3.639127871493409438e-01 1.000000000000000444e+00
2.270259760122814718e+00 3.131216535557257985e-01 9.999999999999997780e-01
2.249925963491116843e+00 3.592088654573282747e-01 9.999999999999995559e-01
2.404009738459231826e+00 2.631695880468762350e-01 1.000000000000000000e+00
2.319128505986469690e+00 3.178255770772464017e-01 1.000000000000000000e+00
2.294140453837269167e+00 2.049986245505907856e-01 1.000000000000000000e+00
2.361569123352023070e+00 2.904975824365936266e-01 1.000000000000000444e+00
2.306634494473129848e+00 2.614121017051134199e-01 9.999999999999997780e-01
2.349075102416658289e+00 2.340841068272206671e-01 9.999999999999995559e-01
2.319128505986469690e+00 3.178255770772464017e-01 1.000000000000000000e+00
2.221391001385663699e+00 3.084177305185817897e-01 1.000000000000000000e+00
2.294140453837269167e+00 2.049986245505907856e-01 1.000000000000000000e+00
2.270259760122816051e+00 3.131216535557260205e-01 1.000000000000000444e+00
2.257765733705338285e+00 2.567081782517872668e-01 9.999999999999997780e-01
2.306634494473128960e+00 2.614121017051133089e-01 9.999999999999995559e-01
2.404009738459231826e+00 2.631695880468762350e-01 1.000000000000000000e+00
2.404389950414965949e+00 1.469315962082399785e-01 1.000000000000000000e+00
2.294140453837269167e+00 2.049986245505907856e-01 1.000000000000000000e+00
2.404199847235775955e+00 2.050505923254743179e-01 1.000000000000000444e+00
2.349265208728106291e+00 1.759651108365069272e-01 9.999999999999997780e-01
2.349075102416658289e+00 2.340841068272206671e-01 9.999999999999995559e-01
2.404389950414965949e+00 1.469315962082399785e-01 1.000000000000000000e+00
2.320246241075789140e+00 9.219277703772162103e-02 1.000000000000000000e+00
2.294140453837269167e+00 2.049986245505907856e-01 1.000000000000000000e+00
2.362318102988885560e+00 1.195621869634212603e-01 1.000000000000000444e+00
2.307193351399472458e+00 1.485957015004765458e-01 9.999999999999997780e-01
2.349265208728105403e+00 1.759651108365068717e-01 9.999999999999995559e-01
2.320246241075789140e+00 9.219277703772162103e-02 1.000000000000000000e+00
2.294140453837269167e+00 2.049986245505907856e-01 1.000000000000000000e+00
2.222908920581922132e+00 1.015736879260544789e-01 1.000000000000000000e+00
2.307193351399473791e+00 1.485957015004766291e-01 1.000000000000000444e+00
2.258524707723578384e+00 1.532861572179706477e-01 9.999999999999997780e-01
2.271577574964535273e+00 9.688323252230365834e-02 9.999999999999995559e-01
2.320246241075789140e+00 9.219277703772162103e-02 1.000000000000000000e+00
2.280811860037928795e+00 2.877209003025445325e-11 1.000000000000000000e+00
2.222908920581922132e+00 1.015736879260544789e-01 1.000000000000000000e+00
2.300529044936198364e+00 4.609638840780950347e-02 1.000000000000000444e+00
2.251860389110509342e+00 5.078684375114312505e-02 9.999999999999997780e-01
2.271577574964535273e+00 9.688323252230365834e-02 9.999999999999995559e-01
2.280811860037928795e+00 2.877209003025445325e-11 1.000000000000000000e+00
2.222908920581922132e+00 1.015736879260544789e-01 1.000000000000000000e+00
2.171217745664406173e+00 -2.972834661985527158e-09 1.000000000000000000e+00
2.251860389110511118e+00 5.078684375114317362e-02 1.000000000000000444e+00
2.197063335918091997e+00 5.078684325440938757e-02 9.999999999999997780e-01
2.226014829449731725e+00 2.132875931682486344e-11 9.999999999999995559e-01
2.167691392626474922e+00 4.100000028065892144e-01 1.000000000000000000e+00
2.221391001385663699e+00 3.084177305185817897e-01 1.000000000000000000e+00
2.113172920793330078e+00 3.075142184972977644e-01 1.000000000000000000e+00
2.194541178539975768e+00 3.592088627189228833e-01 1.000000000000000444e+00
2.167281966563603834e+00 3.079659749958245651e-01 9.999999999999997780e-01
2.140432154756660488e+00 3.587571095905437990e-01 9.999999999999995559e-01
2.172119266209332711e+00 2.049178549709963493e-01 1.000000000000000000e+00
2.221391001385663699e+00 3.084177305185817897e-01 1.000000000000000000e+00
2.294140453837269167e+00 2.049986245505907856e-01 1.000000000000000000e+00
2.196755138875682078e+00 2.566677925270504090e-01 1.000000000000000444e+00
2.257765733705338285e+00 2.567081782517872668e-01 9.999999999999997780e-01
2.233129867266881785e+00 2.049582404222326792e-01 9.999999999999995559e-01
2.167691392626474922e+00 4.100000028065892144e-01 1.000000000000000000e+00
2.113172920793330078e+00 3.075142184972977644e-01 1.000000000000000000e+00
2.056921856548277638e+00 4.100000024660598319e-01 1.000000000000000000e+00
2.140432154756662264e+00 3.587571095905441876e-01 1.000000000000000444e+00
2.085047381160606061e+00 3.587571091066908968e-01 9.999999999999997780e-01
2.112306606588786995e+00 4.099999992736323984e-01 9.999999999999995559e-01
2.172119266209332711e+00 2.049178549709963493e-01 1.000000000000000000e+00
2.221391001385663699e+00 3.084177305185817897e-01 1.000000000000000000e+00
2.113172920793330078e+00 3.075142184972977644e-01 1.000000000000000000e+00
2.196755138875682078e+00 2.566677925270504090e-01 1.000000000000000444e+00
2.167281966563603834e+00 3.079659749958245651e-01 9.999999999999997780e-01
2.142646092457321405e+00 2.562160362245690659e-01 9.999999999999995559e-01
2.172119266209332711e+00 2.049178549709963493e-01 1.000000000000000000e+00
2.294140453837269167e+00 2.049986245505907856e-01 1.000000000000000000e+00
2.222908920581922132e+00 1.015736879260544789e-01 1.000000000000000000e+00
2.233129867266883561e+00 2.049582404222329013e-01 1.000000000000000444e+00
2.258524707723578384e+00 1.532861572179706477e-01 9.999999999999997780e-01
2.197514093142394653e+00 1.532457717979258671e-01 9.999999999999995559e-01
2.172119266209332711e+00 2.049178549709963493e-01 1.000000000000000000e+00
2.113172920793330078e+00 3.075142184972977644e-01 1.000000000000000000e+00
2.059956692203838813e+00 2.049462733834721273e-01 1.000000000000000000e+00
2.142646092457322737e+00 2.562160362245693435e-01 1.000000000000000444e+00
2.086564814219371122e+00 2.562302466324113404e-01 9.999999999999997780e-01
2.116037984421586415e+00 2.049320644878019626e-01 9.999999999999995559e-01
2.172119266209332711e+00 2.049178549709963493e-01 1.000000000000000000e+00
2.115238451625387039e+00 1.024997771396581464e-01 1.000000000000000000e+00
2.222908920581922132e+00 1.015736879260544789e-01 1.000000000000000000e+00
2.143678857094781787e+00 1.537088161013385468e-01 1.000000000000000444e+00
2.169073682395276759e+00 1.020367322507761548e-01 9.999999999999997780e-01
2.197514093142394653e+00 1.532457717979258671e-01 9.999999999999995559e-01
2.172119266209332711e+00 2.049178549709963493e-01 1.000000000000000000e+00
2.115238451625387039e+00 1.024997771396581464e-01 1.000000000000000000e+00
2.059956692203838813e+00 2.049462733834721273e-01 1.000000000000000000e+00
2.143678857094781787e+00 1.537088161013385468e-01 1.000000000000000444e+00
2.087597570552277126e+00 1.537230249804727722e-01 9.999999999999997780e-01
2.116037984421586415e+00 2.049320644878019626e-01 9.999999999999995559e-01
2.115238451625387039e+00 1.024997771396581464e-01 1.000000000000000000e+00
2.222908920581922132e+00 1.015736879260544789e-01 1.000000000000000000e+00
2.171217745664406173e+00 -2.972834661985527158e-09 1.000000000000000000e+00
2.169073682395278979e+00 1.020367322507762381e-01 1.000000000000000444e+00
2.197063335918091997e+00 5.078684325440938757e-02 9.999999999999997780e-01
2.143228118040020114e+00 5.124988843292169194e-02 9.999999999999995559e-01
2.115238451625387039e+00 1.024997771396581464e-01 1.000000000000000000e+00
2.059956692203838813e+00 2.049462733834721273e-01 1.000000000000000000e+00
2.005612912332931597e+00 1.025147349171411232e-01 1.000000000000000000e+00
2.087597570552278015e+00 1.537230249804728555e-01 1.000000000000000444e+00
2.032784796054041276e+00 1.537305036699180283e-01 9.999999999999997780e-01
2.060425673737229957e+00 1.025072554786960743e-01 9.999999999999995559e-01
2.115238451625387039e+00 1.024997771396581464e-01 1.000000000000000000e+00
2.171217745664406173e+00 -2.972834661985527158e-09 1.000000000000000000e+00
2.061623720655558323e+00 2.697658077146832793e-10 1.000000000000000000e+00
2.143228118040021890e+00 5.124988843292176133e-02 1.000000000000000444e+00
2.116420749228947962e+00 -2.866879001068280725e-10 9.999999999999997780e-01
2.088431083174201230e+00 5.124988844685130635e-02 9.999999999999995559e-01
2.115238451625387039e+00 1.024997771396581464e-01 1.000000000000000000e+00
2.005612912332931597e+00 1.025147349171411232e-01 1.000000000000000000e+00
2.061623720655558323e+00 2.697658077146832793e-10 1.000000000000000000e+00
2.060425673737231733e+00 1.025072554786961992e-01 1.000000000000000444e+00
2.033618310652039352e+00 5.125736684888537731e-02 9.999999999999997780e-01
2.088431083174201230e+00 5.124988844685130635e-02 9.999999999999995559e-01
2.056921856548277638e+00 4.100000024660598319e-01 1.000000000000000000e+00
1.946152301000305229e+00 4.099999997525621276e-01 1.000000000000000000e+00
2.002965317732504857e+00 3.074704822703817619e-01 1.000000000000000000e+00
2.001537075721722569e+00 4.099999999911193016e-01 1.000000000000000444e+00
1.974558804042195970e+00 3.587352405317423276e-01 9.999999999999997780e-01
2.029943584361569631e+00 3.587352421700817362e-01 9.999999999999995559e-01
2.113172920793330078e+00 3.075142184972977644e-01 1.000000000000000000e+00
2.056921856548277638e+00 4.100000024660598319e-01 1.000000000000000000e+00
2.002965317732504857e+00 3.074704822703817619e-01 1.000000000000000000e+00
2.085047381160607838e+00 3.587571091066910633e-01 1.000000000000000444e+00
2.029943584361570519e+00 3.587352421700818472e-01 9.999999999999997780e-01
2.058069125462183013e+00 3.074923516786728372e-01 9.999999999999995559e-01
2.113172920793330078e+00 3.075142184972977644e-01 1.000000000000000000e+00
2.059956692203838813e+00 2.049462733834721273e-01 1.000000000000000000e+00
2.002965317732504857e+00 3.074704822703817619e-01 1.000000000000000000e+00
2.086564814219372899e+00 2.562302466324115069e-01 1.000000000000000444e+00
2.031461005861589175e+00 2.562083783589879094e-01 9.999999999999997780e-01
2.058069125462183013e+00 3.074923516786728372e-01 9.999999999999995559e-01
2.059956692203838813e+00 2.049462733834721273e-01 1.000000000000000000e+00
2.002965317732504857e+00 3.074704822703817619e-01 1.000000000000000000e+00
1.949360603673827796e+00 2.049319114937165065e-01 1.000000000000000000e+00
2.031461005861590952e+00 2.562083783589880759e-01 1.000000000000000444e+00
1.976162971015201775e+00 2.562011986934398244e-01 9.999999999999997780e-01
2.004658656969739550e+00 2.049390944981935025e-01 9.999999999999995559e-01
2.059956692203838813e+00 2.049462733834721273e-01 1.000000000000000000e+00
2.005612912332931597e+00 1.025147349171411232e-01 1.000000000000000000e+00
1.949360603673827796e+00 2.049319114937165065e-01 1.000000000000000000e+00
2.032784796054042165e+00 1.537305036699180838e-01 1.000000000000000444e+00
1.977486759039051911e+00 1.537233237215240578e-01 9.999999999999997780e-01
2.004658656969739550e+00 2.049390944981935025e-01 9.999999999999995559e-01
2.005612912332931597e+00 1.025147349171411232e-01 1.000000000000000000e+00
1.949360603673827796e+00 2.049319114937165065e-01 1.000000000000000000e+00
1.895732241375454041e+00 1.025223799134106634e-01 1.000000000000000000e+00
1.977486759039053243e+00 1.537233237215241688e-01 1.000000000000000444e+00
1.922546423333271637e+00 1.537271471198994877e-01 9.999999999999997780e-01
1.950672575203841186e+00 1.025185566912431429e-01 9.999999999999995559e-01
2.005612912332931597e+00 1.025147349171411232e-01 1.000000000000000000e+00
2.061623720655558323e+00 2.697658077146832793e-10 1.000000000000000000e+00
1.952029691489842733e+00 1.407196586265601069e-09 1.000000000000000000e+00
2.033618310652040684e+00 5.125736684888540506e-02 1.000000000000000444e+00
2.006826686227463075e+00 -3.241084869272911779e-12 9.999999999999997780e-01
1.978821275083954223e+00 5.125736728671664855e-02 9.999999999999995559e-01
2.005612912332931597e+00 1.025147349171411232e-01 1.000000000000000000e+00
1.952029691489842733e+00 1.407196586265601069e-09 1.000000000000000000e+00
1.895732241375454041e+00 1.025223799134106634e-01 1.000000000000000000e+00
1.978821275083956444e+00 5.125736728671671794e-02 1.000000000000000444e+00
1.923880936616622517e+00 5.126118949384132761e-02 9.999999999999997780e-01
1.950672575203841186e+00 1.025185566912431429e-01 9.999999999999995559e-01
1.892503241603261221e+00 3.075084582412167533e-01 1.000000000000000000e+00
1.946152301000305229e+00 4.099999997525621276e-01 1.000000000000000000e+00
2.002965317732504857e+00 3.074704822703817619e-01 1.000000000000000000e+00
1.919327772341389071e+00 3.587542287891042347e-01 1.000000000000000444e+00
1.974558804042195970e+00 3.587352405317423276e-01 9.999999999999997780e-01
1.947734282047471011e+00 3.074894710320299485e-01 9.999999999999995559e-01
1.892503241603261221e+00 3.075084582412167533e-01 1.000000000000000000e+00
1.946152301000305229e+00 4.099999997525621276e-01 1.000000000000000000e+00
1.835382767751774891e+00 4.100000002530160836e-01 1.000000000000000000e+00
1.919327772341389071e+00 3.587542287891042347e-01 1.000000000000000444e+00
1.890767530939164942e+00 4.099999994710211704e-01 9.999999999999997780e-01
1.863943001502435637e+00 3.587542287622009773e-01 9.999999999999995559e-01
1.892503241603261221e+00 3.075084582412167533e-01 1.000000000000000000e+00
2.002965317732504857e+00 3.074704822703817619e-01 1.000000000000000000e+00
1.949360603673827796e+00 2.049319114937165065e-01 1.000000000000000000e+00
1.947734282047473009e+00 3.074894710320302260e-01 1.000000000000000444e+00
1.976162971015201775e+00 2.562011986934398244e-01 9.999999999999997780e-01
1.920931930374436547e+00 2.562201864546616026e-01 9.999999999999995559e-01
1.892503241603261221e+00 3.075084582412167533e-01 1.000000000000000000e+00
1.835382767751774891e+00 4.100000002530160836e-01 1.000000000000000000e+00
1.782034449376886043e+00 3.075105963004988729e-01 1.000000000000000000e+00
1.863943001502437857e+00 3.587542287622012549e-01 1.000000000000000444e+00
1.808708611286471868e+00 3.587552987243614044e-01 9.999999999999997780e-01
1.837268846499117814e+00 3.075095269866167103e-01 9.999999999999995559e-01
1.892503241603261221e+00 3.075084582412167533e-01 1.000000000000000000e+00
1.839100906757054510e+00 2.049764888647862549e-01 1.000000000000000000e+00
1.949360603673827796e+00 2.049319114937165065e-01 1.000000000000000000e+00
1.865802068856572626e+00 2.562424726794808594e-01 1.000000000000000444e+00
1.894230760594043383e+00 2.049542013747639724e-01 9.999999999999997780e-01
1.920931930374436547e+00 2.562201864546616026e-01 9.999999999999995559e-01
1.952029691489842733e+00 1.407196586265601069e-09 1.000000000000000000e+00
1.895732241375454041e+00 1.025223799134106634e-01 1.000000000000000000e+00
1.842435571128351768e+00 1.507686829770185532e-10 1.000000000000000000e+00
1.923880936616623849e+00 5.126118949384136231e-02 1.000000000000000444e+00
1.869083909481350947e+00 5.126118990066722697e-02 9.999999999999997780e-01
1.897232611778897571e+00 -1.692044360123895399e-11 9.999999999999995559e-01
1.892503241603261221e+00 3.075084582412167533e-01 1.000000000000000000e+00
1.839100906757054510e+00 2.049764888647862549e-01 1.000000000000000000e+00
1.782034449376886043e+00 3.075105963004988729e-01 1.000000000000000000e+00
1.865802068856572626e+00 2.562424726794808594e-01 1.000000000000000444e+00
1.810567677278041465e+00 2.562435420442181755e-01 9.999999999999997780e-01
1.837268846499117814e+00 3.075095269866167103e-01 9.999999999999995559e-01
1.839100906757054510e+00 2.049764888647862549e-01 1.000000000000000000e+00
1.949360603673827796e+00 2.049319114937165065e-01 1.000000000000000000e+00
1.895732241375454041e+00 1.025223799134106634e-01 1.000000000000000000e+00
1.894230760594044938e+00 2.049542013747641112e-01 1.000000000000000444e+00
1.922546423333271637e+00 1.537271471198994877e-01 9.999999999999997780e-01
1.867416576769366676e+00 1.537494341575518231e-01 9.999999999999995559e-01
1.895732241375454041e+00 1.025223799134106634e-01 1.000000000000000000e+00
1.842435571128351768e+00 1.507686829770185532e-10 1.000000000000000000e+00
1.785853482919860236e+00 1.025091823570073585e-01 1.000000000000000000e+00
1.869083909481352279e+00 5.126118990066724779e-02 1.000000000000000444e+00
1.814144527245441063e+00 5.125459116167030427e-02 9.999999999999997780e-01
1.840792859632684575e+00 1.025157810197214747e-01 9.999999999999995559e-01
1.839100906757054510e+00 2.049764888647862549e-01 1.000000000000000000e+00
1.782034449376886043e+00 3.075105963004988729e-01 1.000000000000000000e+00
1.728940551176135321e+00 2.049640961479275436e-01 1.000000000000000000e+00
1.810567677278042797e+00 2.562435420442183975e-01 1.000000000000000444e+00
1.755487496864772901e+00 2.562373453920537836e-01 9.999999999999997780e-01
1.784020725869871260e+00 2.049702919160211467e-01 9.999999999999995559e-01
1.839100906757054510e+00 2.049764888647862549e-01 1.000000000000000000e+00
1.895732241375454041e+00 1.025223799134106634e-01 1.000000000000000000e+00
1.785853482919860236e+00 1.025091823570073585e-01 1.000000000000000000e+00
1.867416576769368453e+00 1.537494341575519896e-01 1.000000000000000444e+00
1.840792859632685019e+00 1.025157810197215302e-01 9.999999999999997780e-01
1.812477188428938346e+00 1.537428351947485727e-01 9.999999999999995559e-01
1.839100906757054510e+00 2.049764888647862549e-01 1.000000000000000000e+00
1.785853482919860236e+00 1.025091823570073585e-01 1.000000000000000000e+00
1.728940551176135321e+00 2.049640961479275436e-01 1.000000000000000000e+00
1.812477188428939900e+00 1.537428351947487393e-01 1.000000000000000444e+00
1.757397010017987204e+00 1.537366384720331158e-01 9.999999999999997780e-01
1.784020725869871260e+00 2.049702919160211467e-01 9.999999999999995559e-01
1.835382767751774891e+00 4.100000002530160836e-01 1.000000000000000000e+00
1.782034449376886043e+00 3.075105963004988729e-01 1.000000000000000000e+00
1.724613231305990757e+00 4.100000036108558676e-01 1.000000000000000000e+00
1.808708611286473200e+00 3.587552987243616265e-01 1.000000000000000444e+00
1.753323845772530865e+00 3.587552989040439511e-01 9.999999999999997780e-01
1.779998000287141613e+00 4.100000014525946312e-01 9.999999999999995559e-01
1.782034449376886043e+00 3.075105963004988729e-01 1.000000000000000000e+00
1.671563322121830675e+00 3.075289518107247599e-01 1.000000000000000000e+00
1.724613231305990757e+00 4.100000036108558676e-01 1.000000000000000000e+00
1.726798886359711904e+00 3.075197747296511963e-01 1.000000000000000444e+00
1.698088267394140205e+00 3.587644763368975642e-01 9.999999999999997780e-01
1.753323845772529976e+00 3.587552989040438400e-01 9.999999999999995559e-01
1.842435571128351768e+00 1.507686829770185532e-10 1.000000000000000000e+00
1.785853482919860236e+00 1.025091823570073585e-01 1.000000000000000000e+00
1.732841506851919400e+00 -2.853530217097225448e-09 1.000000000000000000e+00
1.814144527245442173e+00 5.125459116167036672e-02 1.000000000000000444e+00
1.759347497626370771e+00 5.125459185024695136e-02 9.999999999999997780e-01
1.787638545453032135e+00 -6.346285713201150640e-11 9.999999999999995559e-01
1.782034449376886043e+00 3.075105963004988729e-01 1.000000000000000000e+00
1.728940551176135321e+00 2.049640961479275436e-01 1.000000000000000000e+00
1.671563322121830675e+00 3.075289518107247599e-01 1.000000000000000000e+00
1.755487496864774011e+00 2.562373453920540056e-01 1.000000000000000444e+00
1.700251935370168388e+00 2.562465245616446508e-01 9.999999999999997780e-01
1.726798886359710128e+00 3.075197747296508632e-01 9.999999999999995559e-01
1.785853482919860236e+00 1.025091823570073585e-01 1.000000000000000000e+00
1.732841506851919400e+00 -2.853530217097225448e-09 1.000000000000000000e+00
1.675967910848034759e+00 1.025267288964177015e-01 1.000000000000000000e+00
1.759347497626371881e+00 5.125459185024697911e-02 1.000000000000000444e+00
1.704404705162914535e+00 5.126336336074888145e-02 9.999999999999997780e-01
1.730910697225790607e+00 1.025179555588194152e-01 9.999999999999995559e-01
1.728940551176135321e+00 2.049640961479275436e-01 1.000000000000000000e+00
1.618768505782887779e+00 2.049931869659982753e-01 1.000000000000000000e+00
1.671563322121830675e+00 3.075289518107247599e-01 1.000000000000000000e+00
1.673854545362906787e+00 2.049786435295226639e-01 1.000000000000000444e+00
1.645165914398781126e+00 2.562610706334887412e-01 9.999999999999997780e-01
1.700251935370167944e+00 2.562465245616445952e-01 9.999999999999995559e-01
1.785853482919860236e+00 1.025091823570073585e-01 1.000000000000000000e+00
1.728940551176135321e+00 2.049640961479275436e-01 1.000000000000000000e+00
1.675967910848034759e+00 1.025267288964177015e-01 1.000000000000000000e+00
1.757397010017988315e+00 1.537366384720332546e-01 1.000000000000000444e+00
1.702454225038219304e+00 1.537454115209434535e-01 9.999999999999997780e-01
1.730910697225790607e+00 1.025179555588194152e-01 9.999999999999995559e-01
1.728940551176135321e+00 2.049640961479275436e-01 1.000000000000000000e+00
1.675967910848034759e+00 1.025267288964177015e-01 1.000000000000000000e+00
1.618768505782887779e+00 2.049931869659982753e-01 1.000000000000000000e+00
1.702454225038220192e+00 1.537454115209435646e-01 1.000000000000000444e+00
1.647368208810991774e+00 1.537599573297795674e-01 9.999999999999997780e-01
1.673854545362905011e+00 2.049786435295224418e-01 9.999999999999995559e-01
1.623247428300224726e+00 -2.858709844891915285e-10 1.000000000000000000e+00
1.732841506851919400e+00 -2.853530217097225448e-09 1.000000000000000000e+00
1.675967910848034759e+00 1.025267288964177015e-01 1.000000000000000000e+00
1.678044469385618243e+00 1.168069557973240082e-10 1.000000000000000444e+00
1.704404705162914535e+00 5.126336336074888145e-02 9.999999999999997780e-01
1.649607671435288303e+00 5.126336382148811988e-02 9.999999999999995559e-01
1.623247428300224726e+00 -2.858709844891915285e-10 1.000000000000000000e+00
1.566116692893232409e+00 1.025151964165637725e-01 1.000000000000000000e+00
1.675967910848034759e+00 1.025267288964177015e-01 1.000000000000000000e+00
1.594682058025439497e+00 5.125759787397866224e-02 1.000000000000000444e+00
1.621042301144647535e+00 1.025209619031706709e-01 9.999999999999997780e-01
1.649607671435288303e+00 5.126336382148811988e-02 9.999999999999995559e-01
1.623247428300224726e+00 -2.858709844891915285e-10 1.000000000000000000e+00
1.566116692893232409e+00 1.025151964165637725e-01 1.000000000000000000e+00
1.513653352526021845e+00 -1.822992121945048273e-09 1.000000000000000000e+00
1.594682058025439497e+00 5.125759787397866224e-02 1.000000000000000444e+00
1.539885028768319675e+00 5.125759826048397610e-02 9.999999999999997780e-01
1.568450399299976983e+00 3.218396855730738200e-11 9.999999999999995559e-01
1.566116692893232409e+00 1.025151964165637725e-01 1.000000000000000000e+00
1.675967910848034759e+00 1.025267288964177015e-01 1.000000000000000000e+00
1.618768505782887779e+00 2.049931869659982753e-01 1.000000000000000000e+00
1.621042301144648423e+00 1.025209619031707542e-01 1.000000000000000444e+00
1.647368208810991774e+00 1.537599573297795674e-01 9.999999999999997780e-01
1.592442612436500093e+00 1.537541933068573008e-01 9.999999999999995559e-01
1.566116692893232409e+00 1.025151964165637725e-01 1.000000000000000000e+00
1.513653352526021845e+00 -1.822992121945048273e-09 1.000000000000000000e+00
1.456240620282914566e+00 1.025405508037148250e-01 1.000000000000000000e+00
1.539885028768320785e+00 5.125759826048400386e-02 1.000000000000000444e+00
1.484946987668647855e+00 5.127027513311697982e-02 9.999999999999997780e-01
1.511178663861576288e+00 1.025278739570542469e-01 9.999999999999995559e-01
1.566116692893232409e+00 1.025151964165637725e-01 1.000000000000000000e+00
1.508649548657582606e+00 2.049759071332469540e-01 1.000000000000000000e+00
1.618768505782887779e+00 2.049931869659982753e-01 1.000000000000000000e+00
1.537383123343136315e+00 1.537455522640012451e-01 1.000000000000000444e+00
1.563709038138887397e+00 2.049845483857779260e-01 9.999999999999997780e-01
1.592442612436500093e+00 1.537541933068573008e-01 9.999999999999995559e-01
1.561121452069818893e+00 3.075227783431803696e-01 1.000000000000000000e+00
1.618768505782887779e+00 2.049931869659982753e-01 1.000000000000000000e+00
1.671563322121830675e+00 3.075289518107247599e-01 1.000000000000000000e+00
1.589944992733001827e+00 2.562579844952948549e-01 1.000000000000000444e+00
1.645165914398781126e+00 2.562610706334887412e-01 9.999999999999997780e-01
1.616342383816332662e+00 3.075258656486685727e-01 9.999999999999995559e-01
1.613843687775875280e+00 4.100000005823116189e-01 1.000000000000000000e+00
1.671563322121830675e+00 3.075289518107247599e-01 1.000000000000000000e+00
1.724613231305990757e+00 4.100000036108558676e-01 1.000000000000000000e+00
1.642703499780018062e+00 3.587644764657244023e-01 1.000000000000000444e+00
1.698088267394140205e+00 3.587644763368975642e-01 9.999999999999997780e-01
1.669228459173856871e+00 4.100000004944304721e-01 9.999999999999995559e-01
1.566116692893232409e+00 1.025151964165637725e-01 1.000000000000000000e+00
1.508649548657582606e+00 2.049759071332469540e-01 1.000000000000000000e+00
1.456240620282914566e+00 1.025405508037148250e-01 1.000000000000000000e+00
1.537383123343136315e+00 1.537455522640012451e-01 1.000000000000000444e+00
1.482445090502618523e+00 1.537582293656119814e-01 9.999999999999997780e-01
1.511178663861576288e+00 1.025278739570542469e-01 9.999999999999995559e-01
1.508649548657582606e+00 2.049759071332469540e-01 1.000000000000000000e+00
1.561121452069818893e+00 3.075227783431803696e-01 1.000000000000000000e+00
1.618768505782887779e+00 2.049931869659982753e-01 1.000000000000000000e+00
1.534885499827238764e+00 2.562493428199668632e-01 1.000000000000000444e+00
1.589944992733000495e+00 2.562579844952946884e-01 9.999999999999997780e-01
1.563709038138887397e+00 2.049845483857778428e-01 9.999999999999995559e-01
1.561121452069818893e+00 3.075227783431803696e-01 1.000000000000000000e+00
1.613843687775875280e+00 4.100000005823116189e-01 1.000000000000000000e+00
1.671563322121830675e+00 3.075289518107247599e-01 1.000000000000000000e+00
1.587482565089473940e+00 3.587613885627042865e-01 1.000000000000000444e+00
1.642703499780016729e+00 3.587644764657242358e-01 9.999999999999997780e-01
1.616342383816332662e+00 3.075258656486685727e-01 9.999999999999995559e-01
1.508649548657582606e+00 2.049759071332469540e-01 1.000000000000000000e+00
1.456240620282914566e+00 1.025405508037148250e-01 1.000000000000000000e+00
1.398494270519369032e+00 2.050265823624674022e-01 1.000000000000000000e+00
1.482445090502619633e+00 1.537582293656120647e-01 1.000000000000000444e+00
1.427367460799376930e+00 1.537835689166393016e-01 9.999999999999997780e-01
1.453571915311963281e+00 2.050012458156345585e-01 9.999999999999995559e-01
1.508649548657582606e+00 2.049759071332469540e-01 1.000000000000000000e+00
1.561121452069818893e+00 3.075227783431803696e-01 1.000000000000000000e+00
1.450664526765952367e+00 3.075473639139735815e-01 1.000000000000000000e+00
1.534885499827238764e+00 2.562493428199668632e-01 1.000000000000000444e+00
1.505892989186685682e+00 3.075350711362472844e-01 9.999999999999997780e-01
1.479657039967181342e+00 2.562616361017746591e-01 9.999999999999995559e-01
1.561121452069818893e+00 3.075227783431803696e-01 1.000000000000000000e+00
1.613843687775875280e+00 4.100000005823116189e-01 1.000000000000000000e+00
1.503074152021560472e+00 4.100000009448651062e-01 1.000000000000000000e+00
1.587482565089473940e+00 3.587613885627042865e-01 1.000000000000000444e+00
1.558458919077662541e+00 4.100000005172868001e-01 9.999999999999997780e-01
1.532097801705349926e+00 3.587613896017654014e-01 9.999999999999995559e-01
1.508649548657582606e+00 2.049759071332469540e-01 1.000000000000000000e+00
1.450664526765952367e+00 3.075473639139735815e-01 1.000000000000000000e+00
1.398494270519369032e+00 2.050265823624674022e-01 1.000000000000000000e+00
1.479657039967182897e+00 2.562616361017749367e-01 1.000000000000000444e+00
1.424579405185222525e+00 2.562869751197646706e-01 9.999999999999997780e-01
1.453571915311963281e+00 2.050012458156345585e-01 9.999999999999995559e-01
1.561121452069818893e+00 3.075227783431803696e-01 1.000000000000000000e+00
1.450664526765952367e+00 3.075473639139735815e-01 1.000000000000000000e+00
1.503074152021560472e+00 4.100000009448651062e-01 1.000000000000000000e+00
1.505892989186686570e+00 3.075350711362475065e-01 1.000000000000000444e+00
1.476869338109113361e+00 3.587736823748535753e-01 9.999999999999997780e-01
1.532097801705349926e+00 3.587613896017654014e-01 9.999999999999995559e-01
1.450664526765952367e+00 3.075473639139735815e-01 1.000000000000000000e+00
1.398494270519369032e+00 2.050265823624674022e-01 1.000000000000000000e+00
1.340253923167896044e+00 3.075799695224826769e-01 1.000000000000000000e+00
1.424579405185223857e+00 2.562869751197648371e-01 1.000000000000000444e+00
1.369374102545349414e+00 2.563032760079174688e-01 9.999999999999997780e-01
1.395459223671853266e+00 3.075636663520324721e-01 9.999999999999995559e-01
1.450664526765952367e+00 3.075473639139735815e-01 1.000000000000000000e+00
1.503074152021560472e+00 4.100000009448651062e-01 1.000000000000000000e+00
1.392304610986328184e+00 4.100000013862190040e-01 1.000000000000000000e+00
1.476869338109114249e+00 3.587736823748538528e-01 1.000000000000000444e+00
1.447689379468977355e+00 4.100000006244882700e-01 9.999999999999997780e-01
1.421484568621422806e+00 3.587736821390156705e-01 9.999999999999995559e-01
1.450664526765952367e+00 3.075473639139735815e-01 1.000000000000000000e+00
1.340253923167896044e+00 3.075799695224826769e-01 1.000000000000000000e+00
1.392304610986328184e+00 4.100000013862190040e-01 1.000000000000000000e+00
1.395459223671855042e+00 3.075636663520328051e-01 1.000000000000000444e+00
1.366279262774781955e+00 3.587899837832149719e-01 9.999999999999997780e-01
1.421484568621422806e+00 3.587736821390156705e-01 9.999999999999995559e-01


==> mesh_f_reference.dat <==
x y mesh_f
2.059168097764726979e-01 3.205243470195297539e-01 1.000000000000000000e+00
2.271037644917635601e-01 2.707106785808522376e-01 1.000000000000000000e+00
2.649260662284969037e-01 3.291117566885510271e-01 1.000000000000000000e+00
2.165102865026164169e-01 2.956175124230693840e-01 1.000000000000000444e+00
2.460149151211315222e-01 2.999112177372836863e-01 9.999999999999997780e-01
2.354214389017247888e-01 3.248180532709196711e-01 9.999999999999995559e-01
2.271037644917635601e-01 2.707106785808522376e-01 1.000000000000000000e+00
2.649260662284969037e-01 3.291117566885510271e-01 1.000000000000000000e+00
2.707106819681390220e-01 2.707106816696584484e-01 1.000000000000000000e+00
2.460149151211316887e-01 2.999112177372839638e-01 1.000000000000000444e+00
2.678183732690583296e-01 2.999112184897363975e-01 9.999999999999997780e-01
2.489072232383212624e-01 2.707106805810529648e-01 9.999999999999995559e-01
2.649260662284969037e-01 3.291117566885510271e-01 1.000000000000000000e+00
2.707106819681390220e-01 2.707106816696584484e-01 1.000000000000000000e+00
3.104527059273390899e-01 2.905594503874502355e-01 1.000000000000000000e+00
2.678183732690585517e-01 2.999112184897365085e-01 1.000000000000000444e+00
2.905816890723491586e-01 2.806350622270748496e-01 9.999999999999997780e-01
2.876893832244535321e-01 3.098356012516372271e-01 9.999999999999995559e-01
2.059168097764726979e-01 3.205243470195297539e-01 1.000000000000000000e+00
1.514733250218303351e-01 3.296842835364805491e-01 1.000000000000000000e+00
1.998546097087879336e-01 4.100000047550462212e-01 1.000000000000000000e+00
1.786950657719350022e-01 3.251043128349595523e-01 1.000000000000000444e+00
1.756639676519280713e-01 3.698421466149139358e-01 9.999999999999997780e-01
2.028857078720162632e-01 3.652621714861100100e-01 9.999999999999995559e-01
2.059168097764726979e-01 3.205243470195297539e-01 1.000000000000000000e+00
1.819123650382167556e-01 2.707106753949833911e-01 1.000000000000000000e+00
1.514733250218303351e-01 3.296842835364805491e-01 1.000000000000000000e+00
1.939145890287856111e-01 2.956175114516092495e-01 1.000000000000000444e+00
1.666928461253197324e-01 3.001974802904034401e-01 9.999999999999997780e-01
1.786950657719348079e-01 3.251043128349592193e-01 9.999999999999995559e-01
2.271037644917635601e-01 2.707106785808522376e-01 1.000000000000000000e+00
2.046085735991412802e-01 2.353553451961261644e-01 1.000000000000000000e+00
1.819123650382167556e-01 2.707106753949833911e-01 1.000000000000000000e+00
2.158561678044044752e-01 2.530330114373903760e-01 1.000000000000000444e+00
1.932604664625053870e-01 2.530330087790019777e-01 9.999999999999997780e-01
2.045080671807343320e-01 2.707106788837636557e-01 9.999999999999995559e-01
2.059168097764726979e-01 3.205243470195297539e-01 1.000000000000000000e+00
2.649260662284969037e-01 3.291117566885510271e-01 1.000000000000000000e+00
1.998546097087879336e-01 4.100000047550462212e-01 1.000000000000000000e+00
2.354214389017249554e-01 3.248180532709200041e-01 1.000000000000000444e+00
2.323903382051596134e-01 3.695558804838982025e-01 9.999999999999997780e-01
2.028857078720162632e-01 3.652621714861100100e-01 9.999999999999995559e-01
2.059168097764726979e-01 3.205243470195297539e-01 1.000000000000000000e+00
2.271037644917635601e-01 2.707106785808522376e-01 1.000000000000000000e+00
1.819123650382167556e-01 2.707106753949833911e-01 1.000000000000000000e+00
2.165102865026164169e-01 2.956175124230693840e-01 1.000000000000000444e+00
2.045080671807344430e-01 2.707106788837636557e-01 9.999999999999997780e-01
1.939145890287854446e-01 2.956175114516090274e-01 9.999999999999995559e-01
2.271037644917635601e-01 2.707106785808522376e-01 1.000000000000000000e+00
2.353552885192272959e-01 2.353553028503749256e-01 1.000000000000000000e+00
2.046085735991412802e-01 2.353553451961261644e-01 1.000000000000000000e+00
2.312295504691264381e-01 2.530330081087122651e-01 1.000000000000000444e+00
2.199819529411019825e-01 2.353553395255518765e-01 9.999999999999997780e-01
2.158561678044042531e-01 2.530330114373901540e-01 9.999999999999995559e-01
2.649260662284969037e-01 3.291117566885510271e-01 1.000000000000000000e+00
2.926907795778949661e-01 4.100000028232084759e-01 1.000000000000000000e+00
1.998546097087879336e-01 4.100000047550462212e-01 1.000000000000000000e+00
2.788084221021480680e-01 3.695558791832673773e-01 1.000000000000000444e+00
2.462726930586846275e-01 4.100000015821322896e-01 9.999999999999997780e-01
2.323903382051595579e-01 3.695558804838981470e-01 9.999999999999995559e-01
2.926907795778949661e-01 4.100000028232084759e-01 1.000000000000000000e+00
3.427154030607059143e-01 3.384573860235907672e-01 1.000000000000000000e+00
3.985449466420928344e-01 4.100000010639534009e-01 1.000000000000000000e+00
3.177030918475084453e-01 3.742286934235920515e-01 1.000000000000000444e+00
3.706301768061193713e-01 3.742286931309648512e-01 9.999999999999997780e-01
3.456178623815528983e-01 4.100000001920288129e-01 9.999999999999995559e-01
2.271037644917635601e-01 2.707106785808522376e-01 1.000000000000000000e+00
2.707106819681390220e-01 2.707106816696584484e-01 1.000000000000000000e+00
2.353552885192272959e-01 2.353553028503749256e-01 1.000000000000000000e+00
2.489072232383214844e-01 2.707106805810531869e-01 1.000000000000000444e+00
2.530330089365063762e-01 2.530330089300595886e-01 9.999999999999997780e-01
2.312295504691262438e-01 2.530330081087120431e-01 9.999999999999995559e-01
2.649260662284969037e-01 3.291117566885510271e-01 1.000000000000000000e+00
2.926907795778949661e-01 4.100000028232084759e-01 1.000000000000000000e+00
3.427154030607059143e-01 3.384573860235907672e-01 1.000000000000000000e+00
2.788084221021480680e-01 3.695558791832673773e-01 1.000000000000000444e+00
3.177030918475081678e-01 3.742286934235918294e-01 9.999999999999997780e-01
3.038207370699012588e-01 3.337845719742030259e-01 9.999999999999995559e-01
2.707106819681390220e-01 2.707106816696584484e-01 1.000000000000000000e+00
2.707107236527254157e-01 2.355150746595978950e-01 1.000000000000000000e+00
2.353552885192272959e-01 2.353553028503749256e-01 1.000000000000000000e+00
2.707106792447095400e-01 2.531128600856077382e-01 1.000000000000000444e+00
2.530330094973555211e-01 2.354351896938182698e-01 9.999999999999997780e-01
2.530330089365063206e-01 2.530330089300594776e-01 9.999999999999995559e-01
2.649260662284969037e-01 3.291117566885510271e-01 1.000000000000000000e+00
3.104527059273390899e-01 2.905594503874502355e-01 1.000000000000000000e+00
3.427154030607059143e-01 3.384573860235907672e-01 1.000000000000000000e+00
2.876893832244538096e-01 3.098356012516376157e-01 1.000000000000000444e+00
3.265840518034371365e-01 3.145084154460542902e-01 9.999999999999997780e-01
3.038207370699012588e-01 3.337845719742030259e-01 9.999999999999995559e-01
2.707106819681390220e-01 2.707106816696584484e-01 1.000000000000000000e+00
3.020857839594224825e-01 2.452700867301071119e-01 1.000000000000000000e+00
2.707107236527254157e-01 2.355150746595978950e-01 1.000000000000000000e+00
2.863982536511091581e-01 2.579903989886968563e-01 1.000000000000000444e+00
2.863982554062787789e-01 2.403925809984508999e-01 9.999999999999997780e-01
2.707106792447093180e-01 2.531128600856075161e-01 9.999999999999995559e-01
3.104527059273390899e-01 2.905594503874502355e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
3.427154030607059143e-01 3.384573860235907672e-01 1.000000000000000000e+00
3.322710039628236078e-01 2.747405273706634010e-01 1.000000000000000444e+00
3.484023655934625485e-01 2.986895036758330235e-01 9.999999999999997780e-01
3.265840518034370255e-01 3.145084154460541792e-01 9.999999999999995559e-01
2.707106819681390220e-01 2.707106816696584484e-01 1.000000000000000000e+00
3.104527059273390899e-01 2.905594503874502355e-01 1.000000000000000000e+00
3.020857839594224825e-01 2.452700867301071119e-01 1.000000000000000000e+00
2.905816890723493251e-01 2.806350622270751272e-01 1.000000000000000444e+00
3.062692622681371657e-01 2.679147812155774355e-01 9.999999999999997780e-01
2.863982536511089361e-01 2.579903989886966342e-01 9.999999999999995559e-01
3.104527059273390899e-01 2.905594503874502355e-01 1.000000000000000000e+00
3.020857839594224825e-01 2.452700867301071119e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
3.062692622681372767e-01 2.679147812155775465e-01 1.000000000000000444e+00
3.280875738112611906e-01 2.520958679415867265e-01 9.999999999999997780e-01
3.322710039628232748e-01 2.747405273706631790e-01 9.999999999999995559e-01
3.020857839594224825e-01 2.452700867301071119e-01 1.000000000000000000e+00
3.147616182542374852e-01 2.100000036161675243e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
3.084237035316901299e-01 2.276350470729303077e-01 1.000000000000000444e+00
3.344254534821088920e-01 2.344607987841170194e-01 9.999999999999997780e-01
3.280875738112611351e-01 2.520958679415866710e-01 9.999999999999995559e-01
3.020857839594224825e-01 2.452700867301071119e-01 1.000000000000000000e+00
2.897572302843854919e-01 2.099999984972338585e-01 1.000000000000000000e+00
2.707107236527254157e-01 2.355150746595978950e-01 1.000000000000000000e+00
2.959215292588448509e-01 2.276350587992627683e-01 1.000000000000000444e+00
2.802339557853524843e-01 2.227575204166454270e-01 9.999999999999997780e-01
2.863982554062786678e-01 2.403925809984508444e-01 9.999999999999995559e-01
2.897572302843854919e-01 2.099999984972338585e-01 1.000000000000000000e+00
2.707107236527254157e-01 2.355150746595978950e-01 1.000000000000000000e+00
2.707106690509162861e-01 2.099999934568456961e-01 1.000000000000000000e+00
2.802339557853525953e-01 2.227575204166455658e-01 1.000000000000000444e+00
2.707106802272505885e-01 2.227575214186588437e-01 9.999999999999997780e-01
2.802339551211330271e-01 2.099999997039234401e-01 9.999999999999995559e-01
2.524741078060323551e-01 2.100000004491326122e-01 1.000000000000000000e+00
2.707107236527254157e-01 2.355150746595978950e-01 1.000000000000000000e+00
2.707106690509162861e-01 2.099999934568456961e-01 1.000000000000000000e+00
2.615923937764645935e-01 2.227575207977851024e-01 1.000000000000000444e+00
2.707106802272505885e-01 2.227575214186588437e-01 9.999999999999997780e-01
2.615923925879504175e-01 2.099999997855682143e-01 9.999999999999995559e-01
2.524741078060323551e-01 2.100000004491326122e-01 1.000000000000000000e+00
2.707107236527254157e-01 2.355150746595978950e-01 1.000000000000000000e+00
2.353552885192272959e-01 2.353553028503749256e-01 1.000000000000000000e+00
2.615923937764645935e-01 2.227575207977851024e-01 1.000000000000000444e+00
2.530330094973555211e-01 2.354351896938182698e-01 9.999999999999997780e-01
2.439147204599143304e-01 2.226776676542577271e-01 9.999999999999995559e-01
2.524741078060323551e-01 2.100000004491326122e-01 1.000000000000000000e+00
2.353553502331003633e-01 2.100000083634238346e-01 1.000000000000000000e+00
2.353552885192272959e-01 2.353553028503749256e-01 1.000000000000000000e+00
2.439147231861892584e-01 2.100000000287840785e-01 1.000000000000000444e+00
2.353553366515487022e-01 2.226776677462736220e-01 9.999999999999997780e-01
2.439147204599143304e-01 2.226776676542577271e-01 9.999999999999995559e-01
2.539568979446419905e-01 1.899999996272438429e-01 1.000000000000000000e+00
2.707106810696858767e-01 1.638181819743836920e-01 1.000000000000000000e+00
2.707106783722530441e-01 1.900000003010506033e-01 1.000000000000000000e+00
2.623337886695549792e-01 1.769090903109959423e-01 1.000000000000000444e+00
2.707106782135380030e-01 1.769090903366768164e-01 9.999999999999997780e-01
2.623337882942234911e-01 1.899999999209849022e-01 9.999999999999995559e-01
3.020857839594224825e-01 2.452700867301071119e-01 1.000000000000000000e+00
2.897572302843854919e-01 2.099999984972338585e-01 1.000000000000000000e+00
3.147616182542374852e-01 2.100000036161675243e-01 1.000000000000000000e+00
2.959215292588448509e-01 2.276350587992627683e-01 1.000000000000000444e+00
3.022594222141263276e-01 2.099999999524272964e-01 9.999999999999997780e-01
3.084237035316897968e-01 2.276350470729300857e-01 9.999999999999995559e-01
2.353553391266959838e-01 1.899999996677856073e-01 1.000000000000000000e+00
2.539568979446419905e-01 1.899999996272438429e-01 1.000000000000000000e+00
2.353553384714955343e-01 1.646446614984929391e-01 1.000000000000000000e+00
2.446561195614448125e-01 1.900000002487726158e-01 1.000000000000000444e+00
2.446561187928709136e-01 1.773223303648794880e-01 9.999999999999997780e-01
2.353553392950919754e-01 1.773223306202511007e-01 9.999999999999995559e-01
2.539568979446419905e-01 1.899999996272438429e-01 1.000000000000000000e+00
2.707106810696858767e-01 1.638181819743836920e-01 1.000000000000000000e+00
2.353553384714955343e-01 1.646446614984929391e-01 1.000000000000000000e+00
2.623337886695549792e-01 1.769090903109959423e-01 1.000000000000000444e+00
2.530330099648361863e-01 1.642314214118990867e-01 9.999999999999997780e-01
2.446561187928708581e-01 1.773223303648794325e-01 9.999999999999995559e-01
2.707106810696858767e-01 1.638181819743836920e-01 1.000000000000000000e+00
2.707106774633010193e-01 1.292893215998651701e-01 1.000000000000000000e+00
2.353553384714955343e-01 1.646446614984929391e-01 1.000000000000000000e+00
2.707106777912725026e-01 1.465537508931854527e-01 1.000000000000000444e+00
2.530330075549209745e-01 1.469669910715857841e-01 9.999999999999997780e-01
2.530330099648360753e-01 1.642314214118990312e-01 9.999999999999995559e-01
2.707106810696858767e-01 1.638181819743836920e-01 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
2.707106774633010193e-01 1.292893215998651701e-01 1.000000000000000000e+00
2.913522149319598409e-01 1.577700004346666018e-01 1.000000000000000444e+00
2.913522143223725158e-01 1.405055704047448728e-01 9.999999999999997780e-01
2.707106777912722251e-01 1.465537508931853417e-01 9.999999999999995559e-01
2.707106810696858767e-01 1.638181819743836920e-01 1.000000000000000000e+00
2.707106783722530441e-01 1.900000003010506033e-01 1.000000000000000000e+00
2.897572374277071483e-01 1.900000032396678418e-01 1.000000000000000000e+00
2.707106782135382250e-01 1.769090903366769552e-01 1.000000000000000444e+00
2.802339559906055766e-01 1.900000005512531842e-01 9.999999999999997780e-01
2.802339566154785633e-01 1.769090910778291781e-01 9.999999999999995559e-01
2.707106810696858767e-01 1.638181819743836920e-01 1.000000000000000000e+00
2.897572374277071483e-01 1.900000032396678418e-01 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
2.802339566154787298e-01 1.769090910778293169e-01 1.000000000000000444e+00
3.008754894051590689e-01 1.708609085785846859e-01 9.999999999999997780e-01
2.913522149319595633e-01 1.577700004346664353e-01 9.999999999999995559e-01
4.101033132997632785e-10 4.892935629798964540e-10 1.000000000000000000e+00
7.631029488513162151e-02 7.738120498697993732e-02 1.000000000000000000e+00
-2.500445448589925663e-10 1.047115936130845193e-01 1.000000000000000000e+00
3.815514768820085778e-02 3.869060279200287750e-02 1.000000000000000444e+00
3.815514751572436636e-02 9.104639953714740996e-02 9.999999999999997780e-01
-9.383858221643774429e-11 5.235579680302544087e-02 9.999999999999995559e-01
4.101033132997632785e-10 4.892935629798964540e-10 1.000000000000000000e+00
7.631029488513162151e-02 7.738120498697993732e-02 1.000000000000000000e+00
1.095940711656177291e-01 2.635100942067644109e-10 1.000000000000000000e+00
3.815514768820085778e-02 3.869060279200287750e-02 1.000000000000000444e+00
9.295218298902033216e-02 3.869060248316683048e-02 9.999999999999997780e-01
5.479703528654972233e-02 -2.803057613502037289e-10 9.999999999999995559e-01
7.631029488513162151e-02 7.738120498697993732e-02 1.000000000000000000e+00
-2.500445448589925663e-10 1.047115936130845193e-01 1.000000000000000000e+00
6.919406128714405968e-02 1.468742456839391974e-01 1.000000000000000000e+00
3.815514751572438024e-02 9.104639953714747935e-02 1.000000000000000444e+00
3.459703088359767503e-02 1.257929200767585742e-01 9.999999999999997780e-01
7.275217843912976101e-02 1.121277251597489338e-01 9.999999999999995559e-01
7.631029488513162151e-02 7.738120498697993732e-02 1.000000000000000000e+00
1.095940711656177291e-01 2.635100942067644109e-10 1.000000000000000000e+00
1.527124181660098334e-01 6.938236081951382195e-02 1.000000000000000000e+00
9.295218298902038767e-02 3.869060248316685824e-02 1.000000000000000444e+00
1.311532447822382763e-01 3.469118055852498522e-02 9.999999999999997780e-01
1.145113560582326218e-01 7.338178309321005677e-02 9.999999999999995559e-01
7.631029488513162151e-02 7.738120498697993732e-02 1.000000000000000000e+00
6.919406128714405968e-02 1.468742456839391974e-01 1.000000000000000000e+00
1.292893226243455318e-01 1.292893225527091128e-01 1.000000000000000000e+00
7.275217843912987203e-02 1.121277251597490171e-01 1.000000000000000444e+00
9.924169146077387038e-02 1.380817828827591576e-01 9.999999999999997780e-01
1.027998085891698443e-01 1.033352635758931493e-01 9.999999999999995559e-01
7.631029488513162151e-02 7.738120498697993732e-02 1.000000000000000000e+00
1.527124181660098334e-01 6.938236081951382195e-02 1.000000000000000000e+00
1.292893226243455318e-01 1.292893225527091128e-01 1.000000000000000000e+00
1.145113560582327328e-01 7.338178309321011228e-02 1.000000000000000444e+00
1.410008692151830112e-01 9.933584136324243030e-02 9.999999999999997780e-01
1.027998085891698443e-01 1.033352635758931493e-01 9.999999999999995559e-01
1.527124181660098334e-01 6.938236081951382195e-02 1.000000000000000000e+00
1.292893226243455318e-01 1.292893225527091128e-01 1.000000000000000000e+00
1.866313838044649787e-01 1.292893220406549915e-01 1.000000000000000000e+00
1.410008692151831500e-01 9.933584136324251357e-02 1.000000000000000444e+00
1.579603530645194709e-01 1.292893221958288652e-01 9.999999999999997780e-01
1.696719000356745888e-01 9.933584145919097108e-02 9.999999999999995559e-01
-2.500445448589925663e-10 1.047115936130845193e-01 1.000000000000000000e+00
6.919406128714405968e-02 1.468742456839391974e-01 1.000000000000000000e+00
7.568144530153012907e-10 2.049999983604937348e-01 1.000000000000000000e+00
3.459703088359770279e-02 1.257929200767586575e-01 1.000000000000000444e+00
3.459703119405858895e-02 1.759371224348968143e-01 9.999999999999997780e-01
6.937300686567814633e-11 1.548557979623194081e-01 9.999999999999995559e-01
6.919406128714405968e-02 1.468742456839391974e-01 1.000000000000000000e+00
7.991867061819232787e-02 2.014281436458689734e-01 1.000000000000000000e+00
7.568144530153012907e-10 2.049999983604937348e-01 1.000000000000000000e+00
7.455636636103599169e-02 1.741511952483747183e-01 1.000000000000000444e+00
3.995933512981222901e-02 2.032140725618732380e-01 9.999999999999997780e-01
3.459703119405856120e-02 1.759371224348967866e-01 9.999999999999995559e-01
6.919406128714405968e-02 1.468742456839391974e-01 1.000000000000000000e+00
1.292893227278561208e-01 1.780054664918992446e-01 1.000000000000000000e+00
7.991867061819232787e-02 2.014281436458689734e-01 1.000000000000000000e+00
9.924169122169623769e-02 1.624398547433225926e-01 1.000000000000000444e+00
1.046039963613081547e-01 1.897168048092930936e-01 9.999999999999997780e-01
7.455636636103590842e-02 1.741511952483745518e-01 9.999999999999995559e-01
1.095940711656177291e-01 2.635100942067644109e-10 1.000000000000000000e+00
1.527124181660098334e-01 6.938236081951382195e-02 1.000000000000000000e+00
2.164721646596783344e-01 -7.043654028344121243e-10 1.000000000000000000e+00
1.311532447822383873e-01 3.469118055852501992e-02 1.000000000000000444e+00
1.845922925670581138e-01 3.469118058129316839e-02 9.999999999999997780e-01
1.630331210624118288e-01 5.730821316659361591e-11 9.999999999999995559e-01
6.919406128714405968e-02 1.468742456839391974e-01 1.000000000000000000e+00
1.292893226243455318e-01 1.292893225527091128e-01 1.000000000000000000e+00
1.292893227278561208e-01 1.780054664918992446e-01 1.000000000000000000e+00
9.924169146077393977e-02 1.380817828827592963e-01 1.000000000000000444e+00
1.292893219532583737e-01 1.536473926386654754e-01 9.999999999999997780e-01
9.924169122169612667e-02 1.624398547433224260e-01 9.999999999999995559e-01
1.527124181660098334e-01 6.938236081951382195e-02 1.000000000000000000e+00
2.164721646596783344e-01 -7.043654028344121243e-10 1.000000000000000000e+00
2.072663039655797401e-01 8.211020110278104134e-02 1.000000000000000000e+00
1.845922925670582526e-01 3.469118058129318921e-02 1.000000000000000444e+00
2.118692363543301371e-01 4.105509964622260088e-02 9.999999999999997780e-01
1.799893601373971086e-01 7.574628048813483727e-02 9.999999999999995559e-01
1.292893226243455318e-01 1.292893225527091128e-01 1.000000000000000000e+00
1.646446615211394349e-01 1.646446636129630381e-01 1.000000000000000000e+00
1.292893227278561208e-01 1.780054664918992446e-01 1.000000000000000000e+00
1.469669916424551637e-01 1.469669911438793997e-01 1.000000000000000444e+00
1.469669907470030346e-01 1.713250639461731117e-01 9.999999999999997780e-01
1.292893219532583460e-01 1.536473926386654199e-01 9.999999999999995559e-01
1.527124181660098334e-01 6.938236081951382195e-02 1.000000000000000000e+00
1.866313838044649787e-01 1.292893220406549915e-01 1.000000000000000000e+00
2.072663039655797401e-01 8.211020110278104134e-02 1.000000000000000000e+00
1.696719000356748108e-01 9.933584145919105435e-02 1.000000000000000444e+00
1.969488430002206136e-01 1.056997598262257865e-01 9.999999999999997780e-01
1.799893601373971086e-01 7.574628048813483727e-02 9.999999999999995559e-01
1.292893226243455318e-01 1.292893225527091128e-01 1.000000000000000000e+00
1.866313838044649787e-01 1.292893220406549915e-01 1.000000000000000000e+00
1.646446615211394349e-01 1.646446636129630381e-01 1.000000000000000000e+00
1.579603530645195819e-01 1.292893221958289207e-01 1.000000000000000444e+00
1.756380227915398939e-01 1.469669920916333028e-01 9.999999999999997780e-01
1.469669916424550249e-01 1.469669911438792886e-01 9.999999999999995559e-01
1.866313838044649787e-01 1.292893220406549915e-01 1.000000000000000000e+00
2.072663039655797401e-01 8.211020110278104134e-02 1.000000000000000000e+00
2.305416450621673718e-01 1.292893204635098270e-01 1.000000000000000000e+00
1.969488430002207247e-01 1.056997598262258836e-01 1.000000000000000444e+00
2.189039766853981550e-01 1.056997613273760322e-01 9.999999999999997780e-01
2.085865147132956732e-01 1.292893212780284462e-01 9.999999999999995559e-01
1.866313838044649787e-01 1.292893220406549915e-01 1.000000000000000000e+00
2.050604049164181097e-01 1.646446611655209002e-01 1.000000000000000000e+00
1.646446615211394349e-01 1.646446636129630381e-01 1.000000000000000000e+00
1.958458941853785384e-01 1.469669913491656599e-01 1.000000000000000444e+00
1.848525330371009745e-01 1.646446611085020384e-01 9.999999999999997780e-01
1.756380227915398384e-01 1.469669920916333028e-01 9.999999999999995559e-01
1.866313838044649787e-01 1.292893220406549915e-01 1.000000000000000000e+00
2.050604049164181097e-01 1.646446611655209002e-01 1.000000000000000000e+00
2.305416450621673718e-01 1.292893204635098270e-01 1.000000000000000000e+00
1.958458941853785384e-01 1.469669913491656599e-01 1.000000000000000444e+00
2.178010253443343480e-01 1.469669912116312316e-01 9.999999999999997780e-01
2.085865147132956732e-01 1.292893212780284462e-01 9.999999999999995559e-01
2.050604049164181097e-01 1.646446611655209002e-01 1.000000000000000000e+00
2.305416450621673718e-01 1.292893204635098270e-01 1.000000000000000000e+00
2.353553384714955343e-01 1.646446614984929391e-01 1.000000000000000000e+00
2.178010253443345423e-01 1.469669912116313149e-01 1.000000000000000444e+00
2.329484947001563555e-01 1.469669922253089289e-01 9.999999999999997780e-01
2.202078718855157158e-01 1.646446612814531085e-01 9.999999999999995559e-01
1.646446603018911770e-01 2.003011623862414881e-01 1.000000000000000000e+00
1.646446615211394349e-01 1.646446636129630381e-01 1.000000000000000000e+00
1.292893227278561208e-01 1.780054664918992446e-01 1.000000000000000000e+00
1.646446610541973943e-01 1.824729117075972462e-01 1.000000000000000444e+00
1.469669907470030346e-01 1.713250639461731117e-01 9.999999999999997780e-01
1.469669915443317654e-01 1.891533137515511998e-01 9.999999999999995559e-01
1.646446603018911770e-01 2.003011623862414881e-01 1.000000000000000000e+00
1.292893222202433634e-01 2.218010812017438826e-01 1.000000000000000000e+00
1.292893227278561208e-01 1.780054664918992446e-01 1.000000000000000000e+00
1.469669909578907863e-01 2.110511215569594312e-01 1.000000000000000444e+00
1.292893218971306601e-01 1.999032727764711581e-01 9.999999999999997780e-01
1.469669915443317654e-01 1.891533137515511998e-01 9.999999999999995559e-01
1.292893222202433634e-01 2.218010812017438826e-01 1.000000000000000000e+00
1.292893227278561208e-01 1.780054664918992446e-01 1.000000000000000000e+00
7.991867061819232787e-02 2.014281436458689734e-01 1.000000000000000000e+00
1.292893218971307434e-01 1.999032727764712969e-01 1.000000000000000444e+00
1.046039963613081547e-01 1.897168048092930936e-01 9.999999999999997780e-01
1.046039959780840078e-01 2.116146130278645232e-01 9.999999999999995559e-01
6.837518605650877435e-02 2.546077830101076134e-01 1.000000000000000000e+00
7.991867061819232787e-02 2.014281436458689734e-01 1.000000000000000000e+00
7.568144530153012907e-10 2.049999983604937348e-01 1.000000000000000000e+00
7.414692833953828721e-02 2.280179640013274001e-01 1.000000000000000444e+00
3.995933512981222901e-02 2.032140725618732380e-01 9.999999999999997780e-01
3.418759331589656114e-02 2.298038910332146634e-01 9.999999999999995559e-01
1.646446603018911770e-01 2.003011623862414881e-01 1.000000000000000000e+00
1.292893222202433634e-01 2.218010812017438826e-01 1.000000000000000000e+00
1.646446602235250856e-01 2.353553381256023591e-01 1.000000000000000000e+00
1.469669909578907863e-01 2.110511215569594312e-01 1.000000000000000444e+00
1.469669911795450090e-01 2.285782094917582219e-01 9.999999999999997780e-01
1.646446612169854551e-01 2.178282517622232017e-01 9.999999999999995559e-01
1.292893222202433634e-01 2.218010812017438826e-01 1.000000000000000000e+00
6.837518605650877435e-02 2.546077830101076134e-01 1.000000000000000000e+00
7.991867061819232787e-02 2.014281436458689734e-01 1.000000000000000000e+00
9.883225405393003538e-02 2.382044310244264829e-01 1.000000000000000444e+00
7.414692833953824558e-02 2.280179640013272335e-01 9.999999999999997780e-01
1.046039959780840078e-01 2.116146130278645232e-01 9.999999999999995559e-01
6.837518605650877435e-02 2.546077830101076134e-01 1.000000000000000000e+00
-8.832557590222737991e-11 3.052884051564614953e-01 1.000000000000000000e+00
7.568144530153012907e-10 2.049999983604937348e-01 1.000000000000000000e+00
3.418759327301652134e-02 2.799480947129835418e-01 1.000000000000000444e+00
3.076606960078297185e-11 2.551442034194272845e-01 9.999999999999997780e-01
3.418759331589656114e-02 2.298038910332146634e-01 9.999999999999995559e-01
1.292893222202433634e-01 2.218010812017438826e-01 1.000000000000000000e+00
1.646446602235250856e-01 2.353553381256023591e-01 1.000000000000000000e+00
1.292893219671954474e-01 2.707106776989428587e-01 1.000000000000000000e+00
1.469669911795450923e-01 2.285782094917583884e-01 1.000000000000000444e+00
1.469669916124075049e-01 2.530330087943749029e-01 9.999999999999997780e-01
1.292893220587724989e-01 2.462558796736191158e-01 9.999999999999995559e-01
1.646446602235250856e-01 2.353553381256023591e-01 1.000000000000000000e+00
2.046085735991412802e-01 2.353553451961261644e-01 1.000000000000000000e+00
1.819123650382167556e-01 2.707106753949833911e-01 1.000000000000000000e+00
1.846266139979021448e-01 2.353553395522943459e-01 1.000000000000000444e+00
1.932604664625053870e-01 2.530330087790019777e-01 9.999999999999997780e-01
1.732785151641758892e-01 2.530330086849400528e-01 9.999999999999995559e-01
1.292893222202433634e-01 2.218010812017438826e-01 1.000000000000000000e+00
6.837518605650877435e-02 2.546077830101076134e-01 1.000000000000000000e+00
1.292893219671954474e-01 2.707106776989428587e-01 1.000000000000000000e+00
9.883225405393003538e-02 2.382044310244264829e-01 1.000000000000000444e+00
9.883225438725087852e-02 2.626592308328559167e-01 9.999999999999997780e-01
1.292893220587724989e-01 2.462558796736191158e-01 9.999999999999995559e-01
6.837518605650877435e-02 2.546077830101076134e-01 1.000000000000000000e+00
-8.832557590222737991e-11 3.052884051564614953e-01 1.000000000000000000e+00
7.776945347240667161e-02 3.298532100341600160e-01 1.000000000000000000e+00
3.418759327301652134e-02 2.799480947129835418e-01 1.000000000000000444e+00
3.888472667121069259e-02 3.175708075945346542e-01 9.999999999999997780e-01
7.307232005511057893e-02 2.922304966059555142e-01 9.999999999999995559e-01
1.646446602235250856e-01 2.353553381256023591e-01 1.000000000000000000e+00
1.292893219671954474e-01 2.707106776989428587e-01 1.000000000000000000e+00
1.819123650382167556e-01 2.707106753949833911e-01 1.000000000000000000e+00
1.469669916124075881e-01 2.530330087943750694e-01 1.000000000000000444e+00
1.556008458089765956e-01 2.707106785923596992e-01 9.999999999999997780e-01
1.732785151641758892e-01 2.530330086849400528e-01 9.999999999999995559e-01
6.837518605650877435e-02 2.546077830101076134e-01 1.000000000000000000e+00
1.292893219671954474e-01 2.707106776989428587e-01 1.000000000000000000e+00
7.776945347240667161e-02 3.298532100341600160e-01 1.000000000000000000e+00
9.883225438725096179e-02 2.626592308328560277e-01 1.000000000000000444e+00
1.035293875387328505e-01 3.002819434247666064e-01 9.999999999999997780e-01
7.307232005511057893e-02 2.922304966059555142e-01 9.999999999999995559e-01
-8.832557590222737991e-11 3.052884051564614953e-01 1.000000000000000000e+00
7.776945347240667161e-02 3.298532100341600160e-01 1.000000000000000000e+00
9.048844617670882390e-12 4.100000003631646406e-01 1.000000000000000000e+00
3.888472667121072035e-02 3.175708075945349318e-01 1.000000000000000444e+00
3.888472670750194038e-02 3.699266051231359653e-01 9.999999999999997780e-01
-1.663608707505012276e-11 3.576442032454568154e-01 9.999999999999995559e-01
1.292893219671954474e-01 2.707106776989428587e-01 1.000000000000000000e+00
1.819123650382167556e-01 2.707106753949833911e-01 1.000000000000000000e+00
1.514733250218303351e-01 3.296842835364805491e-01 1.000000000000000000e+00
1.556008458089767343e-01 2.707106785923598657e-01 1.000000000000000444e+00
1.666928461253197324e-01 3.001974802904034401e-01 9.999999999999997780e-01
1.403813237643449230e-01 3.001974825348466269e-01 9.999999999999995559e-01
1.292893219671954474e-01 2.707106776989428587e-01 1.000000000000000000e+00
7.776945347240667161e-02 3.298532100341600160e-01 1.000000000000000000e+00
1.514733250218303351e-01 3.296842835364805491e-01 1.000000000000000000e+00
1.035293875387329199e-01 3.002819434247668284e-01 1.000000000000000444e+00
1.146213892931985529e-01 3.297687478742074019e-01 9.999999999999997780e-01
1.403813237643449230e-01 3.001974825348466269e-01 9.999999999999995559e-01
7.776945347240667161e-02 3.298532100341600160e-01 1.000000000000000000e+00
9.048844617670882390e-12 4.100000003631646406e-01 1.000000000000000000e+00
1.093608275216185477e-01 4.099999998747394514e-01 1.000000000000000000e+00
3.888472670750195426e-02 3.699266051231361874e-01 1.000000000000000444e+00
5.468041362006705736e-02 4.099999993581082136e-01 9.999999999999997780e-01
9.356514046768724113e-02 3.699266044862699054e-01 9.999999999999995559e-01
7.776945347240667161e-02 3.298532100341600160e-01 1.000000000000000000e+00
1.093608275216185477e-01 4.099999998747394514e-01 1.000000000000000000e+00
1.514733250218303351e-01 3.296842835364805491e-01 1.000000000000000000e+00
9.356514046768733828e-02 3.699266044862702940e-01 1.000000000000000444e+00
1.304170761532893463e-01 3.698421423804019170e-01 9.999999999999997780e-01
1.146213892931985251e-01 3.297687478742072908e-01 9.999999999999995559e-01
1.093608275216185477e-01 4.099999998747394514e-01 1.000000000000000000e+00
1.514733250218303351e-01 3.296842835364805491e-01 1.000000000000000000e+00
1.998546097087879336e-01 4.100000047550462212e-01 1.000000000000000000e+00
1.304170761532894296e-01 3.698421423804021946e-01 1.000000000000000444e+00
1.756639676519280713e-01 3.698421466149139358e-01 9.999999999999997780e-01
1.546077175914654933e-01 4.099999997293100606e-01 9.999999999999995559e-01
3.872126035142843259e-01 2.099999994837938866e-01 1.000000000000000000e+00
4.145166405198340009e-01 2.545584715110570939e-01 1.000000000000000000e+00
4.387032815470340852e-01 2.099999986533985508e-01 1.000000000000000000e+00
4.008646252223572182e-01 2.322792376100617506e-01 1.000000000000000444e+00
4.266099609062886100e-01 2.322792348908432614e-01 9.999999999999997780e-01
4.129579462031421899e-01 2.100000011610226314e-01 9.999999999999995559e-01
3.872126035142843259e-01 2.099999994837938866e-01 1.000000000000000000e+00
4.145166405198340009e-01 2.545584715110570939e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
4.008646252223572182e-01 2.322792376100617506e-01 1.000000000000000444e+00
3.843029805450500214e-01 2.567400442589840015e-01 9.999999999999997780e-01
3.706509570954966692e-01 2.344608052300394541e-01 9.999999999999995559e-01
3.872126035142843259e-01 2.099999994837938866e-01 1.000000000000000000e+00
3.468458889143561930e-01 2.099999999757294900e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
3.670292475786822717e-01 2.100000004857714153e-01 1.000000000000000444e+00
3.504676028096265217e-01 2.344608073959348060e-01 9.999999999999997780e-01
3.706509570954966692e-01 2.344608052300394541e-01 9.999999999999995559e-01
3.468458889143561930e-01 2.099999999757294900e-01 1.000000000000000000e+00
3.147616182542374852e-01 2.100000036161675243e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
3.308037540575806124e-01 2.100000028690158782e-01 1.000000000000000444e+00
3.344254534821088920e-01 2.344607987841170194e-01 9.999999999999997780e-01
3.504676028096264107e-01 2.344608073959347505e-01 9.999999999999995559e-01
4.387032880034329452e-01 1.900000013072011273e-01 1.000000000000000000e+00
4.963263976385538512e-01 1.409405658058374144e-01 1.000000000000000000e+00
4.966943419666675075e-01 1.900000172069370719e-01 1.000000000000000000e+00
4.675148555446798637e-01 1.654702866468671374e-01 1.000000000000000444e+00
4.965103578523730188e-01 1.654702891731119063e-01 9.999999999999997780e-01
4.676987605857785280e-01 1.899999985515733736e-01 9.999999999999995559e-01
4.387032880034329452e-01 1.900000013072011273e-01 1.000000000000000000e+00
4.234911933461686373e-01 1.367567805946060810e-01 1.000000000000000000e+00
4.963263976385538512e-01 1.409405658058374144e-01 1.000000000000000000e+00
4.310972293058289995e-01 1.633783876268365687e-01 1.000000000000000444e+00
4.599088076854578877e-01 1.388486752788093137e-01 9.999999999999997780e-01
4.675148555446795862e-01 1.654702866468669709e-01 9.999999999999995559e-01
4.387032880034329452e-01 1.900000013072011273e-01 1.000000000000000000e+00
3.872126027864629672e-01 1.899999990221382662e-01 1.000000000000000000e+00
4.234911933461686373e-01 1.367567805946060810e-01 1.000000000000000000e+00
4.129579454337002353e-01 1.899999998425644376e-01 1.000000000000000444e+00
4.053518944718649819e-01 1.633783891988709602e-01 9.999999999999997780e-01
4.310972293058285554e-01 1.633783876268363744e-01 9.999999999999995559e-01
3.872126027864629672e-01 1.899999990221382662e-01 1.000000000000000000e+00
4.234911933461686373e-01 1.367567805946060810e-01 1.000000000000000000e+00
3.666112263197007781e-01 1.476043204395194042e-01 1.000000000000000000e+00
4.053518944718653150e-01 1.633783891988711268e-01 1.000000000000000444e+00
3.950512095522709655e-01 1.421805493901293349e-01 9.999999999999997780e-01
3.769119158797711866e-01 1.688021601605554922e-01 9.999999999999995559e-01
3.872126027864629672e-01 1.899999990221382662e-01 1.000000000000000000e+00
3.468458877237406979e-01 1.899999987583442240e-01 1.000000000000000000e+00
3.666112263197007781e-01 1.476043204395194042e-01 1.000000000000000000e+00
3.670292464613201244e-01 1.899999993243190466e-01 1.000000000000000444e+00
3.567285597875604064e-01 1.688021602796570819e-01 9.999999999999997780e-01
3.769119158797711866e-01 1.688021601605554922e-01 9.999999999999995559e-01
3.468458877237406979e-01 1.899999987583442240e-01 1.000000000000000000e+00
3.666112263197007781e-01 1.476043204395194042e-01 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
3.567285597875607395e-01 1.688021602796572207e-01 1.000000000000000444e+00
3.393024936249383061e-01 1.496630706482106332e-01 9.999999999999997780e-01
3.294198196586958227e-01 1.708609099308416590e-01 9.999999999999995559e-01
3.468458877237406979e-01 1.899999987583442240e-01 1.000000000000000000e+00
3.147616106458970830e-01 1.899999992477321986e-01 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
3.308037514629298403e-01 1.900000002317279446e-01 1.000000000000000444e+00
3.133776809934040730e-01 1.708609095148055923e-01 9.999999999999997780e-01
3.294198196586958227e-01 1.708609099308416590e-01 9.999999999999995559e-01
3.147616106458970830e-01 1.899999992477321986e-01 1.000000000000000000e+00
2.897572374277071483e-01 1.900000032396678418e-01 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
3.022594226904452563e-01 1.900000004000833853e-01 1.000000000000000444e+00
3.008754894051590689e-01 1.708609085785846859e-01 9.999999999999997780e-01
3.133776809934039620e-01 1.708609095148055368e-01 9.999999999999995559e-01
3.727118990386547592e-01 8.433701932968200310e-02 1.000000000000000000e+00
4.636068550240307062e-01 7.312318213366010566e-02 1.000000000000000000e+00
4.234911933461686373e-01 1.367567805946060810e-01 1.000000000000000000e+00
4.181593741526904995e-01 7.873010060331686599e-02 1.000000000000000444e+00
4.435490178596961930e-01 1.049399798772884113e-01 9.999999999999997780e-01
3.981015405329033641e-01 1.105468987208059611e-01 9.999999999999995559e-01
3.727118990386547592e-01 8.433701932968200310e-02 1.000000000000000000e+00
4.636068550240307062e-01 7.312318213366010566e-02 1.000000000000000000e+00
4.177126518735220784e-01 -1.823886674532756364e-11 1.000000000000000000e+00
4.181593741526904995e-01 7.873010060331686599e-02 1.000000000000000444e+00
4.406597535301793322e-01 3.656159132767480141e-02 9.999999999999997780e-01
3.952122738568240035e-01 4.216850957987839515e-02 9.999999999999995559e-01
3.727118990386547592e-01 8.433701932968200310e-02 1.000000000000000000e+00
4.234911933461686373e-01 1.367567805946060810e-01 1.000000000000000000e+00
3.666112263197007781e-01 1.476043204395194042e-01 1.000000000000000000e+00
3.981015405329036971e-01 1.105468987208060583e-01 1.000000000000000444e+00
3.950512095522709655e-01 1.421805493901293349e-01 9.999999999999997780e-01
3.696615632010899488e-01 1.159706701783471405e-01 9.999999999999995559e-01
3.727118990386547592e-01 8.433701932968200310e-02 1.000000000000000000e+00
3.131120294435516538e-01 -1.678676981493621034e-10 1.000000000000000000e+00
4.177126518735220784e-01 -1.823886674532756364e-11 1.000000000000000000e+00
3.429119627967510686e-01 4.216850958403075417e-02 1.000000000000000444e+00
3.654123405368205901e-01 -4.588740596150161637e-11 9.999999999999997780e-01
3.952122738568240035e-01 4.216850957987839515e-02 9.999999999999995559e-01
3.727118990386547592e-01 8.433701932968200310e-02 1.000000000000000000e+00
3.666112263197007781e-01 1.476043204395194042e-01 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
3.696615632010902819e-01 1.159706701783472516e-01 1.000000000000000444e+00
3.393024936249383061e-01 1.496630706482106332e-01 9.999999999999997780e-01
3.423528231529726074e-01 1.180294194110013406e-01 9.999999999999995559e-01
3.727118990386547592e-01 8.433701932968200310e-02 1.000000000000000000e+00
3.131120294435516538e-01 -1.678676981493621034e-10 1.000000000000000000e+00
3.063508267562373155e-01 8.960165731481645190e-02 1.000000000000000000e+00
3.429119627967510686e-01 4.216850958403075417e-02 1.000000000000000444e+00
3.097314284718686306e-01 4.480082862432453739e-02 9.999999999999997780e-01
3.395313616406920865e-01 8.696933832315505153e-02 9.999999999999995559e-01
3.131120294435516538e-01 -1.678676981493621034e-10 1.000000000000000000e+00
2.576693725293206505e-01 7.162644647806275244e-02 1.000000000000000000e+00
2.164721646596783344e-01 -7.043654028344121243e-10 1.000000000000000000e+00
2.853907011329122612e-01 3.581322327202138278e-02 1.000000000000000444e+00
2.370707705585404224e-01 3.581322340263275866e-02 9.999999999999997780e-01
2.647920997790784159e-01 4.796647367114138761e-11 9.999999999999995559e-01
3.727118990386547592e-01 8.433701932968200310e-02 1.000000000000000000e+00
3.063508267562373155e-01 8.960165731481645190e-02 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
3.395313616406925306e-01 8.696933832315513480e-02 1.000000000000000444e+00
3.091722882758585200e-01 1.206617383216863348e-01 9.999999999999997780e-01
3.423528231529726074e-01 1.180294194110013406e-01 9.999999999999995559e-01
3.131120294435516538e-01 -1.678676981493621034e-10 1.000000000000000000e+00
3.063508267562373155e-01 8.960165731481645190e-02 1.000000000000000000e+00
2.576693725293206505e-01 7.162644647806275244e-02 1.000000000000000000e+00
3.097314284718688526e-01 4.480082862432456514e-02 1.000000000000000444e+00
2.820101002490759123e-01 8.061405213998011632e-02 9.999999999999997780e-01
2.853907011329120391e-01 3.581322327202135503e-02 9.999999999999995559e-01
2.576693725293206505e-01 7.162644647806275244e-02 1.000000000000000000e+00
2.164721646596783344e-01 -7.043654028344121243e-10 1.000000000000000000e+00
2.072663039655797401e-01 8.211020110278104134e-02 1.000000000000000000e+00
2.370707705585405889e-01 3.581322340263277254e-02 1.000000000000000444e+00
2.118692363543301371e-01 4.105509964622260088e-02 9.999999999999997780e-01
2.324678383724353981e-01 7.686832304687925277e-02 9.999999999999995559e-01
3.063508267562373155e-01 8.960165731481645190e-02 1.000000000000000000e+00
3.119937471188922173e-01 1.517218181649296893e-01 1.000000000000000000e+00
2.707106774633010193e-01 1.292893215998651701e-01 1.000000000000000000e+00
3.091722882758588531e-01 1.206617383216864597e-01 1.000000000000000444e+00
2.913522143223725158e-01 1.405055704047448728e-01 9.999999999999997780e-01
2.885307529556981887e-01 1.094454897148385286e-01 9.999999999999995559e-01
3.063508267562373155e-01 8.960165731481645190e-02 1.000000000000000000e+00
2.576693725293206505e-01 7.162644647806275244e-02 1.000000000000000000e+00
2.707106774633010193e-01 1.292893215998651701e-01 1.000000000000000000e+00
2.820101002490760234e-01 8.061405213998018571e-02 1.000000000000000444e+00
2.641900253476239246e-01 1.004578843183724923e-01 9.999999999999997780e-01
2.885307529556981887e-01 1.094454897148385286e-01 9.999999999999995559e-01
2.576693725293206505e-01 7.162644647806275244e-02 1.000000000000000000e+00
2.072663039655797401e-01 8.211020110278104134e-02 1.000000000000000000e+00
2.305416450621673718e-01 1.292893204635098270e-01 1.000000000000000000e+00
2.324678383724355923e-01 7.686832304687933604e-02 1.000000000000000444e+00
2.189039766853981550e-01 1.056997613273760322e-01 9.999999999999997780e-01
2.441055092495702517e-01 1.004578840032805398e-01 9.999999999999995559e-01
2.576693725293206505e-01 7.162644647806275244e-02 1.000000000000000000e+00
2.305416450621673718e-01 1.292893204635098270e-01 1.000000000000000000e+00
2.707106774633010193e-01 1.292893215998651701e-01 1.000000000000000000e+00
2.441055092495705292e-01 1.004578840032805953e-01 1.000000000000000444e+00
2.506261626307053070e-01 1.292893220017745370e-01 9.999999999999997780e-01
2.641900253476238136e-01 1.004578843183724646e-01 9.999999999999995559e-01
2.305416450621673718e-01 1.292893204635098270e-01 1.000000000000000000e+00
2.707106774633010193e-01 1.292893215998651701e-01 1.000000000000000000e+00
2.353553384714955343e-01 1.646446614984929391e-01 1.000000000000000000e+00
2.506261626307054735e-01 1.292893220017746203e-01 1.000000000000000444e+00
2.530330075549209745e-01 1.469669910715857841e-01 9.999999999999997780e-01
2.329484947001563000e-01 1.469669922253089012e-01 9.999999999999995559e-01
4.636068550240307062e-01 7.312318213366010566e-02 1.000000000000000000e+00
5.451755782208457246e-01 8.216874374352295396e-02 1.000000000000000000e+00
4.963263976385538512e-01 1.409405658058374144e-01 1.000000000000000000e+00
5.043912134909090961e-01 7.764596206020693558e-02 1.000000000000000444e+00
5.207510011556456542e-01 1.115546579805708483e-01 9.999999999999997780e-01
4.799666479996628765e-01 1.070318791570129130e-01 9.999999999999995559e-01
4.636068550240307062e-01 7.312318213366010566e-02 1.000000000000000000e+00
5.273067198289826951e-01 -7.678519921718502389e-10 1.000000000000000000e+00
5.451755782208457246e-01 8.216874374352295396e-02 1.000000000000000000e+00
4.954567888502238726e-01 3.656159140949171577e-02 1.000000000000000444e+00
5.362411524939010299e-01 4.108437199349090213e-02 9.999999999999997780e-01
5.043912134909085410e-01 7.764596206020686620e-02 9.999999999999995559e-01
4.636068550240307062e-01 7.312318213366010566e-02 1.000000000000000000e+00
4.234911933461686373e-01 1.367567805946060810e-01 1.000000000000000000e+00
4.963263976385538512e-01 1.409405658058374144e-01 1.000000000000000000e+00
4.435490178596966371e-01 1.049399798772884945e-01 1.000000000000000444e+00
4.599088076854578877e-01 1.388486752788093137e-01 9.999999999999997780e-01
4.799666479996628765e-01 1.070318791570129130e-01 9.999999999999995559e-01
4.636068550240307062e-01 7.312318213366010566e-02 1.000000000000000000e+00
4.177126518735220784e-01 -1.823886674532756364e-11 1.000000000000000000e+00
5.273067198289826951e-01 -7.678519921718502389e-10 1.000000000000000000e+00
4.406597535301795543e-01 3.656159132767482223e-02 1.000000000000000444e+00
4.725096883879474907e-01 -1.220172403016977064e-10 9.999999999999997780e-01
4.954567888502233175e-01 3.656159140949167413e-02 9.999999999999995559e-01
4.237172035196377085e-01 3.237700642029820441e-01 1.000000000000000000e+00
4.145166405198340009e-01 2.545584715110570939e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
4.191169236605373771e-01 2.891642690990567921e-01 1.000000000000000444e+00
3.843029805450500214e-01 2.567400442589840015e-01 9.999999999999997780e-01
3.889032569593001698e-01 2.913458371949719794e-01 9.999999999999995559e-01
4.145166405198340009e-01 2.545584715110570939e-01 1.000000000000000000e+00
4.387032815470340852e-01 2.099999986533985508e-01 1.000000000000000000e+00
4.674252735973668527e-01 2.612020009748032279e-01 1.000000000000000000e+00
4.266099609062889986e-01 2.322792348908434279e-01 1.000000000000000444e+00
4.530642785365691649e-01 2.356010002904931344e-01 9.999999999999997780e-01
4.409709582455126897e-01 2.578802370598684557e-01 9.999999999999995559e-01
4.237172035196377085e-01 3.237700642029820441e-01 1.000000000000000000e+00
3.540893051940688929e-01 2.589216061639046940e-01 1.000000000000000000e+00
3.427154030607059143e-01 3.384573860235907672e-01 1.000000000000000000e+00
3.889032569593005584e-01 2.913458371949722570e-01 1.000000000000000444e+00
3.484023655934625485e-01 2.986895036758330235e-01 9.999999999999997780e-01
3.832163037676148964e-01 3.311137241864509639e-01 9.999999999999995559e-01
4.237172035196377085e-01 3.237700642029820441e-01 1.000000000000000000e+00
4.145166405198340009e-01 2.545584715110570939e-01 1.000000000000000000e+00
4.674252735973668527e-01 2.612020009748032279e-01 1.000000000000000000e+00
4.191169236605373771e-01 2.891642690990567921e-01 1.000000000000000444e+00
4.409709582455128563e-01 2.578802370598685112e-01 9.999999999999997780e-01
4.455712371570380581e-01 2.924860316539480420e-01 9.999999999999995559e-01
4.674252735973668527e-01 2.612020009748032279e-01 1.000000000000000000e+00
5.134464995924967745e-01 2.504299253926674518e-01 1.000000000000000000e+00
5.067796559205288709e-01 3.118582606288797798e-01 1.000000000000000000e+00
4.904358871814182841e-01 2.558159634140685368e-01 1.000000000000000444e+00
5.101130782281996234e-01 2.811440931066653270e-01 9.999999999999997780e-01
4.871024631932721061e-01 2.865301301042679771e-01 9.999999999999995559e-01
4.237172035196377085e-01 3.237700642029820441e-01 1.000000000000000000e+00
3.427154030607059143e-01 3.384573860235907672e-01 1.000000000000000000e+00
3.985449466420928344e-01 4.100000010639534009e-01 1.000000000000000000e+00
3.832163037676152850e-01 3.311137241864512415e-01 1.000000000000000444e+00
3.706301768061193713e-01 3.742286931309648512e-01 9.999999999999997780e-01
4.111310749990271241e-01 3.668850314467628770e-01 9.999999999999995559e-01
4.237172035196377085e-01 3.237700642029820441e-01 1.000000000000000000e+00
4.674252735973668527e-01 2.612020009748032279e-01 1.000000000000000000e+00
5.067796559205288709e-01 3.118582606288797798e-01 1.000000000000000000e+00
4.455712371570385022e-01 2.924860316539484306e-01 1.000000000000000444e+00
4.871024631932722171e-01 2.865301301042680882e-01 9.999999999999997780e-01
4.652484276649266337e-01 3.178141613097473228e-01 9.999999999999995559e-01
4.237172035196377085e-01 3.237700642029820441e-01 1.000000000000000000e+00
3.985449466420928344e-01 4.100000010639534009e-01 1.000000000000000000e+00
5.061482959799863401e-01 4.100000011075613515e-01 1.000000000000000000e+00
4.111310749990275681e-01 3.668850314467632656e-01 1.000000000000000444e+00
4.523466210276243515e-01 4.100000001490093360e-01 9.999999999999997780e-01
4.649327482865357464e-01 3.668850317060932675e-01 9.999999999999995559e-01
4.237172035196377085e-01 3.237700642029820441e-01 1.000000000000000000e+00
5.067796559205288709e-01 3.118582606288797798e-01 1.000000000000000000e+00
5.061482959799863401e-01 4.100000011075613515e-01 1.000000000000000000e+00
4.652484276649269113e-01 3.178141613097476559e-01 1.000000000000000444e+00
5.064639739862599743e-01 3.609291297731870851e-01 9.999999999999997780e-01
4.649327482865357464e-01 3.668850317060932675e-01 9.999999999999995559e-01
4.387032815470340852e-01 2.099999986533985508e-01 1.000000000000000000e+00
4.966942545634340234e-01 2.100000001538219752e-01 1.000000000000000000e+00
4.674252735973668527e-01 2.612020009748032279e-01 1.000000000000000000e+00
4.676987693161522852e-01 2.100000001648632819e-01 1.000000000000000444e+00
4.820597644241021440e-01 2.356010007942961892e-01 9.999999999999997780e-01
4.530642785365690539e-01 2.356010002904931344e-01 9.999999999999995559e-01
5.410822176557787966e-01 2.099999986773259109e-01 1.000000000000000000e+00
5.744359963207196218e-01 2.099999815102967515e-01 1.000000000000000000e+00
5.584885974128808162e-01 2.580802182150503388e-01 1.000000000000000000e+00
5.577591309277318832e-01 2.100000021162385100e-01 1.000000000000000444e+00
5.664622837872721473e-01 2.340400924145200068e-01 9.999999999999997780e-01
5.497853766427753808e-01 2.340400925019484324e-01 9.999999999999995559e-01
4.966942545634340234e-01 2.100000001538219752e-01 1.000000000000000000e+00
5.410822176557787966e-01 2.099999986773259109e-01 1.000000000000000000e+00
5.134464995924967745e-01 2.504299253926674518e-01 1.000000000000000000e+00
5.188882373801894099e-01 2.100000001410981809e-01 1.000000000000000444e+00
5.272643600144438780e-01 2.302149627107622498e-01 9.999999999999997780e-01
5.050703776587001093e-01 2.302149629932569164e-01 9.999999999999995559e-01
4.966942545634340234e-01 2.100000001538219752e-01 1.000000000000000000e+00
4.674252735973668527e-01 2.612020009748032279e-01 1.000000000000000000e+00
5.134464995924967745e-01 2.504299253926674518e-01 1.000000000000000000e+00
4.820597644241024216e-01 2.356010007942964390e-01 1.000000000000000444e+00
4.904358871814179510e-01 2.558159634140683703e-01 9.999999999999997780e-01
5.050703776587001093e-01 2.302149629932569164e-01 9.999999999999995559e-01
5.410822176557787966e-01 2.099999986773259109e-01 1.000000000000000000e+00
5.134464995924967745e-01 2.504299253926674518e-01 1.000000000000000000e+00
5.584885974128808162e-01 2.580802182150503388e-01 1.000000000000000000e+00
5.272643600144442111e-01 2.302149627107624164e-01 1.000000000000000444e+00
5.359675207834373456e-01 2.542550571087101030e-01 9.999999999999997780e-01
5.497853766427753808e-01 2.340400925019484324e-01 9.999999999999995559e-01
5.134464995924967745e-01 2.504299253926674518e-01 1.000000000000000000e+00
5.067796559205288709e-01 3.118582606288797798e-01 1.000000000000000000e+00
5.584885974128808162e-01 2.580802182150503388e-01 1.000000000000000000e+00
5.101130782281999565e-01 2.811440931066655491e-01 1.000000000000000444e+00
5.326340869036175762e-01 2.849692194141908996e-01 9.999999999999997780e-01
5.359675207834373456e-01 2.542550571087100475e-01 9.999999999999995559e-01
5.067796559205288709e-01 3.118582606288797798e-01 1.000000000000000000e+00
5.584885974128808162e-01 2.580802182150503388e-01 1.000000000000000000e+00
5.818353753744821555e-01 3.295511992478559748e-01 1.000000000000000000e+00
5.326340869036180203e-01 2.849692194141910662e-01 1.000000000000000444e+00
5.701619847850001310e-01 2.938157078945936584e-01 9.999999999999997780e-01
5.443075332847131520e-01 3.207047406318872529e-01 9.999999999999995559e-01
5.067796559205288709e-01 3.118582606288797798e-01 1.000000000000000000e+00
5.061482959799863401e-01 4.100000011075613515e-01 1.000000000000000000e+00
5.818353753744821555e-01 3.295511992478559748e-01 1.000000000000000000e+00
5.064639739862604184e-01 3.609291297731873072e-01 1.000000000000000444e+00
5.439918535314977044e-01 3.697756106270978504e-01 9.999999999999997780e-01
5.443075332847131520e-01 3.207047406318872529e-01 9.999999999999995559e-01
5.061482959799863401e-01 4.100000011075613515e-01 1.000000000000000000e+00
6.169178414589278070e-01 4.100000073907132392e-01 1.000000000000000000e+00
5.818353753744821555e-01 3.295511992478559748e-01 1.000000000000000000e+00
5.615330601735351035e-01 4.099999981635984447e-01 1.000000000000000444e+00
5.993766339764771134e-01 3.697756170831896227e-01 9.999999999999997780e-01
5.439918535314975934e-01 3.697756106270977394e-01 9.999999999999995559e-01
6.169178414589278070e-01 4.100000073907132392e-01 1.000000000000000000e+00
6.620127749635131842e-01 3.368397899536570428e-01 1.000000000000000000e+00
5.818353753744821555e-01 3.295511992478559748e-01 1.000000000000000000e+00
6.394652827257740757e-01 3.734198829878232484e-01 1.000000000000000444e+00
6.219240867891274727e-01 3.331955030023647790e-01 9.999999999999997780e-01
5.993766339764768913e-01 3.697756170831894562e-01 9.999999999999995559e-01
5.520906582650741967e-01 1.456617294129077256e-01 1.000000000000000000e+00
6.061046672980331396e-01 1.131768347564063720e-01 1.000000000000000000e+00
5.898311462387584303e-01 1.609200979173240897e-01 1.000000000000000000e+00
5.790976585607223726e-01 1.294192813998021052e-01 1.000000000000000444e+00
5.979679062469096529e-01 1.370484666683648434e-01 9.999999999999997780e-01
5.709609020595931561e-01 1.532909134455918976e-01 9.999999999999995559e-01
5.520906582650741967e-01 1.456617294129077256e-01 1.000000000000000000e+00
6.061046672980331396e-01 1.131768347564063720e-01 1.000000000000000000e+00
5.451755782208457246e-01 8.216874374352295396e-02 1.000000000000000000e+00
5.790976585607223726e-01 1.294192813998021052e-01 1.000000000000000444e+00
5.756401218818666399e-01 9.767278850152100178e-02 9.999999999999997780e-01
5.486331125964888367e-01 1.139152348035505080e-01 9.999999999999995559e-01
5.520906582650741967e-01 1.456617294129077256e-01 1.000000000000000000e+00
5.898311462387584303e-01 1.609200979173240897e-01 1.000000000000000000e+00
5.744360301450101014e-01 1.899999993358904293e-01 1.000000000000000000e+00
5.709609020595937112e-01 1.532909134455920919e-01 1.000000000000000444e+00
5.821335937817989636e-01 1.754600498004886266e-01 9.999999999999997780e-01
5.632633428584143953e-01 1.678308639849012684e-01 9.999999999999995559e-01
5.520906582650741967e-01 1.456617294129077256e-01 1.000000000000000000e+00
5.451755782208457246e-01 8.216874374352295396e-02 1.000000000000000000e+00
4.963263976385538512e-01 1.409405658058374144e-01 1.000000000000000000e+00
5.486331125964893918e-01 1.139152348035506329e-01 1.000000000000000444e+00
5.207510011556456542e-01 1.115546579805708483e-01 9.999999999999997780e-01
5.242085481409992642e-01 1.433011523232374795e-01 9.999999999999995559e-01
5.520906582650741967e-01 1.456617294129077256e-01 1.000000000000000000e+00
5.410822213734612918e-01 1.900000006205821990e-01 1.000000000000000000e+00
5.744360301450101014e-01 1.899999993358904293e-01 1.000000000000000000e+00
5.465864348052371646e-01 1.678308636339755633e-01 1.000000000000000444e+00
5.577591273272965999e-01 1.900000000155253055e-01 9.999999999999997780e-01
5.632633428584143953e-01 1.678308639849012684e-01 9.999999999999995559e-01
5.520906582650741967e-01 1.456617294129077256e-01 1.000000000000000000e+00
5.410822213734612918e-01 1.900000006205821990e-01 1.000000000000000000e+00
4.963263976385538512e-01 1.409405658058374144e-01 1.000000000000000000e+00
5.465864348052371646e-01 1.678308636339755633e-01 1.000000000000000444e+00
5.187043288039775435e-01 1.654702878219585227e-01 9.999999999999997780e-01
5.242085481409992642e-01 1.433011523232374795e-01 9.999999999999995559e-01
5.410822213734612918e-01 1.900000006205821990e-01 1.000000000000000000e+00
4.963263976385538512e-01 1.409405658058374144e-01 1.000000000000000000e+00
4.966943419666675075e-01 1.900000172069370719e-01 1.000000000000000000e+00
5.187043288039778766e-01 1.654702878219586615e-01 1.000000000000000444e+00
4.965103578523730188e-01 1.654702891731119063e-01 9.999999999999997780e-01
5.188882378298059761e-01 1.900000004140833532e-01 9.999999999999995559e-01
6.061046672980331396e-01 1.131768347564063720e-01 1.000000000000000000e+00
6.821754979669201191e-01 1.143496164260431325e-01 1.000000000000000000e+00
6.253571835357815134e-01 1.615538446267606731e-01 1.000000000000000000e+00
6.441400793252063384e-01 1.137632262534409439e-01 1.000000000000000444e+00
6.537663410665421893e-01 1.379517303507470372e-01 9.999999999999997780e-01
6.157309314027875624e-01 1.373653404903580899e-01 9.999999999999995559e-01
6.061046672980331396e-01 1.131768347564063720e-01 1.000000000000000000e+00
6.369007893862103087e-01 -1.113567292160405339e-09 1.000000000000000000e+00
6.821754979669201191e-01 1.143496164260431325e-01 1.000000000000000000e+00
6.215027274679755243e-01 5.658841792333667298e-02 1.000000000000000444e+00
6.595381538635334273e-01 5.717480822019234410e-02 9.999999999999997780e-01
6.441400793252056722e-01 1.137632262534408051e-01 9.999999999999995559e-01
5.273067198289826951e-01 -7.678519921718502389e-10 1.000000000000000000e+00
5.451755782208457246e-01 8.216874374352295396e-02 1.000000000000000000e+00
6.369007893862103087e-01 -1.113567292160405339e-09 1.000000000000000000e+00
5.362411524939014740e-01 4.108437199349093683e-02 1.000000000000000444e+00
5.910381859616561373e-01 4.108437082831753462e-02 9.999999999999997780e-01
5.821037593740456817e-01 -8.465635940048080542e-12 9.999999999999995559e-01
6.061046672980331396e-01 1.131768347564063720e-01 1.000000000000000000e+00
5.898311462387584303e-01 1.609200979173240897e-01 1.000000000000000000e+00
6.253571835357815134e-01 1.615538446267606731e-01 1.000000000000000000e+00
5.979679062469102080e-01 1.370484666683649266e-01 1.000000000000000444e+00
6.075941811159445427e-01 1.612369741575658544e-01 9.999999999999997780e-01
6.157309314027875624e-01 1.373653404903580899e-01 9.999999999999995559e-01
5.898311462387584303e-01 1.609200979173240897e-01 1.000000000000000000e+00
6.253571835357815134e-01 1.615538446267606731e-01 1.000000000000000000e+00
6.000000097202471405e-01 1.900000038601332153e-01 1.000000000000000000e+00
6.075941811159448758e-01 1.612369741575659376e-01 1.000000000000000444e+00
6.126786021769806689e-01 1.757769239067190903e-01 9.999999999999997780e-01
5.949155831329664412e-01 1.754600510284402559e-01 9.999999999999995559e-01
6.061046672980331396e-01 1.131768347564063720e-01 1.000000000000000000e+00
5.451755782208457246e-01 8.216874374352295396e-02 1.000000000000000000e+00
6.369007893862103087e-01 -1.113567292160405339e-09 1.000000000000000000e+00
5.756401218818671950e-01 9.767278850152105729e-02 1.000000000000000444e+00
5.910381859616561373e-01 4.108437082831753462e-02 9.999999999999997780e-01
6.215027274679749691e-01 5.658841792333660359e-02 9.999999999999995559e-01
5.898311462387584303e-01 1.609200979173240897e-01 1.000000000000000000e+00
5.744360301450101014e-01 1.899999993358904293e-01 1.000000000000000000e+00
6.000000097202471405e-01 1.900000038601332153e-01 1.000000000000000000e+00
5.821335937817992967e-01 1.754600498004887654e-01 1.000000000000000444e+00
5.872180182688604422e-01 1.900000004853078239e-01 9.999999999999997780e-01
5.949155831329664412e-01 1.754600510284402559e-01 9.999999999999995559e-01
1.288432285610386474e+00 2.051009366574953197e-01 1.000000000000000000e+00
1.346417268627775998e+00 1.025601134259391534e-01 1.000000000000000000e+00
1.236612424443565006e+00 1.026823170061385015e-01 1.000000000000000000e+00
1.317424776317000612e+00 1.538305247721342695e-01 1.000000000000000444e+00
1.291514848301982266e+00 1.026212152823249568e-01 9.999999999999997780e-01
1.262522353315973733e+00 1.538916265750567836e-01 9.999999999999995559e-01
1.294465224176748475e+00 6.568375989479513599e-11 1.000000000000000000e+00
1.346417268627775998e+00 1.025601134259391534e-01 1.000000000000000000e+00
1.404059285223283604e+00 4.155098574830849644e-11 1.000000000000000000e+00
1.320441245602598013e+00 5.128005670068937205e-02 1.000000000000000444e+00
1.375238280111550360e+00 5.128005671349446237e-02 9.999999999999997780e-01
1.349262255528985044e+00 2.818309915218710477e-11 9.999999999999995559e-01
1.294465224176748475e+00 6.568375989479513599e-11 1.000000000000000000e+00
1.346417268627775998e+00 1.025601134259391534e-01 1.000000000000000000e+00
1.236612424443565006e+00 1.026823170061385015e-01 1.000000000000000000e+00
1.320441245602598013e+00 5.128005670068937205e-02 1.000000000000000444e+00
1.291514848301982266e+00 1.026212152823249568e-01 9.999999999999997780e-01
1.265538822451853340e+00 5.134115844809655771e-02 9.999999999999995559e-01
1.294465224176748475e+00 6.568375989479513599e-11 1.000000000000000000e+00
1.236612424443565006e+00 1.026823170061385015e-01 1.000000000000000000e+00
1.184871146257422181e+00 -2.251479471007627510e-11 1.000000000000000000e+00
1.265538822451854895e+00 5.134115844809659240e-02 1.000000000000000444e+00
1.210741785524870107e+00 5.134115851383204421e-02 9.999999999999997780e-01
1.239668184794069816e+00 1.327384629920410151e-12 9.999999999999995559e-01
1.281535085821753572e+00 4.100000049489846421e-01 1.000000000000000000e+00
1.340253923162856964e+00 3.075799695211348106e-01 1.000000000000000000e+00
1.392304610987281643e+00 4.100000013865292003e-01 1.000000000000000000e+00
1.310894495632239920e+00 3.587899844139411654e-01 1.000000000000000444e+00
1.366279262773800518e+00 3.587899837829443550e-01 9.999999999999997780e-01
1.336919835151570535e+00 4.099999990302746200e-01 9.999999999999995559e-01
1.281535085821753572e+00 4.100000049489846421e-01 1.000000000000000000e+00
1.170765531285274719e+00 4.100000004581024204e-01 1.000000000000000000e+00
1.229855072405223293e+00 3.077227538901139425e-01 1.000000000000000000e+00
1.226150300984627517e+00 4.099999998894559017e-01 1.000000000000000444e+00
1.200310302255306105e+00 3.588613771846591027e-01 9.999999999999997780e-01
1.255695078346537041e+00 3.588613788400972227e-01 9.999999999999995559e-01
1.281535085821753572e+00 4.100000049489846421e-01 1.000000000000000000e+00
1.229855072405223293e+00 3.077227538901139425e-01 1.000000000000000000e+00
1.340253923162856964e+00 3.075799695211348106e-01 1.000000000000000000e+00
1.255695078346538374e+00 3.588613788400976667e-01 1.000000000000000444e+00
1.285054507658947909e+00 3.076513637961545977e-01 9.999999999999997780e-01
1.310894495632238810e+00 3.587899844139408878e-01 9.999999999999995559e-01
1.288432285610386474e+00 2.051009366574953197e-01 1.000000000000000000e+00
1.398494270518469973e+00 2.050265823617109517e-01 1.000000000000000000e+00
1.340253923162856964e+00 3.075799695211348106e-01 1.000000000000000000e+00
1.343463283869842595e+00 2.050637615048983564e-01 1.000000000000000444e+00
1.369374102545231509e+00 2.563032760074561711e-01 9.999999999999997780e-01
1.314343107003957734e+00 2.563404539553238992e-01 9.999999999999995559e-01
1.346417268627775998e+00 1.025601134259391534e-01 1.000000000000000000e+00
1.456240620279021902e+00 1.025405508033834512e-01 1.000000000000000000e+00
1.398494270518469973e+00 2.050265823617109517e-01 1.000000000000000000e+00
1.401328954452718101e+00 1.025503323183153404e-01 1.000000000000000444e+00
1.427367460800238907e+00 1.537835689166994479e-01 9.999999999999997780e-01
1.372455780864695774e+00 1.537933492691058168e-01 9.999999999999995559e-01
1.404059285223283604e+00 4.155098574830849644e-11 1.000000000000000000e+00
1.513653352523081086e+00 -1.822795037482627783e-09 1.000000000000000000e+00
1.456240620279021902e+00 1.025405508033834512e-01 1.000000000000000000e+00
1.458856336022392064e+00 3.179011992276023995e-10 1.000000000000000444e+00
1.484946987665364482e+00 5.127027513299668021e-02 9.999999999999997780e-01
1.430149966144248275e+00 5.127027585899335271e-02 9.999999999999995559e-01
1.288432285610386474e+00 2.051009366574953197e-01 1.000000000000000000e+00
1.229855072405223293e+00 3.077227538901139425e-01 1.000000000000000000e+00
1.340253923162856964e+00 3.075799695211348106e-01 1.000000000000000000e+00
1.259143680235417673e+00 2.564118458477366858e-01 1.000000000000000444e+00
1.285054507658947909e+00 3.076513637961545977e-01 9.999999999999997780e-01
1.314343107003957734e+00 2.563404539553238992e-01 9.999999999999995559e-01
1.288432285610386474e+00 2.051009366574953197e-01 1.000000000000000000e+00
1.346417268627775998e+00 1.025601134259391534e-01 1.000000000000000000e+00
1.398494270518469973e+00 2.050265823617109517e-01 1.000000000000000000e+00
1.317424776317000612e+00 1.538305247721342695e-01 1.000000000000000444e+00
1.372455780864695996e+00 1.537933492691058168e-01 9.999999999999997780e-01
1.343463283869841263e+00 2.050637615048981066e-01 9.999999999999995559e-01
1.346417268627775998e+00 1.025601134259391534e-01 1.000000000000000000e+00
1.404059285223283604e+00 4.155098574830849644e-11 1.000000000000000000e+00
1.456240620279021902e+00 1.025405508033834512e-01 1.000000000000000000e+00
1.375238280111551026e+00 5.128005671349449013e-02 1.000000000000000444e+00
1.430149966144248719e+00 5.127027585899334577e-02 9.999999999999997780e-01
1.401328954452716991e+00 1.025503323183152571e-01 9.999999999999995559e-01
1.288432285610386474e+00 2.051009366574953197e-01 1.000000000000000000e+00
1.229855072405223293e+00 3.077227538901139425e-01 1.000000000000000000e+00
1.178425834200695466e+00 2.054290201849564568e-01 1.000000000000000000e+00
1.259143680235417673e+00 2.564118458477366858e-01 1.000000000000000444e+00
1.204140465528595438e+00 2.565758893260542961e-01 9.999999999999997780e-01
1.233429061836402107e+00 2.052649792927803141e-01 9.999999999999995559e-01
1.288432285610386474e+00 2.051009366574953197e-01 1.000000000000000000e+00
1.236612424443565006e+00 1.026823170061385015e-01 1.000000000000000000e+00
1.178425834200695466e+00 2.054290201849564568e-01 1.000000000000000000e+00
1.262522353315975066e+00 1.538916265750569778e-01 1.000000000000000444e+00
1.207519136042952468e+00 1.540556694979289265e-01 9.999999999999997780e-01
1.233429061836402107e+00 2.052649792927803141e-01 9.999999999999995559e-01
1.236612424443565006e+00 1.026823170061385015e-01 1.000000000000000000e+00
1.178425834200695466e+00 2.054290201849564568e-01 1.000000000000000000e+00
1.126987540881255301e+00 1.029384880907530941e-01 1.000000000000000000e+00
1.207519136042953356e+00 1.540556694979290375e-01 1.000000000000000444e+00
1.152706692065220473e+00 1.541837553735153632e-01 9.999999999999997780e-01
1.181799983307411539e+00 1.028104023085133489e-01 9.999999999999995559e-01
1.236612424443565006e+00 1.026823170061385015e-01 1.000000000000000000e+00
1.184871146257422181e+00 -2.251479471007627510e-11 1.000000000000000000e+00
1.126987540881255301e+00 1.029384880907530941e-01 1.000000000000000000e+00
1.210741785524871217e+00 5.134115851383206502e-02 1.000000000000000444e+00
1.155929344052773367e+00 5.146924389428138985e-02 9.999999999999997780e-01
1.181799983307411539e+00 1.028104023085133489e-01 9.999999999999995559e-01
1.184871146257422181e+00 -2.251479471007627510e-11 1.000000000000000000e+00
1.126987540881255301e+00 1.029384880907530941e-01 1.000000000000000000e+00
1.075277062988046595e+00 -2.414852777160397904e-09 1.000000000000000000e+00
1.155929344052774255e+00 5.146924389428143148e-02 1.000000000000000444e+00
1.101132300029956435e+00 5.146924335978436682e-02 9.999999999999997780e-01
1.130074119390652942e+00 1.914360043167704251e-10 9.999999999999995559e-01
1.119501701645544856e+00 3.080415901754455232e-01 1.000000000000000000e+00
1.170765531285274719e+00 4.100000004581024204e-01 1.000000000000000000e+00
1.229855072405223293e+00 3.077227538901139425e-01 1.000000000000000000e+00
1.145133614692247948e+00 3.590207945757080688e-01 1.000000000000000444e+00
1.200310302255306105e+00 3.588613771846591027e-01 9.999999999999997780e-01
1.174678390428806729e+00 3.078821729278981012e-01 9.999999999999995559e-01
1.119501701645544856e+00 3.080415901754455232e-01 1.000000000000000000e+00
1.170765531285274719e+00 4.100000004581024204e-01 1.000000000000000000e+00
1.059995991159082607e+00 4.100000001248932380e-01 1.000000000000000000e+00
1.145133614692247948e+00 3.590207945757080688e-01 1.000000000000000444e+00
1.115380758185896770e+00 4.099999995912955719e-01 9.999999999999997780e-01
1.089748844322625532e+00 3.590207946107383252e-01 9.999999999999995559e-01
1.119501701645544856e+00 3.080415901754455232e-01 1.000000000000000000e+00
1.229855072405223293e+00 3.077227538901139425e-01 1.000000000000000000e+00
1.178425834200695466e+00 2.054290201849564568e-01 1.000000000000000000e+00
1.174678390428808061e+00 3.078821729278984343e-01 1.000000000000000444e+00
1.204140465528595438e+00 2.565758893260542961e-01 9.999999999999997780e-01
1.148963771731849937e+00 2.567353061027228822e-01 9.999999999999995559e-01
1.119501701645544856e+00 3.080415901754455232e-01 1.000000000000000000e+00
1.059995991159082607e+00 4.100000001248932380e-01 1.000000000000000000e+00
1.008973778100114016e+00 3.085849343826160274e-01 1.000000000000000000e+00
1.089748844322626420e+00 3.590207946107386583e-01 1.000000000000000444e+00
1.034484885942480892e+00 3.592924676397177830e-01 9.999999999999997780e-01
1.064237739164116014e+00 3.083132616996158704e-01 9.999999999999995559e-01
1.119501701645544856e+00 3.080415901754455232e-01 1.000000000000000000e+00
1.068685731316211918e+00 2.061174254448112642e-01 1.000000000000000000e+00
1.178425834200695466e+00 2.054290201849564568e-01 1.000000000000000000e+00
1.094093714146023189e+00 2.570795070581965436e-01 1.000000000000000444e+00
1.123555787616640878e+00 2.057732238423366777e-01 9.999999999999997780e-01
1.148963771731849937e+00 2.567353061027228822e-01 9.999999999999995559e-01
1.119501701645544856e+00 3.080415901754455232e-01 1.000000000000000000e+00
1.068685731316211918e+00 2.061174254448112642e-01 1.000000000000000000e+00
1.008973778100114016e+00 3.085849343826160274e-01 1.000000000000000000e+00
1.094093714146023189e+00 2.570795070581965436e-01 1.000000000000000444e+00
1.038829754991200893e+00 2.573511795125726920e-01 9.999999999999997780e-01
1.064237739164116014e+00 3.083132616996158704e-01 9.999999999999995559e-01
1.068685731316211918e+00 2.061174254448112642e-01 1.000000000000000000e+00
1.178425834200695466e+00 2.054290201849564568e-01 1.000000000000000000e+00
1.126987540881255301e+00 1.029384880907530941e-01 1.000000000000000000e+00
1.123555787616641766e+00 2.057732238423368443e-01 1.000000000000000444e+00
1.152706692065220473e+00 1.541837553735153632e-01 9.999999999999997780e-01
1.097836636080702810e+00 1.545279567504866947e-01 9.999999999999995559e-01
1.068685731316211918e+00 2.061174254448112642e-01 1.000000000000000000e+00
1.008973778100114016e+00 3.085849343826160274e-01 1.000000000000000000e+00
9.593728231166892551e-01 2.072247918944499778e-01 1.000000000000000000e+00
1.038829754991201781e+00 2.573511795125729140e-01 1.000000000000000444e+00
9.841732990578042628e-01 2.579048621111807993e-01 9.999999999999997780e-01
1.014029276710708194e+00 2.066711082334846405e-01 9.999999999999995559e-01
1.068685731316211918e+00 2.061174254448112642e-01 1.000000000000000000e+00
1.126987540881255301e+00 1.029384880907530941e-01 1.000000000000000000e+00
1.017695624079264505e+00 1.033060720249371345e-01 1.000000000000000000e+00
1.097836636080703698e+00 1.545279567504868334e-01 1.000000000000000444e+00
1.072341579744741313e+00 1.031222797169555061e-01 9.999999999999997780e-01
1.043190673677830471e+00 1.547117482546096490e-01 9.999999999999995559e-01
1.068685731316211918e+00 2.061174254448112642e-01 1.000000000000000000e+00
9.593728231166892551e-01 2.072247918944499778e-01 1.000000000000000000e+00
1.017695624079264505e+00 1.033060720249371345e-01 1.000000000000000000e+00
1.014029276710709304e+00 2.066711082334848348e-01 1.000000000000000444e+00
9.885342224953320711e-01 1.552654314660974200e-01 9.999999999999997780e-01
1.043190673677830471e+00 1.547117482546096490e-01 9.999999999999995559e-01
1.126987540881255301e+00 1.029384880907530941e-01 1.000000000000000000e+00
1.017695624079264505e+00 1.033060720249371345e-01 1.000000000000000000e+00
1.075277062988046595e+00 -2.414852777160397904e-09 1.000000000000000000e+00
1.072341579744741757e+00 1.031222797169555616e-01 1.000000000000000444e+00
1.046486350471039106e+00 5.165303578169885834e-02 9.999999999999997780e-01
1.101132300029956212e+00 5.146924335978433213e-02 9.999999999999995559e-01
1.017695624079264505e+00 1.033060720249371345e-01 1.000000000000000000e+00
1.075277062988046595e+00 -2.414852777160397904e-09 1.000000000000000000e+00
9.656830096005709629e-01 1.918029896398516941e-10 1.000000000000000000e+00
1.046486350471039994e+00 5.165303578169888610e-02 1.000000000000000444e+00
1.020480040354434514e+00 -1.662411182717776075e-10 9.999999999999997780e-01
9.916893141769342890e-01 5.165303572697350909e-02 9.999999999999995559e-01
1.059995991159082607e+00 4.100000001248932380e-01 1.000000000000000000e+00
1.008973778100114016e+00 3.085849343826160274e-01 1.000000000000000000e+00
9.492264549377764649e-01 4.100000039364921633e-01 1.000000000000000000e+00
1.034484885942481780e+00 3.592924676397179495e-01 1.000000000000000444e+00
9.791001184969255755e-01 3.592924675808116253e-01 9.999999999999997780e-01
1.004611223146907095e+00 4.100000014881898247e-01 9.999999999999995559e-01
1.008973778100114016e+00 3.085849343826160274e-01 1.000000000000000000e+00
8.973740020350218227e-01 3.098922468164159727e-01 1.000000000000000000e+00
9.492264549377764649e-01 4.100000039364921633e-01 1.000000000000000000e+00
9.531738945361840631e-01 3.092385920207961214e-01 1.000000000000000444e+00
9.233002270309790260e-01 3.599461251384636906e-01 9.999999999999997780e-01
9.791001184969250204e-01 3.592924675808115698e-01 9.999999999999995559e-01
1.008973778100114016e+00 3.085849343826160274e-01 1.000000000000000000e+00
9.593728231166892551e-01 2.072247918944499778e-01 1.000000000000000000e+00
8.973740020350218227e-01 3.098922468164159727e-01 1.000000000000000000e+00
9.841732990578049289e-01 2.579048621111809658e-01 1.000000000000000444e+00
9.283734155429579360e-01 2.585585209771986137e-01 9.999999999999997780e-01
9.531738945361831750e-01 3.092385920207957883e-01 9.999999999999995559e-01
9.593728231166892551e-01 2.072247918944499778e-01 1.000000000000000000e+00
8.518420522520897542e-01 2.089202283882743427e-01 1.000000000000000000e+00
8.973740020350218227e-01 3.098922468164159727e-01 1.000000000000000000e+00
9.056074391411087499e-01 2.080725093689523575e-01 1.000000000000000444e+00
8.746080272224103780e-01 2.594062386686563637e-01 9.999999999999997780e-01
9.283734155429574919e-01 2.585585209771985582e-01 9.999999999999995559e-01
9.593728231166892551e-01 2.072247918944499778e-01 1.000000000000000000e+00
1.017695624079264505e+00 1.033060720249371345e-01 1.000000000000000000e+00
9.094796810964512757e-01 1.037256638309915352e-01 1.000000000000000000e+00
9.885342224953327372e-01 1.552654314660975865e-01 1.000000000000000444e+00
9.635876488615178204e-01 1.035158683276872493e-01 9.999999999999997780e-01
9.344262474414878339e-01 1.554752272454282824e-01 9.999999999999995559e-01
9.593728231166892551e-01 2.072247918944499778e-01 1.000000000000000000e+00
9.094796810964512757e-01 1.037256638309915352e-01 1.000000000000000000e+00
8.518420522520897542e-01 2.089202283882743427e-01 1.000000000000000000e+00
9.344262474414889441e-01 1.554752272454284490e-01 1.000000000000000444e+00
8.806608600768661699e-01 1.563229455499081377e-01 9.999999999999997780e-01
9.056074391411078617e-01 2.080725093689522187e-01 9.999999999999995559e-01
1.017695624079264505e+00 1.033060720249371345e-01 1.000000000000000000e+00
9.656830096005709629e-01 1.918029896398516941e-10 1.000000000000000000e+00
9.094796810964512757e-01 1.037256638309915352e-01 1.000000000000000000e+00
9.916893141769355102e-01 5.165303572697356460e-02 1.000000000000000444e+00
9.375813419344559696e-01 5.186283258708859756e-02 9.999999999999997780e-01
9.635876488615175983e-01 1.035158683276872216e-01 9.999999999999995559e-01
9.656830096005709629e-01 1.918029896398516941e-10 1.000000000000000000e+00
8.560889354891146885e-01 -2.013711264368520361e-10 1.000000000000000000e+00
9.094796810964512757e-01 1.037256638309915352e-01 1.000000000000000000e+00
9.108859719541777533e-01 8.831320160658873709e-10 1.000000000000000444e+00
8.827843016267523657e-01 5.186283147740161636e-02 9.999999999999997780e-01
9.375813419344557476e-01 5.186283258708859756e-02 9.999999999999995559e-01
7.464948629678361813e-01 -3.700198222586803604e-10 1.000000000000000000e+00
8.001136660420545832e-01 1.034857417536989149e-01 1.000000000000000000e+00
8.560889354891146885e-01 -2.013711264368520361e-10 1.000000000000000000e+00
7.733042634871410970e-01 5.174287051586378555e-02 1.000000000000000444e+00
8.281012999226966542e-01 5.174287080851305842e-02 9.999999999999997780e-01
8.012919006986276571e-01 5.914734415472985171e-12 9.999999999999995559e-01
7.464948629678361813e-01 -3.700198222586803604e-10 1.000000000000000000e+00
6.369007893862103087e-01 -1.113567292160405339e-09 1.000000000000000000e+00
6.821754979669201191e-01 1.143496164260431325e-01 1.000000000000000000e+00
6.916978283757330148e-01 1.148879432946804293e-10 1.000000000000000444e+00
6.595381538635334273e-01 5.717480822019234410e-02 9.999999999999997780e-01
7.143351839078952992e-01 5.717480851940685144e-02 9.999999999999995559e-01
8.001136660420545832e-01 1.034857417536989149e-01 1.000000000000000000e+00
8.560889354891146885e-01 -2.013711264368520361e-10 1.000000000000000000e+00
9.094796810964512757e-01 1.037256638309915352e-01 1.000000000000000000e+00
8.281012999226973204e-01 5.174287080851309312e-02 1.000000000000000444e+00
8.827843016267523657e-01 5.186283147740161636e-02 9.999999999999997780e-01
8.547966694420228162e-01 1.036057027434285488e-01 9.999999999999995559e-01
7.464948629678361813e-01 -3.700198222586803604e-10 1.000000000000000000e+00
8.001136660420545832e-01 1.034857417536989149e-01 1.000000000000000000e+00
6.821754979669201191e-01 1.143496164260431325e-01 1.000000000000000000e+00
7.733042634871410970e-01 5.174287051586378555e-02 1.000000000000000444e+00
7.411445851024793807e-01 1.089176792088685924e-01 9.999999999999997780e-01
7.143351839078952992e-01 5.717480851940685144e-02 9.999999999999995559e-01
8.001136660420545832e-01 1.034857417536989149e-01 1.000000000000000000e+00
9.094796810964512757e-01 1.037256638309915352e-01 1.000000000000000000e+00
8.518420522520897542e-01 2.089202283882743427e-01 1.000000000000000000e+00
8.547966694420235934e-01 1.036057027434286737e-01 1.000000000000000444e+00
8.806608600768661699e-01 1.563229455499081377e-01 9.999999999999997780e-01
8.259778593186055673e-01 1.562029845836256925e-01 9.999999999999995559e-01
8.001136660420545832e-01 1.034857417536989149e-01 1.000000000000000000e+00
6.821754979669201191e-01 1.143496164260431325e-01 1.000000000000000000e+00
7.569124715908280843e-01 2.029005571264106689e-01 1.000000000000000000e+00
7.411445851024798248e-01 1.089176792088686757e-01 1.000000000000000444e+00
7.195439844764492943e-01 1.586250862890018765e-01 9.999999999999997780e-01
7.785130675596814154e-01 1.531931490175789390e-01 9.999999999999995559e-01
8.001136660420545832e-01 1.034857417536989149e-01 1.000000000000000000e+00
8.518420522520897542e-01 2.089202283882743427e-01 1.000000000000000000e+00
7.569124715908280843e-01 2.029005571264106689e-01 1.000000000000000000e+00
8.259778593186064555e-01 1.562029845836258313e-01 1.000000000000000444e+00
8.043772619078575215e-01 2.059103923620107524e-01 9.999999999999997780e-01
7.785130675596814154e-01 1.531931490175789390e-01 9.999999999999995559e-01
8.518420522520897542e-01 2.089202283882743427e-01 1.000000000000000000e+00
7.569124715908280843e-01 2.029005571264106689e-01 1.000000000000000000e+00
7.783505105382636513e-01 3.173450903182987726e-01 1.000000000000000000e+00
8.043772619078581876e-01 2.059103923620108911e-01 1.000000000000000444e+00
7.676314878472155767e-01 2.601228224151422297e-01 9.999999999999997780e-01
8.150962817511442360e-01 2.631326589629506829e-01 9.999999999999995559e-01
8.518420522520897542e-01 2.089202283882743427e-01 1.000000000000000000e+00
8.973740020350218227e-01 3.098922468164159727e-01 1.000000000000000000e+00
7.783505105382636513e-01 3.173450903182987726e-01 1.000000000000000000e+00
8.746080272224109331e-01 2.594062386686565302e-01 1.000000000000000444e+00
8.378622586816593110e-01 3.136186700746403377e-01 9.999999999999997780e-01
8.150962817511442360e-01 2.631326589629506829e-01 9.999999999999995559e-01
8.384569106861501364e-01 4.100000000464862904e-01 1.000000000000000000e+00
8.973740020350218227e-01 3.098922468164159727e-01 1.000000000000000000e+00
9.492264549377764649e-01 4.100000039364921633e-01 1.000000000000000000e+00
8.679154592045287275e-01 3.599461250486997721e-01 1.000000000000000444e+00
9.233002270309790260e-01 3.599461251384636906e-01 9.999999999999997780e-01
8.938416832021367497e-01 4.100000004636186746e-01 9.999999999999995559e-01
8.384569106861501364e-01 4.100000000464862904e-01 1.000000000000000000e+00
8.973740020350218227e-01 3.098922468164159727e-01 1.000000000000000000e+00
7.783505105382636513e-01 3.173450903182987726e-01 1.000000000000000000e+00
8.679154592045287275e-01 3.599461250486997721e-01 1.000000000000000444e+00
8.378622586816593110e-01 3.136186700746403377e-01 9.999999999999997780e-01
8.084037089132821707e-01 3.636725444196640122e-01 9.999999999999995559e-01
8.384569106861501364e-01 4.100000000464862904e-01 1.000000000000000000e+00
7.783505105382636513e-01 3.173450903182987726e-01 1.000000000000000000e+00
7.276873715005209853e-01 4.099999998058495021e-01 1.000000000000000000e+00
8.084037089132830589e-01 3.636725444196644008e-01 1.000000000000000444e+00
7.530189406872648261e-01 3.636725445927163625e-01 9.999999999999997780e-01
7.830721421062477594e-01 4.100000000354203644e-01 9.999999999999995559e-01
6.821754979669201191e-01 1.143496164260431325e-01 1.000000000000000000e+00
6.731291818750242406e-01 1.889480623912407620e-01 1.000000000000000000e+00
6.253571835357815134e-01 1.615538446267606731e-01 1.000000000000000000e+00
6.776523422337424885e-01 1.516488382270843316e-01 1.000000000000000444e+00
6.492431931468563011e-01 1.752509544707669120e-01 9.999999999999997780e-01
6.537663410665419672e-01 1.379517303507470372e-01 9.999999999999995559e-01
6.821754979669201191e-01 1.143496164260431325e-01 1.000000000000000000e+00
7.569124715908280843e-01 2.029005571264106689e-01 1.000000000000000000e+00
6.731291818750242406e-01 1.889480623912407620e-01 1.000000000000000000e+00
7.195439844764499604e-01 1.586250862890019875e-01 1.000000000000000444e+00
7.150208327924126861e-01 1.959243102405160697e-01 9.999999999999997780e-01
6.776523422337419333e-01 1.516488382270841928e-01 9.999999999999995559e-01
7.569124715908280843e-01 2.029005571264106689e-01 1.000000000000000000e+00
6.731291818750242406e-01 1.889480623912407620e-01 1.000000000000000000e+00
6.960714695290202148e-01 2.660986335756955756e-01 1.000000000000000000e+00
7.150208327924131302e-01 1.959243102405161807e-01 1.000000000000000444e+00
6.846003223582626251e-01 2.275233468568408080e-01 9.999999999999997780e-01
7.264919738663451199e-01 2.344995971971019499e-01 9.999999999999995559e-01
7.569124715908280843e-01 2.029005571264106689e-01 1.000000000000000000e+00
7.783505105382636513e-01 3.173450903182987726e-01 1.000000000000000000e+00
6.960714695290202148e-01 2.660986335756955756e-01 1.000000000000000000e+00
7.676314878472160208e-01 2.601228224151424517e-01 1.000000000000000444e+00
7.372109882961721539e-01 2.917218619321140793e-01 9.999999999999997780e-01
7.264919738663451199e-01 2.344995971971019499e-01 9.999999999999995559e-01
7.783505105382636513e-01 3.173450903182987726e-01 1.000000000000000000e+00
6.960714695290202148e-01 2.660986335756955756e-01 1.000000000000000000e+00
6.620127749635131842e-01 3.368397899536570428e-01 1.000000000000000000e+00
7.372109882961727090e-01 2.917218619321143569e-01 1.000000000000000444e+00
6.790421059120584912e-01 3.014692052245208642e-01 9.999999999999997780e-01
7.201816288379458975e-01 3.270924332804405199e-01 9.999999999999995559e-01
7.783505105382636513e-01 3.173450903182987726e-01 1.000000000000000000e+00
7.276873715005209853e-01 4.099999998058495021e-01 1.000000000000000000e+00
6.620127749635131842e-01 3.368397899536570428e-01 1.000000000000000000e+00
7.530189406872653812e-01 3.636725445927165290e-01 1.000000000000000444e+00
6.948500592638869877e-01 3.734198881418361315e-01 9.999999999999997780e-01
7.201816288379458975e-01 3.270924332804405199e-01 9.999999999999995559e-01
7.276873715005209853e-01 4.099999998058495021e-01 1.000000000000000000e+00
6.169178414589278070e-01 4.100000073907132392e-01 1.000000000000000000e+00
6.620127749635131842e-01 3.368397899536570428e-01 1.000000000000000000e+00
6.723026006726168236e-01 4.099999987745847063e-01 1.000000000000000444e+00
6.394652827257735206e-01 3.734198829878229708e-01 9.999999999999997780e-01
6.948500592638867657e-01 3.734198881418360205e-01 9.999999999999995559e-01
6.268890134608248177e-01 1.944815949093358087e-01 1.000000000000000000e+00
6.731291818750242406e-01 1.889480623912407620e-01 1.000000000000000000e+00
6.253571835357815134e-01 1.615538446267606731e-01 1.000000000000000000e+00
6.500091005799589761e-01 1.917148280483290113e-01 1.000000000000000444e+00
6.492431931468563011e-01 1.752509544707669120e-01 9.999999999999997780e-01
6.261231128860772488e-01 1.780177222761886724e-01 9.999999999999995559e-01
6.268890134608248177e-01 1.944815949093358087e-01 1.000000000000000000e+00
6.253571835357815134e-01 1.615538446267606731e-01 1.000000000000000000e+00
6.000000097202471405e-01 1.900000038601332153e-01 1.000000000000000000e+00
6.261231128860779149e-01 1.780177222761888667e-01 1.000000000000000444e+00
6.126786021769806689e-01 1.757769239067190903e-01 9.999999999999997780e-01
6.134445095596632314e-01 1.922407982077655730e-01 9.999999999999995559e-01
6.268890134608248177e-01 1.944815949093358087e-01 1.000000000000000000e+00
6.426814018632113212e-01 2.235509447476679012e-01 1.000000000000000000e+00
6.731291818750242406e-01 1.889480623912407620e-01 1.000000000000000000e+00
6.347852071127297879e-01 2.090162698032921040e-01 1.000000000000000444e+00
6.579052924812404113e-01 2.062495022359933927e-01 9.999999999999997780e-01
6.500091005799583099e-01 1.917148280483288725e-01 9.999999999999995559e-01
6.268890134608248177e-01 1.944815949093358087e-01 1.000000000000000000e+00
6.000000007983838923e-01 2.100000003380812774e-01 1.000000000000000000e+00
6.000000097202471405e-01 1.900000038601332153e-01 1.000000000000000000e+00
6.134445093998099896e-01 2.022407982917454050e-01 1.000000000000000444e+00
6.000000019393649797e-01 2.000000007572066973e-01 9.999999999999997780e-01
6.134445095596632314e-01 1.922407982077655730e-01 9.999999999999995559e-01
6.426814018632113212e-01 2.235509447476679012e-01 1.000000000000000000e+00
6.731291818750242406e-01 1.889480623912407620e-01 1.000000000000000000e+00
6.960714695290202148e-01 2.660986335756955756e-01 1.000000000000000000e+00
6.579052924812407444e-01 2.062495022359935315e-01 1.000000000000000444e+00
6.846003223582626251e-01 2.275233468568408080e-01 9.999999999999997780e-01
6.693764349097987010e-01 2.448247896828092962e-01 9.999999999999995559e-01
6.268890134608248177e-01 1.944815949093358087e-01 1.000000000000000000e+00
6.426814018632113212e-01 2.235509447476679012e-01 1.000000000000000000e+00
6.000000007983838923e-01 2.100000003380812774e-01 1.000000000000000000e+00
6.347852071127297879e-01 2.090162698032921040e-01 1.000000000000000444e+00
6.213407019662313679e-01 2.167754726632633855e-01 9.999999999999997780e-01
6.134445093998091014e-01 2.022407982917452385e-01 9.999999999999995559e-01
6.426814018632113212e-01 2.235509447476679012e-01 1.000000000000000000e+00
6.410650485674100896e-01 2.704946434525846155e-01 1.000000000000000000e+00
6.960714695290202148e-01 2.660986335756955756e-01 1.000000000000000000e+00
6.418732221848931774e-01 2.470227931120819176e-01 1.000000000000000444e+00
6.685682567999892134e-01 2.682966388774163380e-01 9.999999999999997780e-01
6.693764349097987010e-01 2.448247896828092962e-01 9.999999999999995559e-01
6.426814018632113212e-01 2.235509447476679012e-01 1.000000000000000000e+00
6.410650485674100896e-01 2.704946434525846155e-01 1.000000000000000000e+00
6.142474282088106197e-01 2.401141005686592556e-01 1.000000000000000000e+00
6.418732221848931774e-01 2.470227931120819176e-01 1.000000000000000444e+00
6.276562391229739690e-01 2.553043723719302660e-01 9.999999999999997780e-01
6.284644146203063331e-01 2.318325224647118654e-01 9.999999999999995559e-01
6.426814018632113212e-01 2.235509447476679012e-01 1.000000000000000000e+00
6.000000007983838923e-01 2.100000003380812774e-01 1.000000000000000000e+00
6.142474282088106197e-01 2.401141005686592556e-01 1.000000000000000000e+00
6.213407019662319231e-01 2.167754726632635243e-01 1.000000000000000444e+00
6.071237140353046291e-01 2.250570503300293179e-01 9.999999999999997780e-01
6.284644146203063331e-01 2.318325224647118654e-01 9.999999999999995559e-01
6.410650485674100896e-01 2.704946434525846155e-01 1.000000000000000000e+00
6.960714695290202148e-01 2.660986335756955756e-01 1.000000000000000000e+00
6.620127749635131842e-01 3.368397899536570428e-01 1.000000000000000000e+00
6.685682567999898795e-01 2.682966388774165600e-01 1.000000000000000444e+00
6.790421059120584912e-01 3.014692052245208642e-01 9.999999999999997780e-01
6.515388996578566072e-01 3.036672111839987531e-01 9.999999999999995559e-01
6.410650485674100896e-01 2.704946434525846155e-01 1.000000000000000000e+00
6.142474282088106197e-01 2.401141005686592556e-01 1.000000000000000000e+00
6.040239747744654553e-01 2.756156821306088300e-01 1.000000000000000000e+00
6.276562391229741911e-01 2.553043723719304325e-01 1.000000000000000444e+00
6.091357033505601093e-01 2.578648926392995144e-01 9.999999999999997780e-01
6.225445148138003537e-01 2.730551645471835376e-01 9.999999999999995559e-01
6.000000007983838923e-01 2.100000003380812774e-01 1.000000000000000000e+00
6.142474282088106197e-01 2.401141005686592556e-01 1.000000000000000000e+00
5.878831866557141517e-01 2.401363692116852133e-01 1.000000000000000000e+00
6.071237140353049622e-01 2.250570503300294567e-01 1.000000000000000444e+00
6.010653080208550048e-01 2.401252352545583668e-01 9.999999999999997780e-01
5.939415955930260616e-01 2.250681856501645650e-01 9.999999999999995559e-01
6.000000007983838923e-01 2.100000003380812774e-01 1.000000000000000000e+00
5.878831866557141517e-01 2.401363692116852133e-01 1.000000000000000000e+00
5.744359963207196218e-01 2.099999815102967515e-01 1.000000000000000000e+00
5.939415955930266167e-01 2.250681856501647871e-01 1.000000000000000444e+00
5.811596090781649959e-01 2.250681840779150122e-01 9.999999999999997780e-01
5.872180135938550594e-01 2.099999982515526886e-01 9.999999999999995559e-01
6.410650485674100896e-01 2.704946434525846155e-01 1.000000000000000000e+00
6.040239747744654553e-01 2.756156821306088300e-01 1.000000000000000000e+00
6.620127749635131842e-01 3.368397899536570428e-01 1.000000000000000000e+00
6.225445148138010198e-01 2.730551645471837596e-01 1.000000000000000444e+00
6.330183659377512928e-01 3.062277326866936766e-01 9.999999999999997780e-01
6.515388996578566072e-01 3.036672111839987531e-01 9.999999999999995559e-01
6.142474282088106197e-01 2.401141005686592556e-01 1.000000000000000000e+00
6.040239747744654553e-01 2.756156821306088300e-01 1.000000000000000000e+00
5.878831866557141517e-01 2.401363692116852133e-01 1.000000000000000000e+00
6.091357033505606644e-01 2.578648926392996810e-01 1.000000000000000444e+00
5.959535835441346352e-01 2.578760273255780167e-01 9.999999999999997780e-01
6.010653080208548937e-01 2.401252352545583668e-01 9.999999999999995559e-01
5.878831866557141517e-01 2.401363692116852133e-01 1.000000000000000000e+00
5.744359963207196218e-01 2.099999815102967515e-01 1.000000000000000000e+00
5.584885974128808162e-01 2.580802182150503388e-01 1.000000000000000000e+00
5.811596090781655510e-01 2.250681840779151788e-01 1.000000000000000444e+00
5.664622837872721473e-01 2.340400924145200068e-01 9.999999999999997780e-01
5.731858639760737395e-01 2.491082789983032897e-01 9.999999999999995559e-01
6.040239747744654553e-01 2.756156821306088300e-01 1.000000000000000000e+00
6.620127749635131842e-01 3.368397899536570428e-01 1.000000000000000000e+00
5.818353753744821555e-01 3.295511992478559748e-01 1.000000000000000000e+00
6.330183659377516259e-01 3.062277326866939542e-01 1.000000000000000444e+00
6.219240867891274727e-01 3.331955030023647790e-01 9.999999999999997780e-01
5.929296995633449585e-01 3.025834555340920495e-01 9.999999999999995559e-01
6.040239747744654553e-01 2.756156821306088300e-01 1.000000000000000000e+00
5.878831866557141517e-01 2.401363692116852133e-01 1.000000000000000000e+00
5.584885974128808162e-01 2.580802182150503388e-01 1.000000000000000000e+00
5.959535835441350793e-01 2.578760273255782387e-01 1.000000000000000444e+00
5.731858639760738505e-01 2.491082789983034007e-01 9.999999999999997780e-01
5.812562541330881238e-01 2.668479340851444559e-01 9.999999999999995559e-01
6.040239747744654553e-01 2.756156821306088300e-01 1.000000000000000000e+00
5.584885974128808162e-01 2.580802182150503388e-01 1.000000000000000000e+00
5.818353753744821555e-01 3.295511992478559748e-01 1.000000000000000000e+00
5.812562541330887900e-01 2.668479340851448445e-01 1.000000000000000444e+00
5.701619847850001310e-01 2.938157078945936584e-01 9.999999999999997780e-01
5.929296995633449585e-01 3.025834555340920495e-01 9.999999999999995559e-01
2.499999989221104890e+00 4.099999982217348848e-01 1.000000000000000000e+00
2.389230461530787775e+00 4.100000001911262015e-01 1.000000000000000000e+00
2.499999989425381042e+00 3.074999987142127966e-01 1.000000000000000000e+00
2.444615227747919395e+00 4.099999995973377942e-01 1.000000000000000444e+00
2.444615225146346660e+00 3.587499992944646610e-01 9.999999999999997780e-01
2.500000005511109791e+00 3.587500008430259402e-01 9.999999999999995559e-01
2.389230461530787775e+00 4.100000001911262015e-01 1.000000000000000000e+00
2.499999989425381042e+00 3.074999987142127966e-01 1.000000000000000000e+00
2.404009738459793155e+00 2.631695880469673843e-01 1.000000000000000000e+00
2.444615225146348436e+00 3.587499992944648830e-01 1.000000000000000444e+00
2.452004872359409227e+00 2.853347942748850619e-01 9.999999999999997780e-01
2.396620101148748905e+00 3.365847941030081225e-01 9.999999999999995559e-01
2.389230461530787775e+00 4.100000001911262015e-01 1.000000000000000000e+00
2.278460905569249739e+00 4.099999974314214590e-01 1.000000000000000000e+00
2.319128505986385758e+00 3.178255770773242284e-01 1.000000000000000000e+00
2.333845689887632968e+00 4.099999998441997695e-01 1.000000000000000444e+00
2.298794706368801233e+00 3.639127871491704136e-01 9.999999999999997780e-01
2.354179481821188080e+00 3.639127882241272594e-01 9.999999999999995559e-01
2.389230461530787775e+00 4.100000001911262015e-01 1.000000000000000000e+00
2.404009738459793155e+00 2.631695880469673843e-01 1.000000000000000000e+00
2.319128505986385758e+00 3.178255770773242284e-01 1.000000000000000000e+00
2.396620101148751569e+00 3.365847941030085111e-01 1.000000000000000444e+00
2.361569123352326827e+00 2.904975824366342607e-01 9.999999999999997780e-01
2.354179481821188080e+00 3.639127882241272594e-01 9.999999999999995559e-01
2.499999989425381042e+00 3.074999987142127966e-01 1.000000000000000000e+00
2.499999994933487901e+00 2.049999995701144162e-01 1.000000000000000000e+00
2.404009738459793155e+00 2.631695880469673843e-01 1.000000000000000000e+00
2.499999999092573422e+00 2.562499998687492453e-01 1.000000000000000444e+00
2.452004867445819691e+00 2.340847936801666307e-01 9.999999999999997780e-01
2.452004872359408338e+00 2.853347942748849508e-01 9.999999999999995559e-01
2.499999994933487901e+00 2.049999995701144162e-01 1.000000000000000000e+00
2.404009738459793155e+00 2.631695880469673843e-01 1.000000000000000000e+00
2.404389950415461552e+00 1.469315962082801963e-01 1.000000000000000000e+00
2.452004867445821912e+00 2.340847936801668250e-01 1.000000000000000444e+00
2.404199847236450083e+00 2.050505923255377394e-01 9.999999999999997780e-01
2.452194971682073898e+00 1.759657978612064744e-01 9.999999999999995559e-01
2.499999994933487901e+00 2.049999995701144162e-01 1.000000000000000000e+00
2.499999996889719522e+00 1.025000000177540699e-01 1.000000000000000000e+00
2.404389950415461552e+00 1.469315962082801963e-01 1.000000000000000000e+00
2.500000000609754913e+00 1.537500000212581874e-01 1.000000000000000444e+00
2.452194972833825481e+00 1.247157980373926056e-01 9.999999999999997780e-01
2.452194971682073898e+00 1.759657978612064744e-01 9.999999999999995559e-01
2.499999996889719522e+00 1.025000000177540699e-01 1.000000000000000000e+00
2.499999995715925127e+00 -2.830577141576709272e-10 1.000000000000000000e+00
2.390405920576085474e+00 -2.350231282559272284e-10 1.000000000000000000e+00
2.500000001839183472e+00 5.125000003329249071e-02 1.000000000000000444e+00
2.445202966045904258e+00 -1.693546280081185174e-12 9.999999999999997780e-01
2.445202959323253822e+00 5.124999988185961058e-02 9.999999999999995559e-01
2.499999996889719522e+00 1.025000000177540699e-01 1.000000000000000000e+00
2.390405920576085474e+00 -2.350231282559272284e-10 1.000000000000000000e+00
2.404389950415461552e+00 1.469315962082801963e-01 1.000000000000000000e+00
2.445202959323256486e+00 5.124999988185967303e-02 1.000000000000000444e+00
2.397397943393595465e+00 7.346579822629244194e-02 9.999999999999997780e-01
2.452194972833824593e+00 1.247157980373925779e-01 9.999999999999995559e-01
2.390405920576085474e+00 -2.350231282559272284e-10 1.000000000000000000e+00
2.404389950415461552e+00 1.469315962082801963e-01 1.000000000000000000e+00
2.320246241076728833e+00 9.219277703772436883e-02 1.000000000000000000e+00
2.397397943393596798e+00 7.346579822629251133e-02 1.000000000000000444e+00
2.362318102990039748e+00 1.195621869634754392e-01 9.999999999999997780e-01
2.355326083478921362e+00 4.609638859593746807e-02 9.999999999999995559e-01
2.390405920576085474e+00 -2.350231282559272284e-10 1.000000000000000000e+00
2.320246241076728833e+00 9.219277703772436883e-02 1.000000000000000000e+00
2.280811860038107763e+00 2.877519242993516237e-11 1.000000000000000000e+00
2.355326083478923582e+00 4.609638859593750970e-02 1.000000000000000444e+00
2.300529044935167633e+00 4.609638840777897928e-02 9.999999999999997780e-01
2.335608892890723265e+00 -1.814722732595992695e-10 9.999999999999995559e-01
2.278460905569249739e+00 4.099999974314214590e-01 1.000000000000000000e+00
2.167691392626145852e+00 4.100000028065649005e-01 1.000000000000000000e+00
2.221391001382898800e+00 3.084177305183581907e-01 1.000000000000000000e+00
2.223076165194558307e+00 4.100000022215644635e-01 1.000000000000000444e+00
2.194541178536692616e+00 3.592088627183836480e-01 9.999999999999997780e-01
2.249925963492144021e+00 3.592088654575219531e-01 9.999999999999995559e-01
2.278460905569249739e+00 4.099999974314214590e-01 1.000000000000000000e+00
2.319128505986385758e+00 3.178255770773242284e-01 1.000000000000000000e+00
2.221391001382898800e+00 3.084177305183581907e-01 1.000000000000000000e+00
2.298794706368802565e+00 3.639127871491705801e-01 1.000000000000000444e+00
2.270259760123706005e+00 3.131216535556623493e-01 9.999999999999997780e-01
2.249925963492144021e+00 3.592088654575219531e-01 9.999999999999995559e-01
2.404009738459793155e+00 2.631695880469673843e-01 1.000000000000000000e+00
2.319128505986385758e+00 3.178255770773242284e-01 1.000000000000000000e+00
2.294140453832717697e+00 2.049986245502733451e-01 1.000000000000000000e+00
2.361569123352328159e+00 2.904975824366345383e-01 1.000000000000000444e+00
2.306634494475073627e+00 2.614121017051657669e-01 9.999999999999997780e-01
2.349075102417680139e+00 2.340841068273588621e-01 9.999999999999995559e-01
2.319128505986385758e+00 3.178255770773242284e-01 1.000000000000000000e+00
2.221391001382898800e+00 3.084177305183581907e-01 1.000000000000000000e+00
2.294140453832717697e+00 2.049986245502733451e-01 1.000000000000000000e+00
2.270259760123707782e+00 3.131216535556625713e-01 1.000000000000000444e+00
2.257765733705115352e+00 2.567081782519214928e-01 9.999999999999997780e-01
2.306634494475072739e+00 2.614121017051656559e-01 9.999999999999995559e-01
2.404009738459793155e+00 2.631695880469673843e-01 1.000000000000000000e+00
2.404389950415461552e+00 1.469315962082801963e-01 1.000000000000000000e+00
2.294140453832717697e+00 2.049986245502733451e-01 1.000000000000000000e+00
2.404199847236451415e+00 2.050505923255378504e-01 1.000000000000000444e+00
2.349265208728981147e+00 1.759651108365390404e-01 9.999999999999997780e-01
2.349075102417680139e+00 2.340841068273588621e-01 9.999999999999995559e-01
2.404389950415461552e+00 1.469315962082801963e-01 1.000000000000000000e+00
2.320246241076728833e+00 9.219277703772436883e-02 1.000000000000000000e+00
2.294140453832717697e+00 2.049986245502733451e-01 1.000000000000000000e+00
2.362318102990041080e+00 1.195621869634754669e-01 1.000000000000000444e+00
2.307193351398536763e+00 1.485957015005445192e-01 9.999999999999997780e-01
2.349265208728980703e+00 1.759651108365389849e-01 9.999999999999995559e-01
2.320246241076728833e+00 9.219277703772436883e-02 1.000000000000000000e+00
2.294140453832717697e+00 2.049986245502733451e-01 1.000000000000000000e+00
2.222908920578396064e+00 1.015736879258027497e-01 1.000000000000000000e+00
2.307193351398538983e+00 1.485957015005445747e-01 1.000000000000000444e+00
2.258524707727276315e+00 1.532861572181188348e-01 9.999999999999997780e-01
2.271577574963050239e+00 9.688323252229207039e-02 9.999999999999995559e-01
2.320246241076728833e+00 9.219277703772436883e-02 1.000000000000000000e+00
2.280811860038107763e+00 2.877519242993516237e-11 1.000000000000000000e+00
2.222908920578396064e+00 1.015736879258027497e-01 1.000000000000000000e+00
2.300529044935168965e+00 4.609638840777900703e-02 1.000000000000000444e+00
2.251860389111865590e+00 5.078684375117015898e-02 9.999999999999997780e-01
2.271577574963050239e+00 9.688323252229207039e-02 9.999999999999995559e-01
2.280811860038107763e+00 2.877519242993516237e-11 1.000000000000000000e+00
2.222908920578396064e+00 1.015736879258027497e-01 1.000000000000000000e+00
2.171217745661988996e+00 -2.972864366689336402e-09 1.000000000000000000e+00
2.251860389111866478e+00 5.078684375117020755e-02 1.000000000000000444e+00
2.197063335914990923e+00 5.078684325431991053e-02 9.999999999999997780e-01
2.226014829451727906e+00 2.136385180336993212e-11 9.999999999999995559e-01
2.167691392626145852e+00 4.100000028065649005e-01 1.000000000000000000e+00
2.221391001382898800e+00 3.084177305183581907e-01 1.000000000000000000e+00
2.113172920793268794e+00 3.075142184973265191e-01 1.000000000000000000e+00
2.194541178536693948e+00 3.592088627183838700e-01 1.000000000000000444e+00
2.167281966564030604e+00 3.079659749959302029e-01 9.999999999999997780e-01
2.140432154757125005e+00 3.587571095906110230e-01 9.999999999999995559e-01
2.172119266207904964e+00 2.049178549708763619e-01 1.000000000000000000e+00
2.221391001382898800e+00 3.084177305183581907e-01 1.000000000000000000e+00
2.294140453832717697e+00 2.049986245502733451e-01 1.000000000000000000e+00
2.196755138875694957e+00 2.566677925269685856e-01 1.000000000000000444e+00
2.257765733705115352e+00 2.567081782519214928e-01 9.999999999999997780e-01
2.233129867266711255e+00 2.049582404222234921e-01 9.999999999999995559e-01
2.167691392626145852e+00 4.100000028065649005e-01 1.000000000000000000e+00
2.113172920793268794e+00 3.075142184973265191e-01 1.000000000000000000e+00
2.056921856550979477e+00 4.100000024666271004e-01 1.000000000000000000e+00
2.140432154757127670e+00 3.587571095906114116e-01 1.000000000000000444e+00
2.085047381160315183e+00 3.587571091066883433e-01 9.999999999999997780e-01
2.112306606587811331e+00 4.099999992734943421e-01 9.999999999999995559e-01
2.172119266207904964e+00 2.049178549708763619e-01 1.000000000000000000e+00
2.221391001382898800e+00 3.084177305183581907e-01 1.000000000000000000e+00
2.113172920793268794e+00 3.075142184973265191e-01 1.000000000000000000e+00
2.196755138875694957e+00 2.566677925269685856e-01 1.000000000000000444e+00
2.167281966564030604e+00 3.079659749959302029e-01 9.999999999999997780e-01
2.142646092456365281e+00 2.562160362244364498e-01 9.999999999999995559e-01
2.172119266207904964e+00 2.049178549708763619e-01 1.000000000000000000e+00
2.294140453832717697e+00 2.049986245502733451e-01 1.000000000000000000e+00
2.222908920578396064e+00 1.015736879258027497e-01 1.000000000000000000e+00
2.233129867266713919e+00 2.049582404222236587e-01 1.000000000000000444e+00
2.258524707727276315e+00 1.532861572181188348e-01 9.999999999999997780e-01
2.197514093141729852e+00 1.532457717979541501e-01 9.999999999999995559e-01
2.172119266207904964e+00 2.049178549708763619e-01 1.000000000000000000e+00
2.113172920793268794e+00 3.075142184973265191e-01 1.000000000000000000e+00
2.059956692203078532e+00 2.049462733834838124e-01 1.000000000000000000e+00
2.142646092456367501e+00 2.562160362244367273e-01 1.000000000000000444e+00
2.086564814220216224e+00 2.562302466325282468e-01 9.999999999999997780e-01
2.116037984421727192e+00 2.049320644878312170e-01 9.999999999999995559e-01
2.172119266207904964e+00 2.049178549708763619e-01 1.000000000000000000e+00
2.115238451625780947e+00 1.024997771396864987e-01 1.000000000000000000e+00
2.222908920578396064e+00 1.015736879258027497e-01 1.000000000000000000e+00
2.143678857094116097e+00 1.537088161012971910e-01 1.000000000000000444e+00
2.169073682395695979e+00 1.020367322507726437e-01 9.999999999999997780e-01
2.197514093141729852e+00 1.532457717979541501e-01 9.999999999999995559e-01
2.172119266207904964e+00 2.049178549708763619e-01 1.000000000000000000e+00
2.115238451625780947e+00 1.024997771396864987e-01 1.000000000000000000e+00
2.059956692203078532e+00 2.049462733834838124e-01 1.000000000000000000e+00
2.143678857094116097e+00 1.537088161012971910e-01 1.000000000000000444e+00
2.087597570552091497e+00 1.537230249804404092e-01 9.999999999999997780e-01
2.116037984421727192e+00 2.049320644878312170e-01 9.999999999999995559e-01
2.115238451625780947e+00 1.024997771396864987e-01 1.000000000000000000e+00
2.222908920578396064e+00 1.015736879258027497e-01 1.000000000000000000e+00
2.171217745661988996e+00 -2.972864366689336402e-09 1.000000000000000000e+00
2.169073682395697311e+00 1.020367322507727131e-01 1.000000000000000444e+00
2.197063335914990923e+00 5.078684325431991053e-02 9.999999999999997780e-01
2.143228118040144015e+00 5.124988843291713309e-02 9.999999999999995559e-01
2.115238451625780947e+00 1.024997771396864987e-01 1.000000000000000000e+00
2.059956692203078532e+00 2.049462733834838124e-01 1.000000000000000000e+00
2.005612912333575082e+00 1.025147349172042255e-01 1.000000000000000000e+00
2.087597570552092385e+00 1.537230249804404925e-01 1.000000000000000444e+00
2.032784796053813903e+00 1.537305036699308791e-01 9.999999999999997780e-01
2.060425673737029229e+00 1.025072554786960466e-01 9.999999999999995559e-01
2.115238451625780947e+00 1.024997771396864987e-01 1.000000000000000000e+00
2.171217745661988996e+00 -2.972864366689336402e-09 1.000000000000000000e+00
2.061623720655350933e+00 2.697632043374135075e-10 1.000000000000000000e+00
2.143228118040145791e+00 5.124988843291720941e-02 1.000000000000000444e+00
2.116420749228398623e+00 -2.867107031176584642e-10 9.999999999999997780e-01
2.088431083174284275e+00 5.124988844685251371e-02 9.999999999999995559e-01
2.115238451625780947e+00 1.024997771396864987e-01 1.000000000000000000e+00
2.005612912333575082e+00 1.025147349172042255e-01 1.000000000000000000e+00
2.061623720655350933e+00 2.697632043374135075e-10 1.000000000000000000e+00
2.060425673737031005e+00 1.025072554786961715e-01 1.000000000000000444e+00
2.033618310651480243e+00 5.125736684882325339e-02 9.999999999999997780e-01
2.088431083174284275e+00 5.124988844685251371e-02 9.999999999999995559e-01
2.056921856550979477e+00 4.100000024666271004e-01 1.000000000000000000e+00
1.946152301000766638e+00 4.099999997524065298e-01 1.000000000000000000e+00
2.002965317727986694e+00 3.074704822695937256e-01 1.000000000000000000e+00
2.001537075722937598e+00 4.099999999911485560e-01 1.000000000000000444e+00
1.974558804040006388e+00 3.587352405314153669e-01 9.999999999999997780e-01
2.029943584362793096e+00 3.587352421702139638e-01 9.999999999999995559e-01
2.113172920793268794e+00 3.075142184973265191e-01 1.000000000000000000e+00
2.056921856550979477e+00 4.100000024666271004e-01 1.000000000000000000e+00
2.002965317727986694e+00 3.074704822695937256e-01 1.000000000000000000e+00
2.085047381160316515e+00 3.587571091066885653e-01 1.000000000000000444e+00
2.029943584362793096e+00 3.587352421702140748e-01 9.999999999999997780e-01
2.058069125463174220e+00 3.074923516788394817e-01 9.999999999999995559e-01
2.113172920793268794e+00 3.075142184973265191e-01 1.000000000000000000e+00
2.059956692203078532e+00 2.049462733834838124e-01 1.000000000000000000e+00
2.002965317727986694e+00 3.074704822695937256e-01 1.000000000000000000e+00
2.086564814220218445e+00 2.562302466325284134e-01 1.000000000000000444e+00
2.031461005861191271e+00 2.562083783590503594e-01 9.999999999999997780e-01
2.058069125463174220e+00 3.074923516788394817e-01 9.999999999999995559e-01
2.059956692203078532e+00 2.049462733834838124e-01 1.000000000000000000e+00
2.002965317727986694e+00 3.074704822695937256e-01 1.000000000000000000e+00
1.949360603673052639e+00 2.049319114928142560e-01 1.000000000000000000e+00
2.031461005861193048e+00 2.562083783590505259e-01 1.000000000000000444e+00
1.976162971015514191e+00 2.562011986932670182e-01 9.999999999999997780e-01
2.004658656969958042e+00 2.049390944983136564e-01 9.999999999999995559e-01
2.059956692203078532e+00 2.049462733834838124e-01 1.000000000000000000e+00
2.005612912333575082e+00 1.025147349172042255e-01 1.000000000000000000e+00
1.949360603673052639e+00 2.049319114928142560e-01 1.000000000000000000e+00
2.032784796053815235e+00 1.537305036699309346e-01 1.000000000000000444e+00
1.977486759039684516e+00 1.537233237215043513e-01 9.999999999999997780e-01
2.004658656969958042e+00 2.049390944983136564e-01 9.999999999999995559e-01
2.005612912333575082e+00 1.025147349172042255e-01 1.000000000000000000e+00
1.949360603673052639e+00 2.049319114928142560e-01 1.000000000000000000e+00
1.895732241368854432e+00 1.025223799135203395e-01 1.000000000000000000e+00
1.977486759039685627e+00 1.537233237215044623e-01 1.000000000000000444e+00
1.922546423330714793e+00 1.537271471198114747e-01 9.999999999999997780e-01
1.950672575203952874e+00 1.025185566911861051e-01 9.999999999999995559e-01
2.005612912333575082e+00 1.025147349172042255e-01 1.000000000000000000e+00
2.061623720655350933e+00 2.697632043374135075e-10 1.000000000000000000e+00
1.952029691511605769e+00 1.408041792442594391e-09 1.000000000000000000e+00
2.033618310651481575e+00 5.125736684882328115e-02 1.000000000000000444e+00
2.006826686228669221e+00 -3.229757720910903386e-12 9.999999999999997780e-01
1.978821275084588827e+00 5.125736728673906117e-02 9.999999999999995559e-01
2.005612912333575082e+00 1.025147349172042255e-01 1.000000000000000000e+00
1.952029691511605769e+00 1.408041792442594391e-09 1.000000000000000000e+00
1.895732241368854432e+00 1.025223799135203395e-01 1.000000000000000000e+00
1.978821275084590381e+00 5.125736728673912362e-02 1.000000000000000444e+00
1.923880936616490622e+00 5.126118949402388991e-02 9.999999999999997780e-01
1.950672575203952874e+00 1.025185566911861051e-01 9.999999999999995559e-01
1.892503241602369490e+00 3.075084582411384826e-01 1.000000000000000000e+00
1.946152301000766638e+00 4.099999997524065298e-01 1.000000000000000000e+00
2.002965317727986694e+00 3.074704822695937256e-01 1.000000000000000000e+00
1.919327772341540284e+00 3.587542287890794768e-01 1.000000000000000444e+00
1.974558804040006388e+00 3.587352405314153669e-01 9.999999999999997780e-01
1.947734282047932641e+00 3.074894710321424696e-01 9.999999999999995559e-01
1.892503241602369490e+00 3.075084582411384826e-01 1.000000000000000000e+00
1.946152301000766638e+00 4.099999997524065298e-01 1.000000000000000000e+00
1.835382767751535749e+00 4.100000002530486132e-01 1.000000000000000000e+00
1.919327772341540284e+00 3.587542287890794768e-01 1.000000000000000444e+00
1.890767530939006402e+00 4.099999994709745965e-01 9.999999999999997780e-01
1.863943001502379682e+00 3.587542287621977022e-01 9.999999999999995559e-01
1.892503241602369490e+00 3.075084582411384826e-01 1.000000000000000000e+00
2.002965317727986694e+00 3.074704822695937256e-01 1.000000000000000000e+00
1.949360603673052639e+00 2.049319114928142560e-01 1.000000000000000000e+00
1.947734282047934418e+00 3.074894710321427471e-01 1.000000000000000444e+00
1.976162971015514191e+00 2.562011986932670182e-01 9.999999999999997780e-01
1.920931930374673913e+00 2.562201864547164476e-01 9.999999999999995559e-01
1.892503241602369490e+00 3.075084582411384826e-01 1.000000000000000000e+00
1.835382767751535749e+00 4.100000002530486132e-01 1.000000000000000000e+00
1.782034449376296292e+00 3.075105963005696497e-01 1.000000000000000000e+00
1.863943001502381902e+00 3.587542287621980908e-01 1.000000000000000444e+00
1.808708611286728551e+00 3.587552987244720382e-01 9.999999999999997780e-01
1.837268846499118924e+00 3.075095269866289782e-01 9.999999999999995559e-01
1.892503241602369490e+00 3.075084582411384826e-01 1.000000000000000000e+00
1.839100906757236809e+00 2.049764888648486771e-01 1.000000000000000000e+00
1.949360603673052639e+00 2.049319114928142560e-01 1.000000000000000000e+00
1.865802068855991092e+00 2.562424726794234053e-01 1.000000000000000444e+00
1.894230760594562080e+00 2.049542013747699676e-01 9.999999999999997780e-01
1.920931930374673913e+00 2.562201864547164476e-01 9.999999999999995559e-01
1.952029691511605769e+00 1.408041792442594391e-09 1.000000000000000000e+00
1.895732241368854432e+00 1.025223799135203395e-01 1.000000000000000000e+00
1.842435571126903815e+00 1.506334176628788415e-10 1.000000000000000000e+00
1.923880936616491955e+00 5.126118949402393155e-02 1.000000000000000444e+00
1.869083909481034533e+00 5.126118990063749381e-02 9.999999999999997780e-01
1.897232611779940292e+00 -1.694541001107418760e-11 9.999999999999995559e-01
1.892503241602369490e+00 3.075084582411384826e-01 1.000000000000000000e+00
1.839100906757236809e+00 2.049764888648486771e-01 1.000000000000000000e+00
1.782034449376296292e+00 3.075105963005696497e-01 1.000000000000000000e+00
1.865802068855991092e+00 2.562424726794234053e-01 1.000000000000000444e+00
1.810567677277809873e+00 2.562435420441749878e-01 9.999999999999997780e-01
1.837268846499118924e+00 3.075095269866289782e-01 9.999999999999995559e-01
1.839100906757236809e+00 2.049764888648486771e-01 1.000000000000000000e+00
1.949360603673052639e+00 2.049319114928142560e-01 1.000000000000000000e+00
1.895732241368854432e+00 1.025223799135203395e-01 1.000000000000000000e+00
1.894230760594563634e+00 2.049542013747701341e-01 1.000000000000000444e+00
1.922546423330714793e+00 1.537271471198114747e-01 9.999999999999997780e-01
1.867416576769802106e+00 1.537494341575922352e-01 9.999999999999995559e-01
1.895732241368854432e+00 1.025223799135203395e-01 1.000000000000000000e+00
1.842435571126903815e+00 1.506334176628788415e-10 1.000000000000000000e+00
1.785853482920916280e+00 1.025091823569316968e-01 1.000000000000000000e+00
1.869083909481035644e+00 5.126118990063752850e-02 1.000000000000000444e+00
1.814144527245387772e+00 5.125459116159594708e-02 9.999999999999997780e-01
1.840792859631887879e+00 1.025157810197066255e-01 9.999999999999995559e-01
1.839100906757236809e+00 2.049764888648486771e-01 1.000000000000000000e+00
1.782034449376296292e+00 3.075105963005696497e-01 1.000000000000000000e+00
1.728940551176930240e+00 2.049640961480538037e-01 1.000000000000000000e+00
1.810567677277811205e+00 2.562435420441751543e-01 1.000000000000000444e+00
1.755487496864359231e+00 2.562373453920118727e-01 9.999999999999997780e-01
1.784020725870127944e+00 2.049702919160576176e-01 9.999999999999995559e-01
1.839100906757236809e+00 2.049764888648486771e-01 1.000000000000000000e+00
1.895732241368854432e+00 1.025223799135203395e-01 1.000000000000000000e+00
1.785853482920916280e+00 1.025091823569316968e-01 1.000000000000000000e+00
1.867416576769804326e+00 1.537494341575924572e-01 1.000000000000000444e+00
1.840792859631888767e+00 1.025157810197066671e-01 9.999999999999997780e-01
1.812477188428235131e+00 1.537428351946944771e-01 9.999999999999995559e-01
1.839100906757236809e+00 2.049764888648486771e-01 1.000000000000000000e+00
1.785853482920916280e+00 1.025091823569316968e-01 1.000000000000000000e+00
1.728940551176930240e+00 2.049640961480538037e-01 1.000000000000000000e+00
1.812477188428236907e+00 1.537428351946946159e-01 1.000000000000000444e+00
1.757397010017444527e+00 1.537366384719471013e-01 9.999999999999997780e-01
1.784020725870127944e+00 2.049702919160576176e-01 9.999999999999995559e-01
1.835382767751535749e+00 4.100000002530486132e-01 1.000000000000000000e+00
1.782034449376296292e+00 3.075105963005696497e-01 1.000000000000000000e+00
1.724613231307575933e+00 4.100000036103099710e-01 1.000000000000000000e+00
1.808708611286729884e+00 3.587552987244723712e-01 1.000000000000000444e+00
1.753323845773670175e+00 3.587552989042105955e-01 9.999999999999997780e-01
1.779998000288145032e+00 4.100000014528534242e-01 9.999999999999995559e-01
1.782034449376296292e+00 3.075105963005696497e-01 1.000000000000000000e+00
1.671563322118937656e+00 3.075289518103918596e-01 1.000000000000000000e+00
1.724613231307575933e+00 4.100000036103099710e-01 1.000000000000000000e+00
1.726798886359901974e+00 3.075197747296220530e-01 1.000000000000000444e+00
1.698088267393572659e+00 3.587644763367316969e-01 9.999999999999997780e-01
1.753323845773669953e+00 3.587552989042104845e-01 9.999999999999995559e-01
1.842435571126903815e+00 1.506334176628788415e-10 1.000000000000000000e+00
1.785853482920916280e+00 1.025091823569316968e-01 1.000000000000000000e+00
1.732841506848824764e+00 -2.852899894153570470e-09 1.000000000000000000e+00
1.814144527245389105e+00 5.125459116159598871e-02 1.000000000000000444e+00
1.759347497627500312e+00 5.125459185032834458e-02 9.999999999999997780e-01
1.787638545454172778e+00 -6.345356641066245033e-11 9.999999999999995559e-01
1.782034449376296292e+00 3.075105963005696497e-01 1.000000000000000000e+00
1.728940551176930240e+00 2.049640961480538037e-01 1.000000000000000000e+00
1.671563322118937656e+00 3.075289518103918596e-01 1.000000000000000000e+00
1.755487496864360342e+00 2.562373453920120392e-01 1.000000000000000444e+00
1.700251935371363876e+00 2.562465245617928100e-01 9.999999999999997780e-01
1.726798886359900420e+00 3.075197747296217754e-01 9.999999999999995559e-01
1.785853482920916280e+00 1.025091823569316968e-01 1.000000000000000000e+00
1.732841506848824764e+00 -2.852899894153570470e-09 1.000000000000000000e+00
1.675967910844757158e+00 1.025267288959689077e-01 1.000000000000000000e+00
1.759347497627501422e+00 5.125459185032837928e-02 1.000000000000000444e+00
1.704404705162231526e+00 5.126336336078599759e-02 9.999999999999997780e-01
1.730910697226347272e+00 1.025179555589229990e-01 9.999999999999995559e-01
1.728940551176930240e+00 2.049640961480538037e-01 1.000000000000000000e+00
1.618768505781461808e+00 2.049931869657358741e-01 1.000000000000000000e+00
1.671563322118937656e+00 3.075289518103918596e-01 1.000000000000000000e+00
1.673854545364488411e+00 2.049786435297318299e-01 1.000000000000000444e+00
1.645165914397203055e+00 2.562610706332925092e-01 9.999999999999997780e-01
1.700251935371363876e+00 2.562465245617926990e-01 9.999999999999995559e-01
1.785853482920916280e+00 1.025091823569316968e-01 1.000000000000000000e+00
1.728940551176930240e+00 2.049640961480538037e-01 1.000000000000000000e+00
1.675967910844757158e+00 1.025267288959689077e-01 1.000000000000000000e+00
1.757397010017445638e+00 1.537366384719472401e-01 1.000000000000000444e+00
1.702454225039382596e+00 1.537454115211038530e-01 9.999999999999997780e-01
1.730910697226347272e+00 1.025179555589229990e-01 9.999999999999995559e-01
1.728940551176930240e+00 2.049640961480538037e-01 1.000000000000000000e+00
1.675967910844757158e+00 1.025267288959689077e-01 1.000000000000000000e+00
1.618768505781461808e+00 2.049931869657358741e-01 1.000000000000000000e+00
1.702454225039383928e+00 1.537454115211039363e-01 1.000000000000000444e+00
1.647368208808236645e+00 1.537599573294207433e-01 9.999999999999997780e-01
1.673854545364486857e+00 2.049786435297316078e-01 9.999999999999995559e-01
1.623247428300600870e+00 -2.858981835104056003e-10 1.000000000000000000e+00
1.732841506848824764e+00 -2.852899894153570470e-09 1.000000000000000000e+00
1.675967910844757158e+00 1.025267288959689077e-01 1.000000000000000000e+00
1.678044469385988835e+00 1.168607053003549001e-10 1.000000000000000444e+00
1.704404705162231526e+00 5.126336336078599759e-02 9.999999999999997780e-01
1.649607671435463496e+00 5.126336382149259546e-02 9.999999999999995559e-01
1.623247428300600870e+00 -2.858981835104056003e-10 1.000000000000000000e+00
1.566116692893257056e+00 1.025151964166034213e-01 1.000000000000000000e+00
1.675967910844757158e+00 1.025267288959689077e-01 1.000000000000000000e+00
1.594682058024923688e+00 5.125759787392253353e-02 1.000000000000000444e+00
1.621042301144765441e+00 1.025209619031759167e-01 9.999999999999997780e-01
1.649607671435463496e+00 5.126336382149259546e-02 9.999999999999995559e-01
1.623247428300600870e+00 -2.858981835104056003e-10 1.000000000000000000e+00
1.566116692893257056e+00 1.025151964166034213e-01 1.000000000000000000e+00
1.513653352523081086e+00 -1.822795037482627783e-09 1.000000000000000000e+00
1.594682058024923688e+00 5.125759787392253353e-02 1.000000000000000444e+00
1.539885028768526398e+00 5.125759826049777063e-02 9.999999999999997780e-01
1.568450399299873954e+00 3.219648674227915958e-11 9.999999999999995559e-01
1.566116692893257056e+00 1.025151964166034213e-01 1.000000000000000000e+00
1.675967910844757158e+00 1.025267288959689077e-01 1.000000000000000000e+00
1.618768505781461808e+00 2.049931869657358741e-01 1.000000000000000000e+00
1.621042301144766773e+00 1.025209619031759861e-01 1.000000000000000444e+00
1.647368208808236645e+00 1.537599573294207433e-01 9.999999999999997780e-01
1.592442612436782312e+00 1.537541933068992395e-01 9.999999999999995559e-01
1.566116692893257056e+00 1.025151964166034213e-01 1.000000000000000000e+00
1.513653352523081086e+00 -1.822795037482627783e-09 1.000000000000000000e+00
1.456240620279021902e+00 1.025405508033834512e-01 1.000000000000000000e+00
1.539885028768526842e+00 5.125759826049779838e-02 1.000000000000000444e+00
1.484946987665364482e+00 5.127027513299668021e-02 9.999999999999997780e-01
1.511178663861733940e+00 1.025278739570166381e-01 9.999999999999995559e-01
1.566116692893257056e+00 1.025151964166034213e-01 1.000000000000000000e+00
1.508649548657418960e+00 2.049759071332111771e-01 1.000000000000000000e+00
1.618768505781461808e+00 2.049931869657358741e-01 1.000000000000000000e+00
1.537383123343514235e+00 1.537455522640718553e-01 1.000000000000000444e+00
1.563709038138504814e+00 2.049845483857042072e-01 9.999999999999997780e-01
1.592442612436782312e+00 1.537541933068992395e-01 9.999999999999995559e-01
1.561121452069693660e+00 3.075227783430702910e-01 1.000000000000000000e+00
1.618768505781461808e+00 2.049931869657358741e-01 1.000000000000000000e+00
1.671563322118937656e+00 3.075289518103918596e-01 1.000000000000000000e+00
1.589944992733262286e+00 2.562579844953579711e-01 1.000000000000000444e+00
1.645165914397203055e+00 2.562610706332925092e-01 9.999999999999997780e-01
1.616342383816395722e+00 3.075258656486721254e-01 9.999999999999995559e-01
1.613843687776508773e+00 4.100000005824782634e-01 1.000000000000000000e+00
1.671563322118937656e+00 3.075289518103918596e-01 1.000000000000000000e+00
1.724613231307575933e+00 4.100000036103099710e-01 1.000000000000000000e+00
1.642703499779845089e+00 3.587644764657181295e-01 1.000000000000000444e+00
1.698088267393572659e+00 3.587644763367316969e-01 9.999999999999997780e-01
1.669228459174725954e+00 4.100000004945376642e-01 9.999999999999995559e-01
1.566116692893257056e+00 1.025151964166034213e-01 1.000000000000000000e+00
1.508649548657418960e+00 2.049759071332111771e-01 1.000000000000000000e+00
1.456240620279021902e+00 1.025405508033834512e-01 1.000000000000000000e+00
1.537383123343514235e+00 1.537455522640718553e-01 1.000000000000000444e+00
1.482445090502080953e+00 1.537582293655808119e-01 9.999999999999997780e-01
1.511178663861733940e+00 1.025278739570166381e-01 9.999999999999995559e-01
1.508649548657418960e+00 2.049759071332111771e-01 1.000000000000000000e+00
1.561121452069693660e+00 3.075227783430702910e-01 1.000000000000000000e+00
1.618768505781461808e+00 2.049931869657358741e-01 1.000000000000000000e+00
1.534885499827186361e+00 2.562493428199915657e-01 1.000000000000000444e+00
1.589944992733260953e+00 2.562579844953578045e-01 9.999999999999997780e-01
1.563709038138504148e+00 2.049845483857041795e-01 9.999999999999995559e-01
1.561121452069693660e+00 3.075227783430702910e-01 1.000000000000000000e+00
1.613843687776508773e+00 4.100000005824782634e-01 1.000000000000000000e+00
1.671563322118937656e+00 3.075289518103918596e-01 1.000000000000000000e+00
1.587482565088797370e+00 3.587613885626231847e-01 1.000000000000000444e+00
1.642703499779843979e+00 3.587644764657178520e-01 9.999999999999997780e-01
1.616342383816395722e+00 3.075258656486721254e-01 9.999999999999995559e-01
1.508649548657418960e+00 2.049759071332111771e-01 1.000000000000000000e+00
1.456240620279021902e+00 1.025405508033834512e-01 1.000000000000000000e+00
1.398494270518469973e+00 2.050265823617109517e-01 1.000000000000000000e+00
1.482445090502082286e+00 1.537582293655808674e-01 1.000000000000000444e+00
1.427367460800238907e+00 1.537835689166994479e-01 9.999999999999997780e-01
1.453571915312041440e+00 2.050012458155945905e-01 9.999999999999995559e-01
1.508649548657418960e+00 2.049759071332111771e-01 1.000000000000000000e+00
1.561121452069693660e+00 3.075227783430702910e-01 1.000000000000000000e+00
1.450664526766164419e+00 3.075473639140219873e-01 1.000000000000000000e+00
1.534885499827186361e+00 2.562493428199915657e-01 1.000000000000000444e+00
1.505892989186506714e+00 3.075350711362170308e-01 9.999999999999997780e-01
1.479657039967652965e+00 2.562616361018794642e-01 9.999999999999995559e-01
1.561121452069693660e+00 3.075227783430702910e-01 1.000000000000000000e+00
1.613843687776508773e+00 4.100000005824782634e-01 1.000000000000000000e+00
1.503074152022418231e+00 4.100000009450390781e-01 1.000000000000000000e+00
1.587482565088797370e+00 3.587613885626231847e-01 1.000000000000000444e+00
1.558458919078098859e+00 4.100000005173662365e-01 9.999999999999997780e-01
1.532097801705799567e+00 3.587613896018493342e-01 9.999999999999995559e-01
1.508649548657418960e+00 2.049759071332111771e-01 1.000000000000000000e+00
1.450664526766164419e+00 3.075473639140219873e-01 1.000000000000000000e+00
1.398494270518469973e+00 2.050265823617109517e-01 1.000000000000000000e+00
1.479657039967654741e+00 2.562616361018797417e-01 1.000000000000000444e+00
1.424579405185593117e+00 2.562869751199057800e-01 9.999999999999997780e-01
1.453571915312041440e+00 2.050012458155945905e-01 9.999999999999995559e-01
1.561121452069693660e+00 3.075227783430702910e-01 1.000000000000000000e+00
1.450664526766164419e+00 3.075473639140219873e-01 1.000000000000000000e+00
1.503074152022418231e+00 4.100000009450390781e-01 1.000000000000000000e+00
1.505892989186508046e+00 3.075350711362172529e-01 1.000000000000000444e+00
1.476869338109211505e+00 3.587736823748983173e-01 9.999999999999997780e-01
1.532097801705799567e+00 3.587613896018493342e-01 9.999999999999995559e-01
1.450664526766164419e+00 3.075473639140219873e-01 1.000000000000000000e+00
1.398494270518469973e+00 2.050265823617109517e-01 1.000000000000000000e+00
1.340253923162856964e+00 3.075799695211348106e-01 1.000000000000000000e+00
1.424579405185594227e+00 2.562869751199059465e-01 1.000000000000000444e+00
1.369374102545231509e+00 2.563032760074561711e-01 9.999999999999997780e-01
1.395459223671561055e+00 3.075636663520316394e-01 9.999999999999995559e-01
1.450664526766164419e+00 3.075473639140219873e-01 1.000000000000000000e+00
1.503074152022418231e+00 4.100000009450390781e-01 1.000000000000000000e+00
1.392304610987281643e+00 4.100000013865292003e-01 1.000000000000000000e+00
1.476869338109212393e+00 3.587736823748986503e-01 1.000000000000000444e+00
1.447689379469186077e+00 4.100000006245554940e-01 9.999999999999997780e-01
1.421484568621794509e+00 3.587736821390218322e-01 9.999999999999995559e-01
1.450664526766164419e+00 3.075473639140219873e-01 1.000000000000000000e+00
1.340253923162856964e+00 3.075799695211348106e-01 1.000000000000000000e+00
1.392304610987281643e+00 4.100000013865292003e-01 1.000000000000000000e+00
1.395459223671562166e+00 3.075636663520319170e-01 1.000000000000000444e+00
1.366279262773800518e+00 3.587899837829443550e-01 9.999999999999997780e-01
1.421484568621794509e+00 3.587736821390218322e-01 9.999999999999995559e-01


==> mesh_f_spatial.dat <==
x y mesh_f
2.500000010596584055e+00 4.128031482687691209e-10 1.000000000000000000e+00
2.500000002968632451e+00 1.025000003124972581e-01 1.000000000000000000e+00
2.390405925090030248e+00 -5.095990090569164043e-10 1.000000000000000000e+00
2.500000000030566660e+00 5.124999997867293183e-02 1.000000000000000444e+00
2.445202957046094916e+00 5.125013903166496243e-02 9.999999999999997780e-01
2.445202967469795485e+00 1.885402117032793755e-10 9.999999999999995559e-01
2.500000002968632451e+00 1.025000003124972581e-01 1.000000000000000000e+00
2.390405925090030248e+00 -5.095990090569164043e-10 1.000000000000000000e+00
2.404389919088693262e+00 1.469321983778085761e-01 1.000000000000000000e+00
2.445202957046097136e+00 5.125013903166499019e-02 1.000000000000000444e+00
2.397397918486674495e+00 7.346618447737288116e-02 9.999999999999997780e-01
2.452194963599502842e+00 1.247160557318052337e-01 9.999999999999995559e-01
2.500000002968632451e+00 1.025000003124972581e-01 1.000000000000000000e+00
2.404389919088693262e+00 1.469321983778085761e-01 1.000000000000000000e+00
2.500000002894953610e+00 2.050000004104503004e-01 1.000000000000000000e+00
2.452194963599505506e+00 1.247160557318053586e-01 1.000000000000000444e+00
2.452194958452374340e+00 1.759661055428949350e-01 9.999999999999997780e-01
2.499999999152971331e+00 1.537499998977499838e-01 9.999999999999995559e-01
2.390405925090030248e+00 -5.095990090569164043e-10 1.000000000000000000e+00
2.404389919088693262e+00 1.469321983778085761e-01 1.000000000000000000e+00
2.320246194652545668e+00 9.219375410814434346e-02 1.000000000000000000e+00
2.397397918486675827e+00 7.346618447737293667e-02 1.000000000000000444e+00
2.362318054485325280e+00 1.195630112331135392e-01 9.999999999999997780e-01
2.355326066790413897e+00 4.609677231719533363e-02 9.999999999999995559e-01
2.404389919088693262e+00 1.469321983778085761e-01 1.000000000000000000e+00
2.500000002894953610e+00 2.050000004104503004e-01 1.000000000000000000e+00
2.404009699550249568e+00 2.631701914424086630e-01 1.000000000000000000e+00
2.452194958452375673e+00 1.759661055428950738e-01 1.000000000000000444e+00
2.452004852568557158e+00 2.340851024511857170e-01 9.999999999999997780e-01
2.404199807633977670e+00 2.050512603204467654e-01 9.999999999999995559e-01
2.500000002894953610e+00 2.050000004104503004e-01 1.000000000000000000e+00
2.404009699550249568e+00 2.631701914424086630e-01 1.000000000000000000e+00
2.500000001404206085e+00 3.075000001654435433e-01 1.000000000000000000e+00
2.452004852568558935e+00 2.340851024511859113e-01 1.000000000000000444e+00
2.452004855688805662e+00 2.853350522621509455e-01 9.999999999999997780e-01
2.500000000460927296e+00 2.562500000748035855e-01 9.999999999999995559e-01
2.500000001404206085e+00 3.075000001654435433e-01 1.000000000000000000e+00
2.499999993564665068e+00 4.099999992410501837e-01 1.000000000000000000e+00
2.389230460526531985e+00 4.099999998861103001e-01 1.000000000000000000e+00
2.500000002704811486e+00 3.587500003455354469e-01 1.000000000000000444e+00
2.444615229810470858e+00 4.099999999452194066e-01 9.999999999999997780e-01
2.444615223893924938e+00 3.587501407090153416e-01 9.999999999999995559e-01
2.390405925090030248e+00 -5.095990090569164043e-10 1.000000000000000000e+00
2.320246194652545668e+00 9.219375410814434346e-02 1.000000000000000000e+00
2.280811855572147717e+00 -9.854038782917572071e-11 1.000000000000000000e+00
2.355326066790415673e+00 4.609677231719536833e-02 1.000000000000000444e+00
2.300529019117898422e+00 4.609699969491432708e-02 9.999999999999997780e-01
2.335608893544151687e+00 3.006919480371290335e-11 9.999999999999995559e-01
2.404389919088693262e+00 1.469321983778085761e-01 1.000000000000000000e+00
2.320246194652545668e+00 9.219375410814434346e-02 1.000000000000000000e+00
2.294140369486387776e+00 2.050004835820650462e-01 1.000000000000000000e+00
2.362318054485327057e+00 1.195630112331136086e-01 1.000000000000000444e+00
2.307193275886903372e+00 1.485972218580557391e-01 9.999999999999997780e-01
2.349265149695716204e+00 1.759662541393107738e-01 9.999999999999995559e-01
2.404389919088693262e+00 1.469321983778085761e-01 1.000000000000000000e+00
2.404009699550249568e+00 2.631701914424086630e-01 1.000000000000000000e+00
2.294140369486387776e+00 2.050004835820650462e-01 1.000000000000000000e+00
2.404199807633980335e+00 2.050512603204469597e-01 1.000000000000000444e+00
2.349075042492505094e+00 2.340852516617274448e-01 9.999999999999997780e-01
2.349265149695716204e+00 1.759662541393107738e-01 9.999999999999995559e-01
2.404009699550249568e+00 2.631701914424086630e-01 1.000000000000000000e+00
2.500000001404206085e+00 3.075000001654435433e-01 1.000000000000000000e+00
2.389230460526531985e+00 4.099999998861103001e-01 1.000000000000000000e+00
2.452004855688806995e+00 2.853350522621511676e-01 1.000000000000000444e+00
2.444615223893925826e+00 3.587501407090153416e-01 9.999999999999997780e-01
2.396620077521674830e+00 3.365851831439292674e-01 9.999999999999995559e-01
2.320246194652545668e+00 9.219375410814434346e-02 1.000000000000000000e+00
2.280811855572147717e+00 -9.854038782917572071e-11 1.000000000000000000e+00
2.222908804853525488e+00 1.015759267000717891e-01 1.000000000000000000e+00
2.300529019117900198e+00 4.609699969491434790e-02 1.000000000000000444e+00
2.251860337418186919e+00 5.078781963726739651e-02 9.999999999999997780e-01
2.271577504936035385e+00 9.688472967650260670e-02 9.999999999999995559e-01
2.320246194652545668e+00 9.219375410814434346e-02 1.000000000000000000e+00
2.294140369486387776e+00 2.050004835820650462e-01 1.000000000000000000e+00
2.222908804853525488e+00 1.015759267000717891e-01 1.000000000000000000e+00
2.307193275886904704e+00 1.485972218580558502e-01 1.000000000000000444e+00
2.258524577291749491e+00 1.532884128943018398e-01 9.999999999999997780e-01
2.271577504936035385e+00 9.688472967650260670e-02 9.999999999999995559e-01
2.404009699550249568e+00 2.631701914424086630e-01 1.000000000000000000e+00
2.294140369486387776e+00 2.050004835820650462e-01 1.000000000000000000e+00
2.319128460179097129e+00 3.178265631550652448e-01 1.000000000000000000e+00
2.349075042492506427e+00 2.340852516617276113e-01 1.000000000000000444e+00
2.306634409570248678e+00 2.614136285871497822e-01 9.999999999999997780e-01
2.361569082425131860e+00 2.904984126933247146e-01 9.999999999999995559e-01
2.404009699550249568e+00 2.631701914424086630e-01 1.000000000000000000e+00
2.389230460526531985e+00 4.099999998861103001e-01 1.000000000000000000e+00
2.319128460179097129e+00 3.178265631550652448e-01 1.000000000000000000e+00
2.396620077521677494e+00 3.365851831439294894e-01 1.000000000000000444e+00
2.354179465158668272e+00 3.639131762264744552e-01 9.999999999999997780e-01
2.361569082425131860e+00 2.904984126933247146e-01 9.999999999999995559e-01
2.280811855572147717e+00 -9.854038782917572071e-11 1.000000000000000000e+00
2.222908804853525488e+00 1.015759267000717891e-01 1.000000000000000000e+00
2.171217785660938926e+00 -7.398056773403052136e-11 1.000000000000000000e+00
2.251860337418188696e+00 5.078781963726743121e-02 1.000000000000000444e+00
2.197063278207998405e+00 5.078830520914599800e-02 9.999999999999997780e-01
2.226014823833741829e+00 4.358934940748416934e-11 9.999999999999995559e-01
2.294140369486387776e+00 2.050004835820650462e-01 1.000000000000000000e+00
2.222908804853525488e+00 1.015759267000717891e-01 1.000000000000000000e+00
2.172119045160370021e+00 2.049224681301418660e-01 1.000000000000000000e+00
2.258524577291751712e+00 1.532884128943019231e-01 1.000000000000000444e+00
2.197513919412157790e+00 1.532493130055011255e-01 9.999999999999997780e-01
2.233129722621162383e+00 2.049611977169385479e-01 9.999999999999995559e-01
2.294140369486387776e+00 2.050004835820650462e-01 1.000000000000000000e+00
2.319128460179097129e+00 3.178265631550652448e-01 1.000000000000000000e+00
2.221390891126802991e+00 3.084199943302899372e-01 1.000000000000000000e+00
2.306634409570250455e+00 2.614136285871500043e-01 1.000000000000000444e+00
2.270259681918886496e+00 3.131231660264213179e-01 9.999999999999997780e-01
2.257765622974413411e+00 2.567104473237227236e-01 9.999999999999995559e-01
2.389230460526531985e+00 4.099999998861103001e-01 1.000000000000000000e+00
2.319128460179097129e+00 3.178265631550652448e-01 1.000000000000000000e+00
2.278460921479664059e+00 4.099999999666487094e-01 1.000000000000000000e+00
2.354179465158670048e+00 3.639131762264746772e-01 1.000000000000000444e+00
2.298794683505946956e+00 3.639134079424806156e-01 9.999999999999997780e-01
2.333845692265609006e+00 4.100000001563687269e-01 9.999999999999995559e-01
2.222908804853525488e+00 1.015759267000717891e-01 1.000000000000000000e+00
2.171217785660938926e+00 -7.398056773403052136e-11 1.000000000000000000e+00
2.115238206382143105e+00 1.025046731094914620e-01 1.000000000000000000e+00
2.197063278207999737e+00 5.078830520914603963e-02 1.000000000000000444e+00
2.143228009612094809e+00 5.125205959219331781e-02 9.999999999999997780e-01
2.169073518139354562e+00 1.020400542761391027e-01 9.999999999999995559e-01
2.222908804853525488e+00 1.015759267000717891e-01 1.000000000000000000e+00
2.172119045160370021e+00 2.049224681301418660e-01 1.000000000000000000e+00
2.115238206382143105e+00 1.025046731094914620e-01 1.000000000000000000e+00
2.197513919412159566e+00 1.532493130055012365e-01 1.000000000000000444e+00
2.143678602551155610e+00 1.537140402458499477e-01 9.999999999999997780e-01
2.169073518139354562e+00 1.020400542761391027e-01 9.999999999999995559e-01
2.294140369486387776e+00 2.050004835820650462e-01 1.000000000000000000e+00
2.172119045160370021e+00 2.049224681301418660e-01 1.000000000000000000e+00
2.221390891126802991e+00 3.084199943302899372e-01 1.000000000000000000e+00
2.233129722621164603e+00 2.049611977169387422e-01 1.000000000000000444e+00
2.196754964775067265e+00 2.566713549207968459e-01 9.999999999999997780e-01
2.257765622974413411e+00 2.567104473237227236e-01 9.999999999999995559e-01
2.319128460179097129e+00 3.178265631550652448e-01 1.000000000000000000e+00
2.221390891126802991e+00 3.084199943302899372e-01 1.000000000000000000e+00
2.278460921479664059e+00 4.099999999666487094e-01 1.000000000000000000e+00
2.270259681918887829e+00 3.131231660264215400e-01 1.000000000000000444e+00
2.249925913765739693e+00 3.592098552188267568e-01 9.999999999999997780e-01
2.298794683505946956e+00 3.639134079424805046e-01 9.999999999999995559e-01
2.171217785660938926e+00 -7.398056773403052136e-11 1.000000000000000000e+00
2.115238206382143105e+00 1.025046731094914620e-01 1.000000000000000000e+00
2.061623714879311287e+00 -6.511061636645170211e-11 1.000000000000000000e+00
2.143228009612096141e+00 5.125205959219338026e-02 1.000000000000000444e+00
2.088430923153554275e+00 5.125309238630029740e-02 9.999999999999997780e-01
2.116420752920570525e+00 4.320033477505093006e-11 9.999999999999995559e-01
2.172119045160370021e+00 2.049224681301418660e-01 1.000000000000000000e+00
2.115238206382143105e+00 1.025046731094914620e-01 1.000000000000000000e+00
2.059956188623086604e+00 2.049565091833869535e-01 1.000000000000000000e+00
2.143678602551156942e+00 1.537140402458500588e-01 1.000000000000000444e+00
2.087597185520786880e+00 1.537308051804445186e-01 9.999999999999997780e-01
2.116037645997709049e+00 2.049389496466017535e-01 9.999999999999995559e-01
2.172119045160370021e+00 2.049224681301418660e-01 1.000000000000000000e+00
2.221390891126802991e+00 3.084199943302899372e-01 1.000000000000000000e+00
2.113172677121501586e+00 3.075191866286745568e-01 1.000000000000000000e+00
2.196754964775069041e+00 2.566713549207969569e-01 1.000000000000000444e+00
2.167281799610476067e+00 3.079693395994802518e-01 9.999999999999997780e-01
2.142645838364162891e+00 2.562213010256741974e-01 9.999999999999995559e-01
2.221390891126802991e+00 3.084199943302899372e-01 1.000000000000000000e+00
2.278460921479664059e+00 4.099999999666487094e-01 1.000000000000000000e+00
2.167691383179099596e+00 4.100000000817146106e-01 1.000000000000000000e+00
2.249925913765741026e+00 3.592098552188269789e-01 1.000000000000000444e+00
2.223076153358654938e+00 4.100000001870284239e-01 9.999999999999997780e-01
2.194541119878005375e+00 3.592103535795192482e-01 9.999999999999995559e-01
2.115238206382143105e+00 1.025046731094914620e-01 1.000000000000000000e+00
2.061623714879311287e+00 -6.511061636645170211e-11 1.000000000000000000e+00
2.005612378086316649e+00 1.025253382927735629e-01 1.000000000000000000e+00
2.088430923153556051e+00 5.125309238630031822e-02 1.000000000000000444e+00
2.033618075319107987e+00 5.126208221844353458e-02 9.999999999999997780e-01
2.060425319331270710e+00 1.025144698738711807e-01 9.999999999999995559e-01
2.115238206382143105e+00 1.025046731094914620e-01 1.000000000000000000e+00
2.059956188623086604e+00 2.049565091833869535e-01 1.000000000000000000e+00
2.005612378086316649e+00 1.025253382927735629e-01 1.000000000000000000e+00
2.087597185520788212e+00 1.537308051804446296e-01 1.000000000000000444e+00
2.032784231587152046e+00 1.537419516446968393e-01 9.999999999999997780e-01
2.060425319331270710e+00 1.025144698738711807e-01 9.999999999999995559e-01
2.172119045160370021e+00 2.049224681301418660e-01 1.000000000000000000e+00
2.059956188623086604e+00 2.049565091833869535e-01 1.000000000000000000e+00
2.113172677121501586e+00 3.075191866286745568e-01 1.000000000000000000e+00
2.116037645997710825e+00 2.049389496466019200e-01 1.000000000000000444e+00
2.086564421567320693e+00 2.562380842939015468e-01 9.999999999999997780e-01
2.142645838364162891e+00 2.562213010256741974e-01 9.999999999999995559e-01
2.221390891126802991e+00 3.084199943302899372e-01 1.000000000000000000e+00
2.113172677121501586e+00 3.075191866286745568e-01 1.000000000000000000e+00
2.167691383179099596e+00 4.100000000817146106e-01 1.000000000000000000e+00
2.167281799610477400e+00 3.079693395994804739e-01 1.000000000000000444e+00
2.140432042907080223e+00 3.587593238673976725e-01 9.999999999999997780e-01
2.194541119878005375e+00 3.592103535795192482e-01 9.999999999999995559e-01
2.061623714879311287e+00 -6.511061636645170211e-11 1.000000000000000000e+00
2.005612378086316649e+00 1.025253382927735629e-01 1.000000000000000000e+00
1.952029643960479843e+00 -7.828282797180980511e-11 1.000000000000000000e+00
2.033618075319109320e+00 5.126208221844356927e-02 1.000000000000000444e+00
1.978820930629900721e+00 5.126428983969879422e-02 9.999999999999997780e-01
2.006826681821576752e+00 3.116670351458755716e-11 9.999999999999995559e-01
2.059956188623086604e+00 2.049565091833869535e-01 1.000000000000000000e+00
2.005612378086316649e+00 1.025253382927735629e-01 1.000000000000000000e+00
1.949359518111443146e+00 2.049541344492375461e-01 1.000000000000000000e+00
2.032784231587153378e+00 1.537419516446969503e-01 1.000000000000000444e+00
1.977485924581602772e+00 1.537401905575663530e-01 9.999999999999997780e-01
2.004657910731927561e+00 2.049541895107749867e-01 9.999999999999995559e-01
2.059956188623086604e+00 2.049565091833869535e-01 1.000000000000000000e+00
2.113172677121501586e+00 3.075191866286745568e-01 1.000000000000000000e+00
2.002964783795165626e+00 3.074812873383244161e-01 1.000000000000000000e+00
2.086564421567322469e+00 2.562380842939017689e-01 1.000000000000000444e+00
2.058068759073369947e+00 3.074996862192380109e-01 9.999999999999997780e-01
2.031460434612383459e+00 2.562199354616682134e-01 9.999999999999995559e-01
2.113172677121501586e+00 3.075191866286745568e-01 1.000000000000000000e+00
2.167691383179099596e+00 4.100000000817146106e-01 1.000000000000000000e+00
2.056921843811978956e+00 4.100000000476969331e-01 1.000000000000000000e+00
2.140432042907081112e+00 3.587593238673978391e-01 1.000000000000000444e+00
2.112306613464503879e+00 4.100000001029834307e-01 9.999999999999997780e-01
2.085047220375177535e+00 3.587603902983316218e-01 9.999999999999995559e-01
2.005612378086316649e+00 1.025253382927735629e-01 1.000000000000000000e+00
1.952029643960479843e+00 -7.828282797180980511e-11 1.000000000000000000e+00
1.895731113819773883e+00 1.025452047421378937e-01 1.000000000000000000e+00
1.978820930629902053e+00 5.126428983969882891e-02 1.000000000000000444e+00
1.923880441032137067e+00 5.127134710946474466e-02 9.999999999999997780e-01
1.950671803170471952e+00 1.025341277017104008e-01 9.999999999999995559e-01
2.005612378086316649e+00 1.025253382927735629e-01 1.000000000000000000e+00
1.949359518111443146e+00 2.049541344492375461e-01 1.000000000000000000e+00
1.895731113819773883e+00 1.025452047421378937e-01 1.000000000000000000e+00
1.977485924581604326e+00 1.537401905575664363e-01 1.000000000000000444e+00
1.922545205295331128e+00 1.537518907118728684e-01 9.999999999999997780e-01
1.950671803170471952e+00 1.025341277017104008e-01 9.999999999999995559e-01
2.059956188623086604e+00 2.049565091833869535e-01 1.000000000000000000e+00
1.949359518111443146e+00 2.049541344492375461e-01 1.000000000000000000e+00
2.002964783795165626e+00 3.074812873383244161e-01 1.000000000000000000e+00
2.004657910731929782e+00 2.049541895107751810e-01 1.000000000000000444e+00
1.976162125732907615e+00 2.562182261050289789e-01 9.999999999999997780e-01
2.031460434612383459e+00 2.562199354616682134e-01 9.999999999999995559e-01
2.113172677121501586e+00 3.075191866286745568e-01 1.000000000000000000e+00
2.002964783795165626e+00 3.074812873383244161e-01 1.000000000000000000e+00
2.056921843811978956e+00 4.100000000476969331e-01 1.000000000000000000e+00
2.058068759073371279e+00 3.074996862192381775e-01 1.000000000000000444e+00
2.029943341032565574e+00 3.587400807373164469e-01 9.999999999999997780e-01
2.085047220375177535e+00 3.587603902983316218e-01 9.999999999999995559e-01
1.952029643960479843e+00 -7.828282797180980511e-11 1.000000000000000000e+00
1.895731113819773883e+00 1.025452047421378937e-01 1.000000000000000000e+00
1.842435573142275018e+00 -7.561858454827299398e-11 1.000000000000000000e+00
1.923880441032138400e+00 5.127134710946479323e-02 1.000000000000000444e+00
1.869083172344030874e+00 5.127605167907180184e-02 9.999999999999997780e-01
1.897232610866611324e+00 3.399372281166950933e-11 9.999999999999995559e-01
1.949359518111443146e+00 2.049541344492375461e-01 1.000000000000000000e+00
1.895731113819773883e+00 1.025452047421378937e-01 1.000000000000000000e+00
1.839098535011683522e+00 2.050242721723224693e-01 1.000000000000000000e+00
1.922545205295332682e+00 1.537518907118729516e-01 1.000000000000000444e+00
1.867414774937356858e+00 1.537857230664056440e-01 9.999999999999997780e-01
1.894229146730714186e+00 2.049868133715272711e-01 9.999999999999995559e-01
1.949359518111443146e+00 2.049541344492375461e-01 1.000000000000000000e+00
2.002964783795165626e+00 3.074812873383244161e-01 1.000000000000000000e+00
1.892502084760824044e+00 3.075317949603733614e-01 1.000000000000000000e+00
1.976162125732908725e+00 2.562182261050290899e-01 1.000000000000000444e+00
1.947733493983872188e+00 3.075053628814479745e-01 9.999999999999997780e-01
1.920930689951884096e+00 2.562452135350868909e-01 9.999999999999995559e-01
2.002964783795165626e+00 3.074812873383244161e-01 1.000000000000000000e+00
2.056921843811978956e+00 4.100000000476969331e-01 1.000000000000000000e+00
1.946152304555773815e+00 4.100000000507331155e-01 1.000000000000000000e+00
2.029943341032566906e+00 3.587400807373166689e-01 1.000000000000000444e+00
2.001537074156818363e+00 4.100000000958095026e-01 9.999999999999997780e-01
1.974558457828743618e+00 3.587423747482165193e-01 9.999999999999995559e-01
1.895731113819773883e+00 1.025452047421378937e-01 1.000000000000000000e+00
1.842435573142275018e+00 -7.561858454827299398e-11 1.000000000000000000e+00
1.785851061633030978e+00 1.025579704660253277e-01 1.000000000000000000e+00
1.869083172344032207e+00 5.127605167907182959e-02 1.000000000000000444e+00
1.814143449918503181e+00 5.127631885168019987e-02 9.999999999999997780e-01
1.840791207869825641e+00 1.025491804609733049e-01 9.999999999999995559e-01
1.895731113819773883e+00 1.025452047421378937e-01 1.000000000000000000e+00
1.839098535011683522e+00 2.050242721723224693e-01 1.000000000000000000e+00
1.785851061633030978e+00 1.025579704660253277e-01 1.000000000000000000e+00
1.867414774937358191e+00 1.537857230664057551e-01 1.000000000000000444e+00
1.812474561090652525e+00 1.537958911526623174e-01 9.999999999999997780e-01
1.840791207869825641e+00 1.025491804609733049e-01 9.999999999999995559e-01
1.949359518111443146e+00 2.049541344492375461e-01 1.000000000000000000e+00
1.839098535011683522e+00 2.050242721723224693e-01 1.000000000000000000e+00
1.892502084760824044e+00 3.075317949603733614e-01 1.000000000000000000e+00
1.894229146730716185e+00 2.049868133715274654e-01 1.000000000000000444e+00
1.865800253742114778e+00 2.562791712921987375e-01 9.999999999999997780e-01
1.920930689951884096e+00 2.562452135350868909e-01 9.999999999999995559e-01
2.002964783795165626e+00 3.074812873383244161e-01 1.000000000000000000e+00
1.892502084760824044e+00 3.075317949603733614e-01 1.000000000000000000e+00
1.946152304555773815e+00 4.100000000507331155e-01 1.000000000000000000e+00
1.947733493983873743e+00 3.075053628814482520e-01 1.000000000000000444e+00
1.919327252957098384e+00 3.587647101167523722e-01 9.999999999999997780e-01
1.974558457828743618e+00 3.587423747482165193e-01 9.999999999999995559e-01
1.842435573142275018e+00 -7.561858454827299398e-11 1.000000000000000000e+00
1.785851061633030978e+00 1.025579704660253277e-01 1.000000000000000000e+00
1.732841502302400638e+00 -7.595537609662279442e-11 1.000000000000000000e+00
1.814143449918504514e+00 5.127631885168025538e-02 1.000000000000000444e+00
1.759345920270063646e+00 5.128627180785293865e-02 9.999999999999997780e-01
1.787638539897497436e+00 3.453860403971157741e-11 9.999999999999995559e-01
1.839098535011683522e+00 2.050242721723224693e-01 1.000000000000000000e+00
1.785851061633030978e+00 1.025579704660253277e-01 1.000000000000000000e+00
1.728935481573461663e+00 2.050660582667624132e-01 1.000000000000000000e+00
1.812474561090654079e+00 1.537958911526624284e-01 1.000000000000000444e+00
1.757393166253103267e+00 1.538141433368094280e-01 9.999999999999997780e-01
1.784017259221996499e+00 2.050401580540940905e-01 9.999999999999995559e-01
1.839098535011683522e+00 2.050242721723224693e-01 1.000000000000000000e+00
1.892502084760824044e+00 3.075317949603733614e-01 1.000000000000000000e+00
1.782031968234992991e+00 3.075606752798100696e-01 1.000000000000000000e+00
1.865800253742115888e+00 2.562791712921989040e-01 1.000000000000000444e+00
1.837267151818965827e+00 3.075437433796651132e-01 9.999999999999997780e-01
1.810565011979459848e+00 2.562973035567182589e-01 9.999999999999995559e-01
1.892502084760824044e+00 3.075317949603733614e-01 1.000000000000000000e+00
1.946152304555773815e+00 4.100000000507331155e-01 1.000000000000000000e+00
1.835382765280375361e+00 4.100000000510850007e-01 1.000000000000000000e+00
1.919327252957100161e+00 3.587647101167526498e-01 1.000000000000000444e+00
1.890767534872256794e+00 4.100000000938532341e-01 9.999999999999997780e-01
1.863942239310515836e+00 3.587696251584233664e-01 9.999999999999995559e-01
1.785851061633030978e+00 1.025579704660253277e-01 1.000000000000000000e+00
1.732841502302400638e+00 -7.595537609662279442e-11 1.000000000000000000e+00
1.675962766582842933e+00 1.026302597359958491e-01 1.000000000000000000e+00
1.759345920270064756e+00 5.128627180785296641e-02 1.000000000000000444e+00
1.704402414109470909e+00 5.130952121011517902e-02 9.999999999999997780e-01
1.730907164276934473e+00 1.025890975725460841e-01 9.999999999999995559e-01
1.785851061633030978e+00 1.025579704660253277e-01 1.000000000000000000e+00
1.728935481573461663e+00 2.050660582667624132e-01 1.000000000000000000e+00
1.675962766582842933e+00 1.026302597359958491e-01 1.000000000000000000e+00
1.757393166253104599e+00 1.538141433368095390e-01 1.000000000000000444e+00
1.702448619081972092e+00 1.538583088033285695e-01 9.999999999999997780e-01
1.730907164276934473e+00 1.025890975725460841e-01 9.999999999999995559e-01
1.839098535011683522e+00 2.050242721723224693e-01 1.000000000000000000e+00
1.728935481573461663e+00 2.050660582667624132e-01 1.000000000000000000e+00
1.782031968234992991e+00 3.075606752798100696e-01 1.000000000000000000e+00
1.784017259221998719e+00 2.050401580540943125e-01 1.000000000000000444e+00
1.755483600257218058e+00 2.563158786743601758e-01 9.999999999999997780e-01
1.810565011979459848e+00 2.562973035567182589e-01 9.999999999999995559e-01
1.892502084760824044e+00 3.075317949603733614e-01 1.000000000000000000e+00
1.782031968234992991e+00 3.075606752798100696e-01 1.000000000000000000e+00
1.835382765280375361e+00 4.100000000510850007e-01 1.000000000000000000e+00
1.837267151818967159e+00 3.075437433796653353e-01 1.000000000000000444e+00
1.808707489945187818e+00 3.587778514216131698e-01 9.999999999999997780e-01
1.863942239310515836e+00 3.587696251584233664e-01 9.999999999999995559e-01
1.732841502302400638e+00 -7.595537609662279442e-11 1.000000000000000000e+00
1.675962766582842933e+00 1.026302597359958491e-01 1.000000000000000000e+00
1.623247431464118318e+00 -7.598332610814357666e-11 1.000000000000000000e+00
1.704402414109472019e+00 5.130952121011521372e-02 1.000000000000000444e+00
1.649604341473362323e+00 5.133039439684410760e-02 9.999999999999997780e-01
1.678044468924666743e+00 3.463152289950602242e-11 9.999999999999995559e-01
1.728935481573461663e+00 2.050660582667624132e-01 1.000000000000000000e+00
1.675962766582842933e+00 1.026302597359958491e-01 1.000000000000000000e+00
1.618757788453095037e+00 2.052090041984960811e-01 1.000000000000000000e+00
1.702448619081973202e+00 1.538583088033286528e-01 1.000000000000000444e+00
1.647360053042683070e+00 1.539242272269719380e-01 9.999999999999997780e-01
1.673847155688051869e+00 2.051271481136840991e-01 9.999999999999995559e-01
1.728935481573461663e+00 2.050660582667624132e-01 1.000000000000000000e+00
1.782031968234992991e+00 3.075606752798100696e-01 1.000000000000000000e+00
1.671558006116854234e+00 3.076355889586133707e-01 1.000000000000000000e+00
1.755483600257219168e+00 2.563158786743603978e-01 1.000000000000000444e+00
1.726795249153123990e+00 3.075929261762315181e-01 9.999999999999997780e-01
1.700246231676262099e+00 2.563611337481881969e-01 9.999999999999995559e-01
1.782031968234992991e+00 3.075606752798100696e-01 1.000000000000000000e+00
1.835382765280375361e+00 4.100000000510850007e-01 1.000000000000000000e+00
1.724613226012183587e+00 4.100000000518815302e-01 1.000000000000000000e+00
1.808707489945189151e+00 3.587778514216134473e-01 1.000000000000000444e+00
1.779997995598729732e+00 4.100000000942098932e-01 9.999999999999997780e-01
1.753322199501010870e+00 3.587883092564460585e-01 9.999999999999995559e-01
1.675962766582842933e+00 1.026302597359958491e-01 1.000000000000000000e+00
1.623247431464118318e+00 -7.598332610814357666e-11 1.000000000000000000e+00
1.566105875568398309e+00 1.027328630249661062e-01 1.000000000000000000e+00
1.649604341473363434e+00 5.133039439684413535e-02 1.000000000000000444e+00
1.594677235532313109e+00 5.135479273200301703e-02 9.999999999999997780e-01
1.621034833537936537e+00 1.026712615450515453e-01 9.999999999999995559e-01
1.675962766582842933e+00 1.026302597359958491e-01 1.000000000000000000e+00
1.618757788453095037e+00 2.052090041984960811e-01 1.000000000000000000e+00
1.566105875568398309e+00 1.027328630249661062e-01 1.000000000000000000e+00
1.647360053042684402e+00 1.539242272269720768e-01 1.000000000000000444e+00
1.592430763252125736e+00 1.539923772869757346e-01 9.999999999999997780e-01
1.621034833537936537e+00 1.026712615450515453e-01 9.999999999999995559e-01
1.728935481573461663e+00 2.050660582667624132e-01 1.000000000000000000e+00
1.618757788453095037e+00 2.052090041984960811e-01 1.000000000000000000e+00
1.671558006116854234e+00 3.076355889586133707e-01 1.000000000000000000e+00
1.673847155688053423e+00 2.051271481136843211e-01 1.000000000000000444e+00
1.645157621816276450e+00 2.564278000172558469e-01 9.999999999999997780e-01
1.700246231676262099e+00 2.563611337481881969e-01 9.999999999999995559e-01
1.782031968234992991e+00 3.075606752798100696e-01 1.000000000000000000e+00
1.671558006116854234e+00 3.076355889586133707e-01 1.000000000000000000e+00
1.724613226012183587e+00 4.100000000518815302e-01 1.000000000000000000e+00
1.726795249153125100e+00 3.075929261762316846e-01 1.000000000000000444e+00
1.698085872906365923e+00 3.588126419183944038e-01 9.999999999999997780e-01
1.753322199501010870e+00 3.587883092564460585e-01 9.999999999999995559e-01
1.623247431464118318e+00 -7.598332610814357666e-11 1.000000000000000000e+00
1.566105875568398309e+00 1.027328630249661062e-01 1.000000000000000000e+00
1.513653360625563327e+00 -7.617507450649817483e-11 1.000000000000000000e+00
1.594677235532313997e+00 5.135479273200306560e-02 1.000000000000000444e+00
1.539878052504944472e+00 5.139806456297991988e-02 9.999999999999997780e-01
1.568450397951491437e+00 3.463094006737842398e-11 9.999999999999995559e-01
1.618757788453095037e+00 2.052090041984960811e-01 1.000000000000000000e+00
1.566105875568398309e+00 1.027328630249661062e-01 1.000000000000000000e+00
1.508626986293894134e+00 2.054280573285820199e-01 1.000000000000000000e+00
1.592430763252126846e+00 1.539923772869758456e-01 1.000000000000000444e+00
1.537365958313061443e+00 1.540903349937083888e-01 9.999999999999997780e-01
1.563693452625507518e+00 2.052973488208439390e-01 9.999999999999995559e-01
1.618757788453095037e+00 2.052090041984960811e-01 1.000000000000000000e+00
1.671558006116854234e+00 3.076355889586133707e-01 1.000000000000000000e+00
1.561110207407546469e+00 3.077477958368005084e-01 1.000000000000000000e+00
1.645157621816277338e+00 2.564278000172559580e-01 1.000000000000000444e+00
1.616334650390053529e+00 3.076809595651558982e-01 9.999999999999997780e-01
1.589932913507982937e+00 2.565001978242882341e-01 9.999999999999995559e-01
1.671558006116854234e+00 3.076355889586133707e-01 1.000000000000000000e+00
1.724613226012183587e+00 4.100000000518815302e-01 1.000000000000000000e+00
1.613843686740313865e+00 4.100000000519598564e-01 1.000000000000000000e+00
1.698085872906367033e+00 3.588126419183946814e-01 1.000000000000000444e+00
1.669228456324339804e+00 4.100000000942092271e-01 9.999999999999997780e-01
1.642700000610597177e+00 3.588346837785353349e-01 9.999999999999995559e-01
1.566105875568398309e+00 1.027328630249661062e-01 1.000000000000000000e+00
1.513653360625563327e+00 -7.617507450649817483e-11 1.000000000000000000e+00
1.456218139827368807e+00 1.029934696435933772e-01 1.000000000000000000e+00
1.539878052504945138e+00 5.139806456297994763e-02 1.000000000000000444e+00
1.484936942622334222e+00 5.147294918840492062e-02 9.999999999999997780e-01
1.511163037380832908e+00 1.028423232528091064e-01 9.999999999999995559e-01
1.566105875568398309e+00 1.027328630249661062e-01 1.000000000000000000e+00
1.508626986293894134e+00 2.054280573285820199e-01 1.000000000000000000e+00
1.456218139827368807e+00 1.029934696435933772e-01 1.000000000000000000e+00
1.537365958313062553e+00 1.540903349937084998e-01 1.000000000000000444e+00
1.482420325608176270e+00 1.542555307983792534e-01 9.999999999999997780e-01
1.511163037380832908e+00 1.028423232528091064e-01 9.999999999999995559e-01
1.618757788453095037e+00 2.052090041984960811e-01 1.000000000000000000e+00
1.508626986293894134e+00 2.054280573285820199e-01 1.000000000000000000e+00
1.561110207407546469e+00 3.077477958368005084e-01 1.000000000000000000e+00
1.563693452625508851e+00 2.052973488208441333e-01 1.000000000000000444e+00
1.534867985976907656e+00 2.565999309605768164e-01 9.999999999999997780e-01
1.589932913507982937e+00 2.565001978242882341e-01 9.999999999999995559e-01
1.671558006116854234e+00 3.076355889586133707e-01 1.000000000000000000e+00
1.561110207407546469e+00 3.077477958368005084e-01 1.000000000000000000e+00
1.613843686740313865e+00 4.100000000519598564e-01 1.000000000000000000e+00
1.616334650390054417e+00 3.076809595651560647e-01 1.000000000000000444e+00
1.587477474407880784e+00 3.588633756823216281e-01 9.999999999999997780e-01
1.642700000610597177e+00 3.588346837785353349e-01 9.999999999999995559e-01
1.513653360625563327e+00 -7.617507450649817483e-11 1.000000000000000000e+00
1.456218139827368807e+00 1.029934696435933772e-01 1.000000000000000000e+00
1.404059289787426001e+00 -7.639049604363063278e-11 1.000000000000000000e+00
1.484936942622335110e+00 5.147294918840496919e-02 1.000000000000000444e+00
1.430135541934476784e+00 5.156144619214540759e-02 9.999999999999997780e-01
1.458856326978038798e+00 3.466603636039344311e-11 9.999999999999995559e-01
1.508626986293894134e+00 2.054280573285820199e-01 1.000000000000000000e+00
1.456218139827368807e+00 1.029934696435933772e-01 1.000000000000000000e+00
1.398447419963775529e+00 2.059626783163008568e-01 1.000000000000000000e+00
1.482420325608177158e+00 1.542555307983793367e-01 1.000000000000000444e+00
1.427331808176375505e+00 1.544992762094000160e-01 9.999999999999997780e-01
1.453539347969349693e+00 2.056529225592753640e-01 9.999999999999995559e-01
1.508626986293894134e+00 2.054280573285820199e-01 1.000000000000000000e+00
1.561110207407546469e+00 3.077477958368005084e-01 1.000000000000000000e+00
1.450640910695785823e+00 3.080169102045914320e-01 1.000000000000000000e+00
1.534867985976908766e+00 2.565999309605769829e-01 1.000000000000000444e+00
1.505876677037501388e+00 3.078606142963212222e-01 9.999999999999997780e-01
1.479631672615099536e+00 2.567681678098157061e-01 9.999999999999995559e-01
1.561110207407546469e+00 3.077477958368005084e-01 1.000000000000000000e+00
1.613843686740313865e+00 4.100000000519598564e-01 1.000000000000000000e+00
1.503074147468521637e+00 4.100000000522620036e-01 1.000000000000000000e+00
1.587477474407882116e+00 3.588633756823218501e-01 1.000000000000000444e+00
1.558458917051403381e+00 4.100000000945921985e-01 9.999999999999997780e-01
1.532090389663338881e+00 3.589093053311195325e-01 9.999999999999995559e-01
1.456218139827368807e+00 1.029934696435933772e-01 1.000000000000000000e+00
1.404059289787426001e+00 -7.639049604363063278e-11 1.000000000000000000e+00
1.346371308879916295e+00 1.034896233118226400e-01 1.000000000000000000e+00
1.430135541934477894e+00 5.156144619214543534e-02 1.000000000000000444e+00
1.375217684658902151e+00 5.169729323145951655e-02 9.999999999999997780e-01
1.401296715161984396e+00 1.032003853338514660e-01 9.999999999999995559e-01
1.456218139827368807e+00 1.029934696435933772e-01 1.000000000000000000e+00
1.398447419963775529e+00 2.059626783163008568e-01 1.000000000000000000e+00
1.346371308879916295e+00 1.034896233118226400e-01 1.000000000000000000e+00
1.427331808176376615e+00 1.544992762094001271e-01 1.000000000000000444e+00
1.372404728216910064e+00 1.548185512639867756e-01 9.999999999999997780e-01
1.401296715161984396e+00 1.032003853338514660e-01 9.999999999999995559e-01
1.508626986293894134e+00 2.054280573285820199e-01 1.000000000000000000e+00
1.398447419963775529e+00 2.059626783163008568e-01 1.000000000000000000e+00
1.450640910695785823e+00 3.080169102045914320e-01 1.000000000000000000e+00
1.453539347969350803e+00 2.056529225592755583e-01 1.000000000000000444e+00
1.424542801417912008e+00 2.570157056548634245e-01 9.999999999999997780e-01
1.479631672615099536e+00 2.567681678098157061e-01 9.999999999999995559e-01
1.561110207407546469e+00 3.077477958368005084e-01 1.000000000000000000e+00
1.450640910695785823e+00 3.080169102045914320e-01 1.000000000000000000e+00
1.503074147468521637e+00 4.100000000522620036e-01 1.000000000000000000e+00
1.505876677037502276e+00 3.078606142963214443e-01 1.000000000000000444e+00
1.476858594957649595e+00 3.589873174172082959e-01 9.999999999999997780e-01
1.532090389663338881e+00 3.589093053311195325e-01 9.999999999999995559e-01
1.404059289787426001e+00 -7.639049604363063278e-11 1.000000000000000000e+00
1.346371308879916295e+00 1.034896233118226400e-01 1.000000000000000000e+00
1.294465218948979368e+00 -7.705126582662330754e-11 1.000000000000000000e+00
1.375217684658903039e+00 5.169729323145956512e-02 1.000000000000000444e+00
1.320412043354043385e+00 5.187501682972760902e-02 9.999999999999997780e-01
1.349262256004445160e+00 3.459624412143853951e-11 9.999999999999995559e-01
1.398447419963775529e+00 2.059626783163008568e-01 1.000000000000000000e+00
1.346371308879916295e+00 1.034896233118226400e-01 1.000000000000000000e+00
1.288336405173598820e+00 2.070083017004037129e-01 1.000000000000000000e+00
1.372404728216910952e+00 1.548185512639868866e-01 1.000000000000000444e+00
1.317351972123635084e+00 1.552944282099038009e-01 9.999999999999997780e-01
1.343396118022587293e+00 2.064028583869199907e-01 9.999999999999995559e-01
1.398447419963775529e+00 2.059626783163008568e-01 1.000000000000000000e+00
1.450640910695785823e+00 3.080169102045914320e-01 1.000000000000000000e+00
1.340204752326577653e+00 3.085459904700186273e-01 1.000000000000000000e+00
1.424542801417913118e+00 2.570157056548636465e-01 1.000000000000000444e+00
1.395425115518656778e+00 3.082384591097958038e-01 9.999999999999997780e-01
1.369321376695574299e+00 2.573488004423524766e-01 9.999999999999995559e-01
1.450640910695785823e+00 3.080169102045914320e-01 1.000000000000000000e+00
1.503074147468521637e+00 4.100000000522620036e-01 1.000000000000000000e+00
1.392304608197012072e+00 4.100000000524746113e-01 1.000000000000000000e+00
1.476858594957650705e+00 3.589873174172085735e-01 1.000000000000000444e+00
1.447689377776528952e+00 4.100000000947922052e-01 9.999999999999997780e-01
1.421469003919962892e+00 3.590816171562025150e-01 9.999999999999995559e-01
1.346371308879916295e+00 1.034896233118226400e-01 1.000000000000000000e+00
1.294465218948979368e+00 -7.705126582662330754e-11 1.000000000000000000e+00
1.236520920433201054e+00 1.045587831692078723e-01 1.000000000000000000e+00
1.320412043354044496e+00 5.187501682972763678e-02 1.000000000000000444e+00
1.265497687333960508e+00 5.218726136761001749e-02 9.999999999999997780e-01
1.291449723177537923e+00 1.039451013044328936e-01 9.999999999999995559e-01
1.346371308879916295e+00 1.034896233118226400e-01 1.000000000000000000e+00
1.288336405173598820e+00 2.070083017004037129e-01 1.000000000000000000e+00
1.236520920433201054e+00 1.045587831692078723e-01 1.000000000000000000e+00
1.317351972123635973e+00 1.552944282099039397e-01 1.000000000000000444e+00
1.262419215077270174e+00 1.559708394718154201e-01 9.999999999999997780e-01
1.291449723177537923e+00 1.039451013044328936e-01 9.999999999999995559e-01
1.398447419963775529e+00 2.059626783163008568e-01 1.000000000000000000e+00
1.288336405173598820e+00 2.070083017004037129e-01 1.000000000000000000e+00
1.340204752326577653e+00 3.085459904700186273e-01 1.000000000000000000e+00
1.343396118022588626e+00 2.064028583869201849e-01 1.000000000000000444e+00
1.314267454487546782e+00 2.578325688304667351e-01 9.999999999999997780e-01
1.369321376695574299e+00 2.573488004423524766e-01 9.999999999999995559e-01
1.450640910695785823e+00 3.080169102045914320e-01 1.000000000000000000e+00
1.340204752326577653e+00 3.085459904700186273e-01 1.000000000000000000e+00
1.392304608197012072e+00 4.100000000524746113e-01 1.000000000000000000e+00
1.395425115518657666e+00 3.082384591097960813e-01 1.000000000000000444e+00
1.366256786376049082e+00 3.592315666218237613e-01 9.999999999999997780e-01
1.421469003919962892e+00 3.590816171562025150e-01 9.999999999999995559e-01
1.294465218948979368e+00 -7.705126582662330754e-11 1.000000000000000000e+00
1.236520920433201054e+00 1.045587831692078723e-01 1.000000000000000000e+00
1.184871148113764150e+00 -7.668128281180791700e-11 1.000000000000000000e+00
1.265497687333961396e+00 5.218726136761005913e-02 1.000000000000000444e+00
1.210684584903459760e+00 5.253603656634212027e-02 9.999999999999997780e-01
1.239668185030054159e+00 3.476461563851000091e-11 9.999999999999995559e-01
1.288336405173598820e+00 2.070083017004037129e-01 1.000000000000000000e+00
1.236520920433201054e+00 1.045587831692078723e-01 1.000000000000000000e+00
1.178233330078695129e+00 2.092372883612204637e-01 1.000000000000000000e+00
1.262419215077271062e+00 1.559708394718155033e-01 1.000000000000000444e+00
1.207373959495511517e+00 1.569961549900797670e-01 9.999999999999997780e-01
1.233292847967742523e+00 2.079678244273644172e-01 9.999999999999995559e-01
1.288336405173598820e+00 2.070083017004037129e-01 1.000000000000000000e+00
1.340204752326577653e+00 3.085459904700186273e-01 1.000000000000000000e+00
1.229753432373307698e+00 3.096734039689333362e-01 1.000000000000000000e+00
1.314267454487547893e+00 2.578325688304669017e-01 1.000000000000000444e+00
1.284983772393940793e+00 3.090275597634204452e-01 9.999999999999997780e-01
1.259035327563017947e+00 2.585334490047190847e-01 9.999999999999995559e-01
1.340204752326577653e+00 3.085459904700186273e-01 1.000000000000000000e+00
1.392304608197012072e+00 4.100000000524746113e-01 1.000000000000000000e+00
1.281535068932518007e+00 4.100000000567040614e-01 1.000000000000000000e+00
1.366256786376049970e+00 3.592315666218240389e-01 1.000000000000000444e+00
1.336919838503190405e+00 4.100000000956581236e-01 9.999999999999997780e-01
1.310862020988075916e+00 3.594215063224358575e-01 9.999999999999995559e-01
1.236520920433201054e+00 1.045587831692078723e-01 1.000000000000000000e+00
1.184871148113764150e+00 -7.668128281180791700e-11 1.000000000000000000e+00
1.126813549511683332e+00 1.066415558264830338e-01 1.000000000000000000e+00
1.210684584903460426e+00 5.253603656634214802e-02 1.000000000000000444e+00
1.155850818523009416e+00 5.315071723662946612e-02 9.999999999999997780e-01
1.181672834440499864e+00 1.054550483203458705e-01 9.999999999999995559e-01
1.236520920433201054e+00 1.045587831692078723e-01 1.000000000000000000e+00
1.178233330078695129e+00 2.092372883612204637e-01 1.000000000000000000e+00
1.126813549511683332e+00 1.066415558264830338e-01 1.000000000000000000e+00
1.207373959495512405e+00 1.569961549900798503e-01 1.000000000000000444e+00
1.152504543806959436e+00 1.583115811309516174e-01 9.999999999999997780e-01
1.181672834440499864e+00 1.054550483203458705e-01 9.999999999999995559e-01
1.288336405173598820e+00 2.070083017004037129e-01 1.000000000000000000e+00
1.178233330078695129e+00 2.092372883612204637e-01 1.000000000000000000e+00
1.229753432373307698e+00 3.096734039689333362e-01 1.000000000000000000e+00
1.233292847967743855e+00 2.079678244273646670e-01 1.000000000000000444e+00
1.203985887288436141e+00 2.595717286166625004e-01 9.999999999999997780e-01
1.259035327563017947e+00 2.585334490047190847e-01 9.999999999999995559e-01
1.340204752326577653e+00 3.085459904700186273e-01 1.000000000000000000e+00
1.229753432373307698e+00 3.096734039689333362e-01 1.000000000000000000e+00
1.281535068932518007e+00 4.100000000567040614e-01 1.000000000000000000e+00
1.284983772393941681e+00 3.090275597634207227e-01 1.000000000000000444e+00
1.255648298101873728e+00 3.597579928985398801e-01 9.999999999999997780e-01
1.310862020988075916e+00 3.594215063224358575e-01 9.999999999999995559e-01
1.184871148113764150e+00 -7.668128281180791700e-11 1.000000000000000000e+00
1.126813549511683332e+00 1.066415558264830338e-01 1.000000000000000000e+00
1.075277077256214131e+00 -8.181077956643318913e-11 1.000000000000000000e+00
1.155850818523010082e+00 5.315071723662950776e-02 1.000000000000000444e+00
1.101027133527266999e+00 5.381304643488363237e-02 9.999999999999997780e-01
1.130074114048036149e+00 3.232222351838580686e-11 9.999999999999995559e-01
1.178233330078695129e+00 2.092372883612204637e-01 1.000000000000000000e+00
1.126813549511683332e+00 1.066415558264830338e-01 1.000000000000000000e+00
1.068308950798135815e+00 2.135063089674541226e-01 1.000000000000000000e+00
1.152504543806959880e+00 1.583115811309517007e-01 1.000000000000000444e+00
1.097558306059113864e+00 1.602871811986988915e-01 9.999999999999997780e-01
1.123285541139076305e+00 2.110987879554297453e-01 9.999999999999995559e-01
1.178233330078695129e+00 2.092372883612204637e-01 1.000000000000000000e+00
1.229753432373307698e+00 3.096734039689333362e-01 1.000000000000000000e+00
1.119291715034503865e+00 3.118815814547040155e-01 1.000000000000000000e+00
1.203985887288436807e+00 2.595717286166627225e-01 1.000000000000000444e+00
1.174532420936329480e+00 3.106285306159686233e-01 9.999999999999997780e-01
1.148743458709088117e+00 2.609437489526745257e-01 9.999999999999995559e-01
1.229753432373307698e+00 3.096734039689333362e-01 1.000000000000000000e+00
1.281535068932518007e+00 4.100000000567040614e-01 1.000000000000000000e+00
1.170765529600337196e+00 4.100000000426456959e-01 1.000000000000000000e+00
1.255648298101874616e+00 3.597579928985401021e-01 1.000000000000000444e+00
1.226150299220899687e+00 4.100000000957961244e-01 9.999999999999997780e-01
1.200242703313636916e+00 3.601305035123910092e-01 9.999999999999995559e-01
1.126813549511683332e+00 1.066415558264830338e-01 1.000000000000000000e+00
1.075277077256214131e+00 -8.181077956643318913e-11 1.000000000000000000e+00
1.017393651089232076e+00 1.103810944253806464e-01 1.000000000000000000e+00
1.101027133527267887e+00 5.381304643488366013e-02 1.000000000000000444e+00
1.046349725132738717e+00 5.490077012551775049e-02 9.999999999999997780e-01
1.072108670883069381e+00 1.082644960816877971e-01 9.999999999999995559e-01
1.126813549511683332e+00 1.066415558264830338e-01 1.000000000000000000e+00
1.068308950798135815e+00 2.135063089674541226e-01 1.000000000000000000e+00
1.017393651089232076e+00 1.103810944253806464e-01 1.000000000000000000e+00
1.097558306059114308e+00 1.602871811986990025e-01 1.000000000000000444e+00
1.042814529845002669e+00 1.626644801090594283e-01 9.999999999999997780e-01
1.072108670883069381e+00 1.082644960816877971e-01 9.999999999999995559e-01
1.178233330078695129e+00 2.092372883612204637e-01 1.000000000000000000e+00
1.068308950798135815e+00 2.135063089674541226e-01 1.000000000000000000e+00
1.119291715034503865e+00 3.118815814547040155e-01 1.000000000000000000e+00
1.123285541139077415e+00 2.110987879554299673e-01 1.000000000000000444e+00
1.093780854348460396e+00 2.629333673330865317e-01 9.999999999999997780e-01
1.148743458709088117e+00 2.609437489526745257e-01 9.999999999999995559e-01
1.229753432373307698e+00 3.096734039689333362e-01 1.000000000000000000e+00
1.119291715034503865e+00 3.118815814547040155e-01 1.000000000000000000e+00
1.170765529600337196e+00 4.100000000426456959e-01 1.000000000000000000e+00
1.174532420936330368e+00 3.106285306159688453e-01 1.000000000000000444e+00
1.145036076947521408e+00 3.607980501837157461e-01 9.999999999999997780e-01
1.200242703313636916e+00 3.601305035123910092e-01 9.999999999999995559e-01
1.075277077256214131e+00 -8.181077956643318913e-11 1.000000000000000000e+00
1.017393651089232076e+00 1.103810944253806464e-01 1.000000000000000000e+00
9.656830063907960726e-01 -1.084364902213166373e-10 1.000000000000000000e+00
1.046349725132739383e+00 5.490077012551780600e-02 1.000000000000000444e+00
9.915215220867127366e-01 5.609620205992081610e-02 9.999999999999997780e-01
1.020480043080687516e+00 2.373542096090568975e-11 9.999999999999995559e-01
1.068308950798135815e+00 2.135063089674541226e-01 1.000000000000000000e+00
1.017393651089232076e+00 1.103810944253806464e-01 1.000000000000000000e+00
9.586595461550264652e-01 2.209869689022025685e-01 1.000000000000000000e+00
1.042814529845003557e+00 1.626644801090595394e-01 1.000000000000000444e+00
9.880365333940516193e-01 1.661483072573343434e-01 9.999999999999997780e-01
1.013508580106910362e+00 2.168132130778374911e-01 9.999999999999995559e-01
1.068308950798135815e+00 2.135063089674541226e-01 1.000000000000000000e+00
1.119291715034503865e+00 3.118815814547040155e-01 1.000000000000000000e+00
1.008532897175216547e+00 3.158890708299271211e-01 1.000000000000000000e+00
1.093780854348461284e+00 2.629333673330866983e-01 1.000000000000000444e+00
1.063934552034176972e+00 3.136361345975980375e-01 9.999999999999997780e-01
1.038384215629922336e+00 2.654426529853602945e-01 9.999999999999995559e-01
1.119291715034503865e+00 3.118815814547040155e-01 1.000000000000000000e+00
1.170765529600337196e+00 4.100000000426456959e-01 1.000000000000000000e+00
1.059995990172815761e+00 4.100000000206305839e-01 1.000000000000000000e+00
1.145036076947522297e+00 3.607980501837160237e-01 1.000000000000000444e+00
1.115380759900981955e+00 4.100000000861242500e-01 9.999999999999997780e-01
1.089606769064582981e+00 3.615009796324124558e-01 9.999999999999995559e-01
1.017393651089232076e+00 1.103810944253806464e-01 1.000000000000000000e+00
9.656830063907960726e-01 -1.084364902213166373e-10 1.000000000000000000e+00
9.090586601296416491e-01 1.165645881522121285e-01 1.000000000000000000e+00
9.915215220867134027e-01 5.609620205992084385e-02 1.000000000000000444e+00
9.373932427185962535e-01 5.786428669763221677e-02 9.999999999999997780e-01
9.632157372194145584e-01 1.131137114518933062e-01 9.999999999999995559e-01
1.017393651089232076e+00 1.103810944253806464e-01 1.000000000000000000e+00
9.586595461550264652e-01 2.209869689022025685e-01 1.000000000000000000e+00
9.090586601296416491e-01 1.165645881522121285e-01 1.000000000000000000e+00
9.880365333940522854e-01 1.661483072573344821e-01 1.000000000000000444e+00
9.337918775318044817e-01 1.701221980148382440e-01 9.999999999999997780e-01
9.632157372194145584e-01 1.131137114518933062e-01 9.999999999999995559e-01
1.068308950798135815e+00 2.135063089674541226e-01 1.000000000000000000e+00
9.586595461550264652e-01 2.209869689022025685e-01 1.000000000000000000e+00
1.008532897175216547e+00 3.158890708299271211e-01 1.000000000000000000e+00
1.013508580106911250e+00 2.168132130778376854e-01 1.000000000000000444e+00
9.835403511027052126e-01 2.689204376441654554e-01 9.999999999999997780e-01
1.038384215629922336e+00 2.654426529853602945e-01 9.999999999999995559e-01
1.119291715034503865e+00 3.118815814547040155e-01 1.000000000000000000e+00
1.008532897175216547e+00 3.158890708299271211e-01 1.000000000000000000e+00
1.059995990172815761e+00 4.100000000206305839e-01 1.000000000000000000e+00
1.063934552034177639e+00 3.136361345975982595e-01 1.000000000000000444e+00
1.034277379081164128e+00 3.627016233346619378e-01 9.999999999999997780e-01
1.089606769064582981e+00 3.615009796324124558e-01 9.999999999999995559e-01
9.656830063907960726e-01 -1.084364902213166373e-10 1.000000000000000000e+00
9.090586601296416491e-01 1.165645881522121285e-01 1.000000000000000000e+00
8.560889354718526079e-01 -1.412084645635179957e-10 1.000000000000000000e+00
9.373932427185969196e-01 5.786428669763226534e-02 1.000000000000000444e+00
8.826122155588773666e-01 5.983392376742477370e-02 9.999999999999997780e-01
9.108859722329958331e-01 1.226438597511077042e-11 9.999999999999995559e-01
9.090586601296416491e-01 1.165645881522121285e-01 1.000000000000000000e+00
7.998965419999966020e-01 1.250840341979886361e-01 1.000000000000000000e+00
8.505519184387195786e-01 2.328907687628133383e-01 1.000000000000000000e+00
8.543970055166348887e-01 1.204733964631375526e-01 1.000000000000000444e+00
8.251167269033280460e-01 1.814551895323630870e-01 9.999999999999997780e-01
8.798881046491900948e-01 1.757351777379980440e-01 9.999999999999995559e-01
9.586595461550264652e-01 2.209869689022025685e-01 1.000000000000000000e+00
9.090586601296416491e-01 1.165645881522121285e-01 1.000000000000000000e+00
8.505519184387195786e-01 2.328907687628133383e-01 1.000000000000000000e+00
9.337918775318050368e-01 1.701221980148383550e-01 1.000000000000000444e+00
8.798881046491903168e-01 1.757351777379980995e-01 9.999999999999997780e-01
9.046436288495471878e-01 2.263955018306015310e-01 9.999999999999995559e-01
9.586595461550264652e-01 2.209869689022025685e-01 1.000000000000000000e+00
1.008532897175216547e+00 3.158890708299271211e-01 1.000000000000000000e+00
8.964072941389131799e-01 3.230784305015096947e-01 1.000000000000000000e+00
9.835403511027058787e-01 2.689204376441656219e-01 1.000000000000000444e+00
9.525254073594604520e-01 3.191345757511687142e-01 9.999999999999997780e-01
9.274632395632629311e-01 2.734419172365219475e-01 9.999999999999995559e-01
1.008532897175216547e+00 3.158890708299271211e-01 1.000000000000000000e+00
1.059995990172815761e+00 4.100000000206305839e-01 1.000000000000000000e+00
9.492264507059390288e-01 4.099999999698760167e-01 1.000000000000000000e+00
1.034277379081164572e+00 3.627016233346622154e-01 1.000000000000000444e+00
1.004611220544624484e+00 4.100000000715292026e-01 9.999999999999997780e-01
9.787916601615247458e-01 3.639511668185251847e-01 9.999999999999995559e-01
5.990128433872252689e-01 2.367079201038167768e-01 1.000000000000000000e+00
6.267226173501624364e-01 2.075393873170513215e-01 1.000000000000000000e+00
6.249590401897565650e-01 2.438066440232141419e-01 1.000000000000000000e+00
6.134091793520466407e-01 2.232613585123269795e-01 1.000000000000000444e+00
6.261678743356376975e-01 2.262662998994045827e-01 9.999999999999997780e-01
6.120143432311052623e-01 2.408279328235394812e-01 9.999999999999995559e-01
9.090586601296416491e-01 1.165645881522121285e-01 1.000000000000000000e+00
8.560889354718526079e-01 -1.412084645635179957e-10 1.000000000000000000e+00
7.998965419999966020e-01 1.250840341979886361e-01 1.000000000000000000e+00
8.826122155588780327e-01 5.983392376742480839e-02 1.000000000000000444e+00
8.280274677709570375e-01 6.205985607783658792e-02 9.999999999999997780e-01
8.543970055166341115e-01 1.204733964631374277e-01 9.999999999999995559e-01
5.990128433872252689e-01 2.367079201038167768e-01 1.000000000000000000e+00
6.249590401897565650e-01 2.438066440232141419e-01 1.000000000000000000e+00
5.956211252957632762e-01 2.567231870692707196e-01 1.000000000000000000e+00
6.120143432311058174e-01 2.408279328235397032e-01 1.000000000000000444e+00
6.103812603340430520e-01 2.509279312124938488e-01 9.999999999999997780e-01
5.973175848812787292e-01 2.467158466678802675e-01 9.999999999999995559e-01
6.249590401897565650e-01 2.438066440232141419e-01 1.000000000000000000e+00
6.714573234414666913e-01 2.356390823184364991e-01 1.000000000000000000e+00
6.378163254238975455e-01 2.717079834614612444e-01 1.000000000000000000e+00
6.482213334713853303e-01 2.403624579058840638e-01 1.000000000000000444e+00
6.548340148687419315e-01 2.545237001004052591e-01 9.999999999999997780e-01
6.310880632741577845e-01 2.582888958493642639e-01 9.999999999999995559e-01
7.998965419999966020e-01 1.250840341979886361e-01 1.000000000000000000e+00
8.505519184387195786e-01 2.328907687628133383e-01 1.000000000000000000e+00
7.549843386844945492e-01 2.392053720741923462e-01 1.000000000000000000e+00
8.251167269033288232e-01 1.814551895323632813e-01 1.000000000000000444e+00
8.027724948739165534e-01 2.357586117464686160e-01 9.999999999999997780e-01
7.777391593219125099e-01 1.839359398817169977e-01 9.999999999999995559e-01
9.586595461550264652e-01 2.209869689022025685e-01 1.000000000000000000e+00
8.505519184387195786e-01 2.328907687628133383e-01 1.000000000000000000e+00
8.964072941389131799e-01 3.230784305015096947e-01 1.000000000000000000e+00
9.046436288495480760e-01 2.263955018306017530e-01 1.000000000000000444e+00
8.733068958573459994e-01 2.789516723355174865e-01 9.999999999999997780e-01
9.274632395632629311e-01 2.734419172365219475e-01 9.999999999999995559e-01
1.008532897175216547e+00 3.158890708299271211e-01 1.000000000000000000e+00
8.964072941389131799e-01 3.230784305015096947e-01 1.000000000000000000e+00
9.492264507059390288e-01 4.099999999698760167e-01 1.000000000000000000e+00
9.525254073594608961e-01 3.191345757511689918e-01 1.000000000000000444e+00
9.228389511717355331e-01 3.661546464974029802e-01 9.999999999999997780e-01
9.787916601615247458e-01 3.639511668185251847e-01 9.999999999999995559e-01
5.990128433872252689e-01 2.367079201038167768e-01 1.000000000000000000e+00
5.916147114482011027e-01 2.034297415965016509e-01 1.000000000000000000e+00
5.734598744087899824e-01 2.323623743280260612e-01 1.000000000000000000e+00
5.958375385175012084e-01 2.207026591287427064e-01 1.000000000000000444e+00
5.827368376179695719e-01 2.183038282198707380e-01 9.999999999999997780e-01
5.862332431944077271e-01 2.345376358195505884e-01 9.999999999999995559e-01
6.714573234414666913e-01 2.356390823184364991e-01 1.000000000000000000e+00
7.549843386844945492e-01 2.392053720741923462e-01 1.000000000000000000e+00
6.834455347172745387e-01 1.485922591468109288e-01 1.000000000000000000e+00
7.130276779614875826e-01 2.379008054290371321e-01 1.000000000000000444e+00
7.189961739486531167e-01 1.973982876086289584e-01 9.999999999999997780e-01
6.780424644713226590e-01 1.938950104215048376e-01 9.999999999999995559e-01
6.267226173501624364e-01 2.075393873170513215e-01 1.000000000000000000e+00
6.249590401897565650e-01 2.438066440232141419e-01 1.000000000000000000e+00
6.714573234414666913e-01 2.356390823184364991e-01 1.000000000000000000e+00
6.261678743356381416e-01 2.262662998994047492e-01 1.000000000000000444e+00
6.482213334713848862e-01 2.403624579058838973e-01 9.999999999999997780e-01
6.489192608275718976e-01 2.227427873802310943e-01 9.999999999999995559e-01
5.990128433872252689e-01 2.367079201038167768e-01 1.000000000000000000e+00
6.267226173501624364e-01 2.075393873170513215e-01 1.000000000000000000e+00
5.916147114482011027e-01 2.034297415965016509e-01 1.000000000000000000e+00
6.134091793520466407e-01 2.232613585123269795e-01 1.000000000000000444e+00
6.093895723822940758e-01 2.061086823081846597e-01 9.999999999999997780e-01
5.958375385175007644e-01 2.207026591287424844e-01 9.999999999999995559e-01
7.998965419999966020e-01 1.250840341979886361e-01 1.000000000000000000e+00
7.549843386844945492e-01 2.392053720741923462e-01 1.000000000000000000e+00
6.834455347172745387e-01 1.485922591468109288e-01 1.000000000000000000e+00
7.777391593219132870e-01 1.839359398817171365e-01 1.000000000000000444e+00
7.189961739486531167e-01 1.973982876086289584e-01 9.999999999999997780e-01
7.414089367799735486e-01 1.370955862567917738e-01 9.999999999999995559e-01
8.560889354718526079e-01 -1.412084645635179957e-10 1.000000000000000000e+00
7.998965419999966020e-01 1.250840341979886361e-01 1.000000000000000000e+00
7.464948654168424014e-01 4.829312678822035758e-11 1.000000000000000000e+00
8.280274677709574815e-01 6.205985607783663649e-02 1.000000000000000444e+00
7.734793607227987700e-01 6.468995157946773322e-02 9.999999999999997780e-01
8.012919013869282958e-01 7.852560477504542958e-11 9.999999999999995559e-01
6.249590401897565650e-01 2.438066440232141419e-01 1.000000000000000000e+00
6.378163254238975455e-01 2.717079834614612444e-01 1.000000000000000000e+00
5.956211252957632762e-01 2.567231870692707196e-01 1.000000000000000000e+00
6.310880632741583396e-01 2.582888958493645415e-01 1.000000000000000444e+00
6.163521953012006671e-01 2.655705675784175157e-01 9.999999999999997780e-01
6.103812603340427190e-01 2.509279312124937933e-01 9.999999999999995559e-01
6.714573234414666913e-01 2.356390823184364991e-01 1.000000000000000000e+00
6.378163254238975455e-01 2.717079834614612444e-01 1.000000000000000000e+00
6.914792518650227926e-01 3.045086096714799129e-01 1.000000000000000000e+00
6.548340148687421536e-01 2.545237001004053701e-01 1.000000000000000444e+00
6.643201666644297232e-01 2.888955372678906897e-01 9.999999999999997780e-01
6.807117213450188942e-01 2.722210664011042169e-01 9.999999999999995559e-01
8.505519184387195786e-01 2.328907687628133383e-01 1.000000000000000000e+00
7.549843386844945492e-01 2.392053720741923462e-01 1.000000000000000000e+00
7.760818326581919724e-01 3.385054992832510767e-01 1.000000000000000000e+00
8.027724948739172195e-01 2.357586117464687825e-01 1.000000000000000444e+00
7.649068887207891576e-01 2.915037990632863840e-01 9.999999999999997780e-01
8.131344066430445938e-01 2.886247863067626929e-01 9.999999999999995559e-01
6.714573234414666913e-01 2.356390823184364991e-01 1.000000000000000000e+00
7.549843386844945492e-01 2.392053720741923462e-01 1.000000000000000000e+00
6.914792518650227926e-01 3.045086096714799129e-01 1.000000000000000000e+00
7.130276779614875826e-01 2.379008054290371321e-01 1.000000000000000444e+00
7.233151632099863448e-01 2.736547858473530326e-01 9.999999999999997780e-01
6.807117213450188942e-01 2.722210664011042169e-01 9.999999999999995559e-01
8.505519184387195786e-01 2.328907687628133383e-01 1.000000000000000000e+00
8.964072941389131799e-01 3.230784305015096947e-01 1.000000000000000000e+00
7.760818326581919724e-01 3.385054992832510767e-01 1.000000000000000000e+00
8.733068958573464435e-01 2.789516723355176531e-01 1.000000000000000444e+00
8.363866063952360985e-01 3.306535586523974835e-01 9.999999999999997780e-01
8.131344066430445938e-01 2.886247863067626929e-01 9.999999999999995559e-01
8.964072941389131799e-01 3.230784305015096947e-01 1.000000000000000000e+00
9.492264507059390288e-01 4.099999999698760167e-01 1.000000000000000000e+00
8.384569113983773025e-01 4.099999999276356388e-01 1.000000000000000000e+00
9.228389511717361993e-01 3.661546464974032578e-01 1.000000000000000444e+00
8.938416813570396746e-01 4.100000000764534858e-01 9.999999999999997780e-01
8.672097071606619245e-01 3.681388576385556388e-01 9.999999999999995559e-01
5.916147114482011027e-01 2.034297415965016509e-01 1.000000000000000000e+00
5.734598744087899824e-01 2.323623743280260612e-01 1.000000000000000000e+00
5.537024471638108958e-01 1.795120475900374712e-01 1.000000000000000000e+00
5.827368376179700160e-01 2.183038282198709046e-01 1.000000000000000444e+00
5.640497224169211954e-01 2.064501317901739352e-01 9.999999999999997780e-01
5.727154235997560239e-01 1.914956863097971307e-01 9.999999999999995559e-01
6.267226173501624364e-01 2.075393873170513215e-01 1.000000000000000000e+00
6.714573234414666913e-01 2.356390823184364991e-01 1.000000000000000000e+00
6.834455347172745387e-01 1.485922591468109288e-01 1.000000000000000000e+00
6.489192608275724528e-01 2.227427873802313441e-01 1.000000000000000444e+00
6.780424644713229920e-01 1.938950104215049208e-01 9.999999999999997780e-01
6.552807171949043274e-01 1.790669803094672996e-01 9.999999999999995559e-01
6.267226173501624364e-01 2.075393873170513215e-01 1.000000000000000000e+00
5.916147114482011027e-01 2.034297415965016509e-01 1.000000000000000000e+00
6.088140507847821237e-01 1.472954222117637824e-01 1.000000000000000000e+00
6.093895723822944088e-01 2.061086823081847985e-01 1.000000000000000444e+00
6.005587684013243832e-01 1.761768766352798388e-01 9.999999999999997780e-01
6.181959952338522690e-01 1.780580944959884448e-01 9.999999999999995559e-01
7.998965419999966020e-01 1.250840341979886361e-01 1.000000000000000000e+00
6.834455347172745387e-01 1.485922591468109288e-01 1.000000000000000000e+00
7.464948654168424014e-01 4.829312678822035758e-11 1.000000000000000000e+00
7.414089367799742147e-01 1.370955862567919126e-01 1.000000000000000444e+00
7.150611143129133040e-01 7.432856502007090249e-02 9.999999999999997780e-01
7.734793607227985479e-01 6.468995157946767771e-02 9.999999999999995559e-01
6.378163254238975455e-01 2.717079834614612444e-01 1.000000000000000000e+00
5.956211252957632762e-01 2.567231870692707196e-01 1.000000000000000000e+00
6.073981307735415447e-01 2.856649552170427708e-01 1.000000000000000000e+00
6.163521953012010002e-01 2.655705675784176822e-01 1.000000000000000444e+00
6.008780652661351862e-01 2.720731968929930855e-01 9.999999999999997780e-01
6.224935272762347482e-01 2.791935991714456500e-01 9.999999999999995559e-01
6.378163254238975455e-01 2.717079834614612444e-01 1.000000000000000000e+00
6.914792518650227926e-01 3.045086096714799129e-01 1.000000000000000000e+00
6.345989372464477807e-01 3.108737138207450790e-01 1.000000000000000000e+00
6.643201666644302783e-01 2.888955372678909117e-01 1.000000000000000444e+00
6.630299821209952871e-01 3.083184771313245975e-01 9.999999999999997780e-01
6.357162801891368398e-01 2.920643535766032084e-01 9.999999999999995559e-01
6.378163254238975455e-01 2.717079834614612444e-01 1.000000000000000000e+00
6.073981307735415447e-01 2.856649552170427708e-01 1.000000000000000000e+00
6.345989372464477807e-01 3.108737138207450790e-01 1.000000000000000000e+00
6.224935272762353033e-01 2.791935991714459275e-01 1.000000000000000444e+00
6.208420013560599360e-01 2.987309556266133370e-01 9.999999999999997780e-01
6.357162801891368398e-01 2.920643535766032084e-01 9.999999999999995559e-01
7.549843386844945492e-01 2.392053720741923462e-01 1.000000000000000000e+00
6.914792518650227926e-01 3.045086096714799129e-01 1.000000000000000000e+00
7.760818326581919724e-01 3.385054992832510767e-01 1.000000000000000000e+00
7.233151632099870110e-01 2.736547858473532546e-01 1.000000000000000444e+00
7.337917311411281673e-01 3.214973655046635681e-01 9.999999999999997780e-01
7.649068887207889356e-01 2.915037990632863285e-01 9.999999999999995559e-01
8.964072941389131799e-01 3.230784305015096947e-01 1.000000000000000000e+00
7.760818326581919724e-01 3.385054992832510767e-01 1.000000000000000000e+00
8.384569113983773025e-01 4.099999999276356388e-01 1.000000000000000000e+00
8.363866063952366536e-01 3.306535586523977610e-01 1.000000000000000444e+00
8.073566804966817445e-01 3.736026761203778968e-01 9.999999999999997780e-01
8.672097071606619245e-01 3.681388576385556388e-01 9.999999999999995559e-01
5.734598744087899824e-01 2.323623743280260612e-01 1.000000000000000000e+00
5.537024471638108958e-01 1.795120475900374712e-01 1.000000000000000000e+00
5.401737559969166380e-01 2.266692870784364489e-01 1.000000000000000000e+00
5.640497224169216395e-01 2.064501317901740463e-01 1.000000000000000444e+00
5.470823332279495244e-01 2.034344277596544515e-01 9.999999999999997780e-01
5.568077940317979202e-01 2.295194541275949185e-01 9.999999999999995559e-01
5.916147114482011027e-01 2.034297415965016509e-01 1.000000000000000000e+00
5.537024471638108958e-01 1.795120475900374712e-01 1.000000000000000000e+00
6.088140507847821237e-01 1.472954222117637824e-01 1.000000000000000000e+00
5.727154235997564680e-01 1.914956863097972972e-01 1.000000000000000444e+00
5.816247339722876442e-01 1.646030789179892539e-01 9.999999999999997780e-01
6.005587684013241612e-01 1.761768766352797833e-01 9.999999999999995559e-01
6.267226173501624364e-01 2.075393873170513215e-01 1.000000000000000000e+00
6.834455347172745387e-01 1.485922591468109288e-01 1.000000000000000000e+00
6.088140507847821237e-01 1.472954222117637824e-01 1.000000000000000000e+00
6.552807171949051046e-01 1.790669803094674939e-01 1.000000000000000444e+00
6.463033007143588193e-01 1.492438665203365267e-01 9.999999999999997780e-01
6.181959952338522690e-01 1.780580944959884448e-01 9.999999999999995559e-01
6.834455347172745387e-01 1.485922591468109288e-01 1.000000000000000000e+00
7.464948654168424014e-01 4.829312678822035758e-11 1.000000000000000000e+00
6.369007946134640497e-01 -1.985000996249411293e-11 1.000000000000000000e+00
7.150611143129137481e-01 7.432856502007095800e-02 1.000000000000000444e+00
6.916978303314079701e-01 1.619712614053490493e-11 9.999999999999997780e-01
6.609270871501107258e-01 7.588527083734536438e-02 9.999999999999995559e-01
5.956211252957632762e-01 2.567231870692707196e-01 1.000000000000000000e+00
6.073981307735415447e-01 2.856649552170427708e-01 1.000000000000000000e+00
5.810515491646162101e-01 2.824595917647813037e-01 1.000000000000000000e+00
6.008780652661357413e-01 2.720731968929932520e-01 1.000000000000000444e+00
5.940762143512341442e-01 2.843539021752518603e-01 9.999999999999997780e-01
5.877013738168505030e-01 2.701884826074982260e-01 9.999999999999995559e-01
5.956211252957632762e-01 2.567231870692707196e-01 1.000000000000000000e+00
5.700639238850065960e-01 2.523956669900053740e-01 1.000000000000000000e+00
5.810515491646162101e-01 2.824595917647813037e-01 1.000000000000000000e+00
5.828401644443907959e-01 2.545580145884891454e-01 1.000000000000000444e+00
5.753208874937901784e-01 2.678147389955224944e-01 9.999999999999997780e-01
5.877013738168505030e-01 2.701884826074982260e-01 9.999999999999995559e-01
6.914792518650227926e-01 3.045086096714799129e-01 1.000000000000000000e+00
6.345989372464477807e-01 3.108737138207450790e-01 1.000000000000000000e+00
6.579582462880686489e-01 3.595314039022283747e-01 1.000000000000000000e+00
6.630299821209957312e-01 3.083184771313247641e-01 1.000000000000000444e+00
6.459748219906430444e-01 3.358103768742106698e-01 9.999999999999997780e-01
6.741492775555535388e-01 3.333783525238868672e-01 9.999999999999995559e-01
6.073981307735415447e-01 2.856649552170427708e-01 1.000000000000000000e+00
6.345989372464477807e-01 3.108737138207450790e-01 1.000000000000000000e+00
5.969678397649198498e-01 3.132696581223742283e-01 1.000000000000000000e+00
6.208420013560603801e-01 2.987309556266134480e-01 1.000000000000000444e+00
6.156345461839699551e-01 3.124858151318123944e-01 9.999999999999997780e-01
6.019288563526697944e-01 2.997533020048062657e-01 9.999999999999995559e-01
6.914792518650227926e-01 3.045086096714799129e-01 1.000000000000000000e+00
7.760818326581919724e-01 3.385054992832510767e-01 1.000000000000000000e+00
6.579582462880686489e-01 3.595314039022283747e-01 1.000000000000000000e+00
7.337917311411286114e-01 3.214973655046637901e-01 1.000000000000000444e+00
7.169634534580976437e-01 3.502476515006381352e-01 9.999999999999997780e-01
6.741492775555535388e-01 3.333783525238868672e-01 9.999999999999995559e-01
7.760818326581919724e-01 3.385054992832510767e-01 1.000000000000000000e+00
8.384569113983773025e-01 4.099999999276356388e-01 1.000000000000000000e+00
7.276873724271429866e-01 4.100000001023462737e-01 1.000000000000000000e+00
8.073566804966821886e-01 3.736026761203781188e-01 1.000000000000000444e+00
7.830721419174333509e-01 4.100000001279915929e-01 9.999999999999997780e-01
7.514310369397692035e-01 3.758542390955764700e-01 9.999999999999995559e-01
5.401737559969166380e-01 2.266692870784364489e-01 1.000000000000000000e+00
4.959826054977848342e-01 2.190483964207137202e-01 1.000000000000000000e+00
4.971109580480260193e-01 1.651571321933038849e-01 1.000000000000000000e+00
5.180652414812078055e-01 2.228631110225745282e-01 1.000000000000000444e+00
4.966408962862620124e-01 1.922793626219619079e-01 9.999999999999997780e-01
5.189898603816842648e-01 1.959828138590106739e-01 9.999999999999995559e-01
5.537024471638108958e-01 1.795120475900374712e-01 1.000000000000000000e+00
5.401737559969166380e-01 2.266692870784364489e-01 1.000000000000000000e+00
4.971109580480260193e-01 1.651571321933038849e-01 1.000000000000000000e+00
5.470823332279498574e-01 2.034344277596545902e-01 1.000000000000000444e+00
5.189898603816843758e-01 1.959828138590107571e-01 9.999999999999997780e-01
5.253429120866236479e-01 1.721912229212904100e-01 9.999999999999995559e-01
5.537024471638108958e-01 1.795120475900374712e-01 1.000000000000000000e+00
6.088140507847821237e-01 1.472954222117637824e-01 1.000000000000000000e+00
5.471002856094127065e-01 1.028829976692965525e-01 1.000000000000000000e+00
5.816247339722879772e-01 1.646030789179893372e-01 1.000000000000000444e+00
5.781200395058383457e-01 1.251536078261233920e-01 9.999999999999997780e-01
5.507524336343871951e-01 1.417862772281022754e-01 9.999999999999995559e-01
6.834455347172745387e-01 1.485922591468109288e-01 1.000000000000000000e+00
6.088140507847821237e-01 1.472954222117637824e-01 1.000000000000000000e+00
6.369007946134640497e-01 -1.985000996249411293e-11 1.000000000000000000e+00
6.463033007143592634e-01 1.492438665203366099e-01 1.000000000000000444e+00
6.232072272087982867e-01 7.491972740945332387e-02 9.999999999999997780e-01
6.609270871501107258e-01 7.588527083734536438e-02 9.999999999999995559e-01
6.073981307735415447e-01 2.856649552170427708e-01 1.000000000000000000e+00
5.810515491646162101e-01 2.824595917647813037e-01 1.000000000000000000e+00
5.969678397649198498e-01 3.132696581223742283e-01 1.000000000000000000e+00
5.940762143512345883e-01 2.843539021752520268e-01 1.000000000000000444e+00
5.887340344921544455e-01 2.984131760484988738e-01 9.999999999999997780e-01
6.019288563526697944e-01 2.997533020048062657e-01 9.999999999999995559e-01
5.700639238850065960e-01 2.523956669900053740e-01 1.000000000000000000e+00
5.810515491646162101e-01 2.824595917647813037e-01 1.000000000000000000e+00
5.521484361793366213e-01 2.929886759336735591e-01 1.000000000000000000e+00
5.753208874937905115e-01 2.678147389955227164e-01 1.000000000000000444e+00
5.665190568444576913e-01 2.877491679701539296e-01 9.999999999999997780e-01
5.605079730725558429e-01 2.732993443126051636e-01 9.999999999999995559e-01
6.345989372464477807e-01 3.108737138207450790e-01 1.000000000000000000e+00
6.579582462880686489e-01 3.595314039022283747e-01 1.000000000000000000e+00
5.969678397649198498e-01 3.132696581223742283e-01 1.000000000000000000e+00
6.459748219906433775e-01 3.358103768742109474e-01 1.000000000000000444e+00
6.271695170322438839e-01 3.376039709155224111e-01 9.999999999999997780e-01
6.156345461839697331e-01 3.124858151318123944e-01 9.999999999999995559e-01
7.760818326581919724e-01 3.385054992832510767e-01 1.000000000000000000e+00
6.579582462880686489e-01 3.595314039022283747e-01 1.000000000000000000e+00
7.276873724271429866e-01 4.100000001023462737e-01 1.000000000000000000e+00
7.169634534580981988e-01 3.502476515006384128e-01 1.000000000000000444e+00
6.930005223323659758e-01 3.845846727335558435e-01 9.999999999999997780e-01
7.514310369397692035e-01 3.758542390955764700e-01 9.999999999999995559e-01
5.700639238850065960e-01 2.523956669900053740e-01 1.000000000000000000e+00
5.367629086894923907e-01 2.467447258674376753e-01 1.000000000000000000e+00
5.521484361793366213e-01 2.929886759336735591e-01 1.000000000000000000e+00
5.534055953038434783e-01 2.495727539566679198e-01 1.000000000000000444e+00
5.442861653763048091e-01 2.703045582812494962e-01 9.999999999999997780e-01
5.605079730725558429e-01 2.732993443126051636e-01 9.999999999999995559e-01
4.959826054977848342e-01 2.190483964207137202e-01 1.000000000000000000e+00
4.971109580480260193e-01 1.651571321933038849e-01 1.000000000000000000e+00
4.383255935245640722e-01 2.092663577366136174e-01 1.000000000000000000e+00
4.966408962862624010e-01 1.922793626219620466e-01 1.000000000000000444e+00
4.675454782504027129e-01 1.876377764401156167e-01 9.999999999999997780e-01
4.671528423738811053e-01 2.140943070392194447e-01 9.999999999999995559e-01
5.537024471638108958e-01 1.795120475900374712e-01 1.000000000000000000e+00
4.971109580480260193e-01 1.651571321933038849e-01 1.000000000000000000e+00
5.471002856094127065e-01 1.028829976692965525e-01 1.000000000000000000e+00
5.253429120866242030e-01 1.721912229212905765e-01 1.000000000000000444e+00
5.223598248125530530e-01 1.351989308953527313e-01 9.999999999999997780e-01
5.507524336343871951e-01 1.417862772281022754e-01 9.999999999999995559e-01
6.088140507847821237e-01 1.472954222117637824e-01 1.000000000000000000e+00
6.369007946134640497e-01 -1.985000996249411293e-11 1.000000000000000000e+00
5.471002856094127065e-01 1.028829976692965525e-01 1.000000000000000000e+00
6.232072272087989528e-01 7.491972740945336551e-02 1.000000000000000444e+00
5.923594557217857215e-01 5.373901314321941070e-02 9.999999999999997780e-01
5.781200395058381236e-01 1.251536078261233365e-01 9.999999999999995559e-01
5.810515491646162101e-01 2.824595917647813037e-01 1.000000000000000000e+00
5.969678397649198498e-01 3.132696581223742283e-01 1.000000000000000000e+00
5.521484361793366213e-01 2.929886759336735591e-01 1.000000000000000000e+00
5.887340344921547786e-01 2.984131760484990958e-01 1.000000000000000444e+00
5.742925805271466011e-01 3.037776565892147396e-01 9.999999999999997780e-01
5.665190568444574692e-01 2.877491679701538740e-01 9.999999999999995559e-01
6.579582462880686489e-01 3.595314039022283747e-01 1.000000000000000000e+00
5.969678397649198498e-01 3.132696581223742283e-01 1.000000000000000000e+00
5.769361670651936835e-01 3.520855839495210526e-01 1.000000000000000000e+00
6.271695170322444390e-01 3.376039709155226332e-01 1.000000000000000444e+00
5.867161695198868099e-01 3.328705012038451483e-01 9.999999999999997780e-01
6.171819975975366690e-01 3.567004407972981239e-01 9.999999999999995559e-01
6.579582462880686489e-01 3.595314039022283747e-01 1.000000000000000000e+00
7.276873724271429866e-01 4.100000001023462737e-01 1.000000000000000000e+00
6.169178334011348186e-01 4.100000001728424381e-01 1.000000000000000000e+00
6.930005223323665309e-01 3.845846727335560655e-01 1.000000000000000444e+00
6.723026031619367959e-01 4.100000003419591588e-01 9.999999999999997780e-01
6.371556182147353198e-01 3.849950134115698863e-01 9.999999999999995559e-01
5.367629086894923907e-01 2.467447258674376753e-01 1.000000000000000000e+00
5.521484361793366213e-01 2.929886759336735591e-01 1.000000000000000000e+00
5.084927797380391912e-01 2.788242457426631238e-01 1.000000000000000000e+00
5.442861653763052532e-01 2.703045582812496628e-01 1.000000000000000444e+00
5.303630443288955831e-01 2.859237555913419215e-01 9.999999999999997780e-01
5.223686697696688919e-01 2.629078988094328828e-01 9.999999999999995559e-01
5.367629086894923907e-01 2.467447258674376753e-01 1.000000000000000000e+00
4.925622996476575755e-01 2.391814148730633527e-01 1.000000000000000000e+00
5.084927797380391912e-01 2.788242457426631238e-01 1.000000000000000000e+00
5.146433506149643566e-01 2.429684707613054828e-01 1.000000000000000444e+00
5.005492805353162211e-01 2.591533747757153727e-01 9.999999999999997780e-01
5.223686697696688919e-01 2.629078988094328828e-01 9.999999999999995559e-01
4.383255935245640722e-01 2.092663577366136174e-01 1.000000000000000000e+00
3.871014055576796342e-01 2.013892320561976590e-01 1.000000000000000000e+00
4.237911956469305741e-01 1.505865239240740394e-01 1.000000000000000000e+00
4.127204549078975493e-01 2.051848601166006425e-01 1.000000000000000444e+00
4.053898174536735288e-01 1.764139101111239227e-01 9.999999999999997780e-01
4.311282791462548447e-01 1.799479807398438325e-01 9.999999999999995559e-01
4.971109580480260193e-01 1.651571321933038849e-01 1.000000000000000000e+00
4.383255935245640722e-01 2.092663577366136174e-01 1.000000000000000000e+00
4.237911956469305741e-01 1.505865239240740394e-01 1.000000000000000000e+00
4.675454782504029350e-01 1.876377764401157555e-01 1.000000000000000444e+00
4.311282791462550668e-01 1.799479807398438880e-01 9.999999999999997780e-01
4.603836627068424447e-01 1.575746927571976819e-01 9.999999999999995559e-01
4.971109580480260193e-01 1.651571321933038849e-01 1.000000000000000000e+00
5.471002856094127065e-01 1.028829976692965525e-01 1.000000000000000000e+00
4.644144564231930117e-01 8.452738424656638938e-02 1.000000000000000000e+00
5.223598248125533861e-01 1.351989308953528146e-01 1.000000000000000444e+00
5.056994678758157669e-01 9.342231829833320955e-02 9.999999999999997780e-01
4.809725848624048505e-01 1.247816921627777909e-01 9.999999999999995559e-01
6.369007946134640497e-01 -1.985000996249411293e-11 1.000000000000000000e+00
5.471002856094127065e-01 1.028829976692965525e-01 1.000000000000000000e+00
5.273067232779059532e-01 -3.413046124947376032e-11 1.000000000000000000e+00
5.923594557217860546e-01 5.373901314321945233e-02 1.000000000000000444e+00
5.373057522942963349e-01 5.136521767498261615e-02 9.999999999999997780e-01
5.821037588650108674e-01 -2.310255145633074359e-11 9.999999999999995559e-01
4.925622996476575755e-01 2.391814148730633527e-01 1.000000000000000000e+00
4.350818358844243394e-01 2.294552475297907401e-01 1.000000000000000000e+00
4.635161947841322516e-01 2.815162964984224137e-01 1.000000000000000000e+00
4.637819446416668323e-01 2.342582417369636905e-01 1.000000000000000444e+00
4.493427015616323072e-01 2.558124927405663884e-01 9.999999999999997780e-01
4.778627425183997746e-01 2.603247686881474121e-01 9.999999999999995559e-01
5.969678397649198498e-01 3.132696581223742283e-01 1.000000000000000000e+00
5.521484361793366213e-01 2.929886759336735591e-01 1.000000000000000000e+00
5.769361670651936835e-01 3.520855839495210526e-01 1.000000000000000000e+00
5.742925805271470452e-01 3.037776565892149616e-01 1.000000000000000444e+00
5.639472418215077942e-01 3.238607438660053850e-01 9.999999999999997780e-01
5.867161695198865878e-01 3.328705012038450373e-01 9.999999999999995559e-01
6.579582462880686489e-01 3.595314039022283747e-01 1.000000000000000000e+00
5.769361670651936835e-01 3.520855839495210526e-01 1.000000000000000000e+00
6.169178334011348186e-01 4.100000001728424381e-01 1.000000000000000000e+00
6.171819975975374462e-01 3.567004407972984570e-01 1.000000000000000444e+00
5.967375406694690465e-01 3.818435530109718923e-01 9.999999999999997780e-01
6.371556182147353198e-01 3.849950134115698863e-01 9.999999999999995559e-01
5.521484361793366213e-01 2.929886759336735591e-01 1.000000000000000000e+00
5.084927797380391912e-01 2.788242457426631238e-01 1.000000000000000000e+00
5.026282699461117609e-01 3.309222225849372534e-01 1.000000000000000000e+00
5.303630443288959162e-01 2.859237555913421436e-01 1.000000000000000444e+00
5.052764675606450373e-01 3.052951031254620973e-01 9.999999999999997780e-01
5.271996548882149636e-01 3.117374666448728404e-01 9.999999999999995559e-01
4.925622996476575755e-01 2.391814148730633527e-01 1.000000000000000000e+00
5.084927797380391912e-01 2.788242457426631238e-01 1.000000000000000000e+00
4.635161947841322516e-01 2.815162964984224137e-01 1.000000000000000000e+00
5.005492805353165542e-01 2.591533747757155393e-01 1.000000000000000444e+00
4.860037618039423357e-01 2.800304086468159981e-01 9.999999999999997780e-01
4.778627425183997746e-01 2.603247686881474121e-01 9.999999999999995559e-01
3.871014055576796342e-01 2.013892320561976590e-01 1.000000000000000000e+00
4.237911956469305741e-01 1.505865239240740394e-01 1.000000000000000000e+00
3.667368524537447660e-01 1.555340418755760679e-01 1.000000000000000000e+00
4.053898174536738064e-01 1.764139101111240615e-01 1.000000000000000444e+00
3.952333979278940812e-01 1.529822833489828948e-01 9.999999999999997780e-01
3.769472927643914839e-01 1.784187068527290920e-01 9.999999999999995559e-01
3.871014055576796342e-01 2.013892320561976590e-01 1.000000000000000000e+00
3.468941023937210932e-01 1.962151930596681415e-01 1.000000000000000000e+00
3.667368524537447660e-01 1.555340418755760679e-01 1.000000000000000000e+00
3.670048103999027922e-01 1.986684265436872154e-01 1.000000000000000444e+00
3.567934410552067725e-01 1.760961441449932496e-01 9.999999999999997780e-01
3.769472927643914839e-01 1.784187068527290920e-01 9.999999999999995559e-01
4.971109580480260193e-01 1.651571321933038849e-01 1.000000000000000000e+00
4.237911956469305741e-01 1.505865239240740394e-01 1.000000000000000000e+00
4.644144564231930117e-01 8.452738424656638938e-02 1.000000000000000000e+00
4.603836627068429443e-01 1.575746927571978206e-01 1.000000000000000444e+00
4.441807824361110879e-01 1.183254385835790928e-01 9.999999999999997780e-01
4.809725848624048505e-01 1.247816921627777909e-01 9.999999999999995559e-01
5.471002856094127065e-01 1.028829976692965525e-01 1.000000000000000000e+00
4.644144564231930117e-01 8.452738424656638938e-02 1.000000000000000000e+00
5.273067232779059532e-01 -3.413046124947376032e-11 1.000000000000000000e+00
5.056994678758160999e-01 9.342231829833327894e-02 1.000000000000000444e+00
4.961420327300190558e-01 4.387270591729465485e-02 9.999999999999997780e-01
5.373057522942961128e-01 5.136521767498258145e-02 9.999999999999995559e-01
4.350818358844243394e-01 2.294552475297907401e-01 1.000000000000000000e+00
4.635161947841322516e-01 2.815162964984224137e-01 1.000000000000000000e+00
4.115924907868540039e-01 2.682582211236338443e-01 1.000000000000000000e+00
4.493427015616326403e-01 2.558124927405666105e-01 1.000000000000000444e+00
4.375792250755229373e-01 2.748120104925599327e-01 9.999999999999997780e-01
4.232945937788865076e-01 2.487748712546726526e-01 9.999999999999995559e-01
4.350818358844243394e-01 2.294552475297907401e-01 1.000000000000000000e+00
3.842972758166793290e-01 2.216105862810316685e-01 1.000000000000000000e+00
4.115924907868540039e-01 2.682582211236338443e-01 1.000000000000000000e+00
4.096627115772991656e-01 2.253916355844383379e-01 1.000000000000000444e+00
3.979685149545875711e-01 2.452004187598811891e-01 9.999999999999997780e-01
4.232945937788865076e-01 2.487748712546726526e-01 9.999999999999995559e-01
5.521484361793366213e-01 2.929886759336735591e-01 1.000000000000000000e+00
5.769361670651936835e-01 3.520855839495210526e-01 1.000000000000000000e+00
5.026282699461117609e-01 3.309222225849372534e-01 1.000000000000000000e+00
5.639472418215081273e-01 3.238607438660056070e-01 1.000000000000000444e+00
5.395773940384795964e-01 3.421182128386442423e-01 9.999999999999997780e-01
5.271996548882149636e-01 3.117374666448728404e-01 9.999999999999995559e-01
5.769361670651936835e-01 3.520855839495210526e-01 1.000000000000000000e+00
6.169178334011348186e-01 4.100000001728424381e-01 1.000000000000000000e+00
5.061482939601207320e-01 4.100000001134037619e-01 1.000000000000000000e+00
5.967375406694693796e-01 3.818435530109721698e-01 1.000000000000000444e+00
5.615330640544360374e-01 4.100000004311301072e-01 9.999999999999997780e-01
5.416593294974821893e-01 3.798040243543185368e-01 9.999999999999995559e-01
5.084927797380391912e-01 2.788242457426631238e-01 1.000000000000000000e+00
4.635161947841322516e-01 2.815162964984224137e-01 1.000000000000000000e+00
5.026282699461117609e-01 3.309222225849372534e-01 1.000000000000000000e+00
4.860037618039426688e-01 2.800304086468162756e-01 1.000000000000000444e+00
4.829439235599535807e-01 3.068415477711161077e-01 9.999999999999997780e-01
5.052764675606448153e-01 3.052951031254620418e-01 9.999999999999995559e-01
4.237911956469305741e-01 1.505865239240740394e-01 1.000000000000000000e+00
3.667368524537447660e-01 1.555340418755760679e-01 1.000000000000000000e+00
3.729648026083972057e-01 9.003442057960868439e-02 1.000000000000000000e+00
3.952333979278943032e-01 1.529822833489829503e-01 1.000000000000000444e+00
3.698789687391385028e-01 1.230485632423037462e-01 9.999999999999997780e-01
3.984314668666057435e-01 1.198715879376496263e-01 9.999999999999995559e-01
3.468941023937210932e-01 1.962151930596681415e-01 1.000000000000000000e+00
3.667368524537447660e-01 1.555340418755760679e-01 1.000000000000000000e+00
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
3.567934410552070501e-01 1.760961441449933884e-01 1.000000000000000444e+00
3.394098599925259307e-01 1.550155843054655813e-01 9.999999999999997780e-01
3.295109468143866405e-01 1.754175140515039644e-01 9.999999999999995559e-01
4.237911956469305741e-01 1.505865239240740394e-01 1.000000000000000000e+00
4.644144564231930117e-01 8.452738424656638938e-02 1.000000000000000000e+00
3.729648026083972057e-01 9.003442057960868439e-02 1.000000000000000000e+00
4.441807824361113655e-01 1.183254385835791622e-01 1.000000000000000444e+00
4.186243995943163543e-01 8.720266054545230960e-02 9.999999999999997780e-01
3.984314668666057435e-01 1.198715879376496263e-01 9.999999999999995559e-01
4.644144564231930117e-01 8.452738424656638938e-02 1.000000000000000000e+00
5.273067232779059532e-01 -3.413046124947376032e-11 1.000000000000000000e+00
4.177126525145235525e-01 1.340625341460213948e-11 1.000000000000000000e+00
4.961420327300193889e-01 4.387270591729467567e-02 1.000000000000000444e+00
4.725096879888386336e-01 1.723888182992718209e-11 9.999999999999997780e-01
4.410340639083024650e-01 4.152757183180856571e-02 9.999999999999995559e-01
3.842972758166793290e-01 2.216105862810316685e-01 1.000000000000000000e+00
3.446218267187262096e-01 2.164538422095889092e-01 1.000000000000000000e+00
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
3.644452133873737898e-01 2.188989515922472040e-01 1.000000000000000444e+00
3.484865217545833893e-01 2.413148664597414006e-01 9.999999999999997780e-01
3.683005001136900880e-01 2.435464111400716114e-01 9.999999999999995559e-01
4.635161947841322516e-01 2.815162964984224137e-01 1.000000000000000000e+00
4.115924907868540039e-01 2.682582211236338443e-01 1.000000000000000000e+00
4.215743755076344912e-01 3.332359708356452122e-01 1.000000000000000000e+00
4.375792250755231594e-01 2.748120104925600993e-01 1.000000000000000444e+00
4.164912622371849671e-01 3.011638276935009184e-01 9.999999999999997780e-01
4.424586936738043597e-01 3.070831027144772518e-01 9.999999999999995559e-01
3.842972758166793290e-01 2.216105862810316685e-01 1.000000000000000000e+00
4.115924907868540039e-01 2.682582211236338443e-01 1.000000000000000000e+00
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
3.979685149545877931e-01 2.452004187598813556e-01 1.000000000000000444e+00
3.819514167479058919e-01 2.667578181052880915e-01 9.999999999999997780e-01
3.683005001136900880e-01 2.435464111400716114e-01 9.999999999999995559e-01
5.769361670651936835e-01 3.520855839495210526e-01 1.000000000000000000e+00
5.026282699461117609e-01 3.309222225849372534e-01 1.000000000000000000e+00
5.061482939601207320e-01 4.100000001134037619e-01 1.000000000000000000e+00
5.395773940384799294e-01 3.421182128386444643e-01 1.000000000000000444e+00
5.041203160486089629e-01 3.709808021335581629e-01 9.999999999999997780e-01
5.416593294974821893e-01 3.798040243543185368e-01 9.999999999999995559e-01
4.635161947841322516e-01 2.815162964984224137e-01 1.000000000000000000e+00
5.026282699461117609e-01 3.309222225849372534e-01 1.000000000000000000e+00
4.215743755076344912e-01 3.332359708356452122e-01 1.000000000000000000e+00
4.829439235599538582e-01 3.068415477711162742e-01 1.000000000000000444e+00
4.621937121887572109e-01 3.316407233770356511e-01 9.999999999999997780e-01
4.424586936738043597e-01 3.070831027144772518e-01 9.999999999999995559e-01
3.468941023937210932e-01 1.962151930596681415e-01 1.000000000000000000e+00
3.148832167398530335e-01 1.929803943017896484e-01 1.000000000000000000e+00
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
3.308963851915485144e-01 1.944859397345460039e-01 1.000000000000000444e+00
3.134747233719316073e-01 1.740513351372704742e-01 9.999999999999997780e-01
3.295109468143866405e-01 1.754175140515039644e-01 9.999999999999995559e-01
3.667368524537447660e-01 1.555340418755760679e-01 1.000000000000000000e+00
3.729648026083972057e-01 9.003442057960868439e-02 1.000000000000000000e+00
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
3.698789687391387249e-01 1.230485632423038433e-01 1.000000000000000444e+00
3.425031861022757029e-01 1.229970556016083544e-01 9.999999999999997780e-01
3.394098599925258197e-01 1.550155843054655258e-01 9.999999999999995559e-01
4.644144564231930117e-01 8.452738424656638938e-02 1.000000000000000000e+00
3.729648026083972057e-01 9.003442057960868439e-02 1.000000000000000000e+00
4.177126525145235525e-01 1.340625341460213948e-11 1.000000000000000000e+00
4.186243995943166318e-01 8.720266054545236512e-02 1.000000000000000444e+00
3.954465311476403899e-01 4.598352807632718336e-02 9.999999999999997780e-01
4.410340639083024650e-01 4.152757183180856571e-02 9.999999999999995559e-01
3.446218267187262096e-01 2.164538422095889092e-01 1.000000000000000000e+00
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
3.131749421530451438e-01 2.132296148593379737e-01 1.000000000000000000e+00
3.484865217545836114e-01 2.413148664597415671e-01 1.000000000000000444e+00
3.327507408868924932e-01 2.397217857395474438e-01 9.999999999999997780e-01
3.288874771205214653e-01 2.147301906749125855e-01 9.999999999999995559e-01
4.115924907868540039e-01 2.682582211236338443e-01 1.000000000000000000e+00
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
4.215743755076344912e-01 3.332359708356452122e-01 1.000000000000000000e+00
3.819514167479061695e-01 2.667578181052883135e-01 1.000000000000000444e+00
3.868649281697841835e-01 3.002183370143503005e-01 9.999999999999997780e-01
4.164912622371849116e-01 3.011638276935009184e-01 9.999999999999995559e-01
5.026282699461117609e-01 3.309222225849372534e-01 1.000000000000000000e+00
5.061482939601207320e-01 4.100000001134037619e-01 1.000000000000000000e+00
4.215743755076344912e-01 3.332359708356452122e-01 1.000000000000000000e+00
5.041203160486094070e-01 3.709808021335584405e-01 1.000000000000000444e+00
4.633396929880614912e-01 3.736984633018647362e-01 9.999999999999997780e-01
4.621937121887570443e-01 3.316407233770355401e-01 9.999999999999995559e-01
3.148832167398530335e-01 1.929803943017896484e-01 1.000000000000000000e+00
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
2.898834105861430310e-01 1.911586437665957205e-01 1.000000000000000000e+00
3.134747233719318293e-01 1.740513351372706130e-01 1.000000000000000444e+00
3.009691797239084643e-01 1.731329064050034228e-01 9.999999999999997780e-01
3.023910654775101015e-01 1.919821816207975818e-01 9.999999999999995559e-01
2.898834105861430310e-01 1.911586437665957205e-01 1.000000000000000000e+00
2.708037523602179197e-01 1.902857772421404914e-01 1.000000000000000000e+00
2.707547936030914593e-01 1.645467667205198492e-01 1.000000000000000000e+00
2.803500889717552846e-01 1.906606454133448481e-01 1.000000000000000444e+00
2.707750376418412430e-01 1.775273713793087405e-01 9.999999999999997780e-01
2.803156322076847395e-01 1.778972719297468863e-01 9.999999999999995559e-01
3.729648026083972057e-01 9.003442057960868439e-02 1.000000000000000000e+00
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
3.064387551648581343e-01 9.181706782691596846e-02 1.000000000000000000e+00
3.425031861022759250e-01 1.229970556016084515e-01 1.000000000000000444e+00
3.092622685715895603e-01 1.234559828818288102e-01 9.999999999999997780e-01
3.396871303180035162e-01 9.077690879176696093e-02 9.999999999999995559e-01
3.729648026083972057e-01 9.003442057960868439e-02 1.000000000000000000e+00
4.177126525145235525e-01 1.340625341460213948e-11 1.000000000000000000e+00
3.131120302376038111e-01 1.375006056695480058e-11 1.000000000000000000e+00
3.954465311476406675e-01 4.598352807632721112e-02 1.000000000000000444e+00
3.654123415513312323e-01 2.235638203741187302e-11 9.999999999999997780e-01
3.430210662428417878e-01 4.425080525075709981e-02 9.999999999999995559e-01
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
3.131749421530451438e-01 2.132296148593379737e-01 1.000000000000000000e+00
3.011645298416705252e-01 2.479146420256450878e-01 1.000000000000000000e+00
3.327507408868927152e-01 2.397217857395475549e-01 1.000000000000000444e+00
3.071942231955481217e-01 2.306397995493739972e-01 9.999999999999997780e-01
3.267272276615034721e-01 2.567057886653071885e-01 9.999999999999995559e-01
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
4.215743755076344912e-01 3.332359708356452122e-01 1.000000000000000000e+00
3.419162777321923530e-01 3.418288827432554022e-01 1.000000000000000000e+00
3.868649281697845721e-01 3.002183370143505226e-01 1.000000000000000444e+00
3.818230951091211578e-01 3.370871186224024818e-01 9.999999999999997780e-01
3.471292421278013296e-01 3.039137064355326157e-01 9.999999999999995559e-01
5.061482939601207320e-01 4.100000001134037619e-01 1.000000000000000000e+00
4.215743755076344912e-01 3.332359708356452122e-01 1.000000000000000000e+00
3.985449480486802920e-01 4.100000001331454702e-01 1.000000000000000000e+00
4.633396929880618798e-01 3.736984633018650137e-01 1.000000000000000444e+00
4.100876664360098567e-01 3.713367517603244905e-01 9.999999999999997780e-01
4.523466209099069046e-01 4.100000001069732392e-01 9.999999999999995559e-01
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
2.898834105861430310e-01 1.911586437665957205e-01 1.000000000000000000e+00
2.707547936030914593e-01 1.645467667205198492e-01 1.000000000000000000e+00
3.009691797239086308e-01 1.731329064050035060e-01 1.000000000000000444e+00
2.803156322076847951e-01 1.778972719297469696e-01 9.999999999999997780e-01
2.914221217208594616e-01 1.595643464005106760e-01 9.999999999999995559e-01
2.708037523602179197e-01 1.902857772421404914e-01 1.000000000000000000e+00
2.707547936030914593e-01 1.645467667205198492e-01 1.000000000000000000e+00
2.604710577251870274e-01 1.900191880020388191e-01 1.000000000000000000e+00
2.707750376418414096e-01 1.775273713793088515e-01 1.000000000000000444e+00
2.645125095974193985e-01 1.772955657880033731e-01 9.999999999999997780e-01
2.656430965684568601e-01 1.901305572966875690e-01 9.999999999999995559e-01
2.604710577251870274e-01 1.900191880020388191e-01 1.000000000000000000e+00
2.489897944681183917e-01 1.899999998219374098e-01 1.000000000000000000e+00
2.353553396408738230e-01 1.646446612567369905e-01 1.000000000000000000e+00
2.547224810964621167e-01 1.899583231229629021e-01 1.000000000000000444e+00
2.445607732152417779e-01 1.773223304640745568e-01 9.999999999999997780e-01
2.514520304655535332e-01 1.773931128889149333e-01 9.999999999999995559e-01
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
3.064387551648581343e-01 9.181706782691596846e-02 1.000000000000000000e+00
2.707428161883504436e-01 1.302184369551766530e-01 1.000000000000000000e+00
3.092622685715897823e-01 1.234559828818288935e-01 1.000000000000000444e+00
2.885899061871652904e-01 1.110974430256555789e-01 9.999999999999997780e-01
2.914141043741440562e-01 1.423612125836329068e-01 9.999999999999995559e-01
3.729648026083972057e-01 9.003442057960868439e-02 1.000000000000000000e+00
3.064387551648581343e-01 9.181706782691596846e-02 1.000000000000000000e+00
3.131120302376038111e-01 1.375006056695480058e-11 1.000000000000000000e+00
3.396871303180038493e-01 9.077690879176705807e-02 1.000000000000000444e+00
3.097961537425766854e-01 4.611722235430452954e-02 9.999999999999997780e-01
3.430210662428417878e-01 4.425080525075709981e-02 9.999999999999995559e-01
3.131749421530451438e-01 2.132296148593379737e-01 1.000000000000000000e+00
2.887350411313223675e-01 2.114148497746245747e-01 1.000000000000000000e+00
3.011645298416705252e-01 2.479146420256450878e-01 1.000000000000000000e+00
3.009467239517767401e-01 2.122355619999002352e-01 1.000000000000000444e+00
2.949569079011956640e-01 2.297560156114474006e-01 9.999999999999997780e-01
3.071942231955480662e-01 2.306397995493739417e-01 9.999999999999995559e-01
2.701564991847614228e-01 2.105458837400306094e-01 1.000000000000000000e+00
2.887350411313223675e-01 2.114148497746245747e-01 1.000000000000000000e+00
2.703224450012723379e-01 2.363477950095288216e-01 1.000000000000000000e+00
2.794438150364726425e-01 2.109189132224147667e-01 1.000000000000000444e+00
2.795557552787396594e-01 2.239289182507869236e-01 9.999999999999997780e-01
2.702203540587580499e-01 2.235420748768355836e-01 9.999999999999995559e-01
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
3.011645298416705252e-01 2.479146420256450878e-01 1.000000000000000000e+00
3.097000451807633836e-01 2.934868289706814570e-01 1.000000000000000000e+00
3.267272276615037496e-01 2.567057886653074661e-01 1.000000000000000444e+00
3.054429380211859391e-01 2.707947376232486825e-01 9.999999999999997780e-01
3.310452310366173156e-01 2.793867948306506532e-01 9.999999999999995559e-01
3.523138785619063795e-01 2.657575694375259867e-01 1.000000000000000000e+00
3.419162777321923530e-01 3.418288827432554022e-01 1.000000000000000000e+00
3.097000451807633836e-01 2.934868289706814570e-01 1.000000000000000000e+00
3.471292421278017182e-01 3.039137064355328377e-01 1.000000000000000444e+00
3.257669599311601161e-01 3.178788201842365213e-01 9.999999999999997780e-01
3.310452310366173156e-01 2.793867948306506532e-01 9.999999999999995559e-01
4.215743755076344912e-01 3.332359708356452122e-01 1.000000000000000000e+00
3.419162777321923530e-01 3.418288827432554022e-01 1.000000000000000000e+00
3.985449480486802920e-01 4.100000001331454702e-01 1.000000000000000000e+00
3.818230951091213798e-01 3.370871186224027038e-01 1.000000000000000444e+00
3.700453924072555356e-01 3.767070349217584435e-01 9.999999999999997780e-01
4.100876664360096902e-01 3.713367517603243240e-01 9.999999999999995559e-01
3.120824884640460706e-01 1.548863573691896256e-01 1.000000000000000000e+00
2.707547936030914593e-01 1.645467667205198492e-01 1.000000000000000000e+00
2.707428161883504436e-01 1.302184369551766530e-01 1.000000000000000000e+00
2.914221217208597392e-01 1.595643464005108425e-01 1.000000000000000444e+00
2.707438840274845049e-01 1.473978373837152300e-01 9.999999999999997780e-01
2.914141043741440562e-01 1.423612125836329068e-01 9.999999999999995559e-01
2.707547936030914593e-01 1.645467667205198492e-01 1.000000000000000000e+00
2.604710577251870274e-01 1.900191880020388191e-01 1.000000000000000000e+00
2.353553396408738230e-01 1.646446612567369905e-01 1.000000000000000000e+00
2.645125095974196205e-01 1.772955657880034841e-01 1.000000000000000444e+00
2.514520304655535887e-01 1.773931128889149889e-01 9.999999999999997780e-01
2.530457189943723928e-01 1.644036908698495447e-01 9.999999999999995559e-01
3.064387551648581343e-01 9.181706782691596846e-02 1.000000000000000000e+00
2.707428161883504436e-01 1.302184369551766530e-01 1.000000000000000000e+00
2.576936836058337232e-01 7.218180545588737118e-02 1.000000000000000000e+00
2.885899061871654014e-01 1.110974430256556761e-01 1.000000000000000444e+00
2.642191897231559450e-01 1.012300427855966078e-01 9.999999999999997780e-01
2.820601242542242204e-01 8.181093698570593431e-02 9.999999999999995559e-01
3.064387551648581343e-01 9.181706782691596846e-02 1.000000000000000000e+00
3.131120302376038111e-01 1.375006056695480058e-11 1.000000000000000000e+00
2.576936836058337232e-01 7.218180545588737118e-02 1.000000000000000000e+00
3.097961537425769074e-01 4.611722235430454342e-02 1.000000000000000444e+00
2.854233702220032587e-01 3.647438531902706671e-02 9.999999999999997780e-01
2.820601242542242204e-01 8.181093698570593431e-02 9.999999999999995559e-01
2.887350411313223675e-01 2.114148497746245747e-01 1.000000000000000000e+00
3.011645298416705252e-01 2.479146420256450878e-01 1.000000000000000000e+00
2.703224450012723379e-01 2.363477950095288216e-01 1.000000000000000000e+00
2.949569079011958861e-01 2.297560156114475949e-01 1.000000000000000444e+00
2.857451722687622819e-01 2.420337617470797453e-01 9.999999999999997780e-01
2.795557552787396038e-01 2.239289182507868958e-01 9.999999999999995559e-01
2.701564991847614228e-01 2.105458837400306094e-01 1.000000000000000000e+00
2.592413064823005930e-01 2.102629995461072765e-01 1.000000000000000000e+00
2.703224450012723379e-01 2.363477950095288216e-01 1.000000000000000000e+00
2.647014778097647181e-01 2.103834235817206300e-01 1.000000000000000444e+00
2.636225986012406541e-01 2.232709133521671441e-01 9.999999999999997780e-01
2.702203540587580499e-01 2.235420748768355836e-01 9.999999999999995559e-01
2.592413064823005930e-01 2.102629995461072765e-01 1.000000000000000000e+00
2.489897948104694003e-01 2.099999998676323198e-01 1.000000000000000000e+00
2.353553387799753038e-01 2.353553385397172126e-01 1.000000000000000000e+00
2.541033629988792564e-01 2.101695413545270896e-01 1.000000000000000444e+00
2.445607735618539336e-01 2.226776699233396495e-01 9.999999999999997780e-01
2.508113292904827762e-01 2.227947101307383437e-01 9.999999999999995559e-01
3.011645298416705252e-01 2.479146420256450878e-01 1.000000000000000000e+00
3.097000451807633836e-01 2.934868289706814570e-01 1.000000000000000000e+00
2.704412899883479326e-01 2.717018536396065276e-01 1.000000000000000000e+00
3.054429380211861611e-01 2.707947376232488490e-01 1.000000000000000444e+00
2.900707963590454241e-01 2.825475989257520415e-01 9.999999999999997780e-01
2.858562888122920254e-01 2.596892028158137022e-01 9.999999999999995559e-01
3.419162777321923530e-01 3.418288827432554022e-01 1.000000000000000000e+00
3.097000451807633836e-01 2.934868289706814570e-01 1.000000000000000000e+00
2.647713319197901871e-01 3.298975520031230957e-01 1.000000000000000000e+00
3.257669599311603381e-01 3.178788201842366323e-01 1.000000000000000444e+00
2.873102293511291538e-01 3.114500727873789065e-01 9.999999999999997780e-01
3.033799881831387713e-01 3.356811596223166494e-01 9.999999999999995559e-01
3.419162777321923530e-01 3.418288827432554022e-01 1.000000000000000000e+00
3.985449480486802920e-01 4.100000001331454702e-01 1.000000000000000000e+00
2.926907762676925207e-01 4.100000001280612594e-01 1.000000000000000000e+00
3.700453924072557577e-01 3.767070349217587766e-01 1.000000000000000444e+00
3.456178623131080374e-01 4.100000003457583420e-01 9.999999999999997780e-01
3.174212709456553094e-01 3.754502356760716086e-01 9.999999999999995559e-01
2.707547936030914593e-01 1.645467667205198492e-01 1.000000000000000000e+00
2.353553396408738230e-01 1.646446612567369905e-01 1.000000000000000000e+00
2.707428161883504436e-01 1.302184369551766530e-01 1.000000000000000000e+00
2.530457189943726148e-01 1.644036908698497113e-01 1.000000000000000444e+00
2.530424391237634518e-01 1.472222395747545265e-01 9.999999999999997780e-01
2.707438840274843939e-01 1.473978373837151745e-01 9.999999999999995559e-01
2.707428161883504436e-01 1.302184369551766530e-01 1.000000000000000000e+00
2.576936836058337232e-01 7.218180545588737118e-02 1.000000000000000000e+00
2.305425947213513294e-01 1.293515113309529896e-01 1.000000000000000000e+00
2.642191897231561115e-01 1.012300427855966772e-01 1.000000000000000444e+00
2.441178581284635940e-01 1.007933265662275951e-01 9.999999999999997780e-01
2.506370397919946424e-01 1.296300826444089505e-01 9.999999999999995559e-01
3.131120302376038111e-01 1.375006056695480058e-11 1.000000000000000000e+00
2.576936836058337232e-01 7.218180545588737118e-02 1.000000000000000000e+00
2.164721688964273139e-01 1.426132497746193276e-11 1.000000000000000000e+00
2.854233702220034807e-01 3.647438531902709447e-02 1.000000000000000444e+00
2.370790019307030261e-01 3.597520335245186357e-02 9.999999999999997780e-01
2.647920994255522076e-01 -1.558000746917336049e-11 9.999999999999995559e-01
3.011645298416705252e-01 2.479146420256450878e-01 1.000000000000000000e+00
2.703224450012723379e-01 2.363477950095288216e-01 1.000000000000000000e+00
2.704412899883479326e-01 2.717018536396065276e-01 1.000000000000000000e+00
2.857451722687624485e-01 2.420337617470799119e-01 1.000000000000000444e+00
2.704032315183051427e-01 2.540223238763562597e-01 9.999999999999997780e-01
2.858562888122920254e-01 2.596892028158137022e-01 9.999999999999995559e-01
2.592413064823005930e-01 2.102629995461072765e-01 1.000000000000000000e+00
2.703224450012723379e-01 2.363477950095288216e-01 1.000000000000000000e+00
2.353553387799753038e-01 2.353553385397172126e-01 1.000000000000000000e+00
2.636225986012408207e-01 2.232709133521673106e-01 1.000000000000000444e+00
2.529279644687041362e-01 2.356493362861886709e-01 9.999999999999997780e-01
2.508113292904827762e-01 2.227947101307383437e-01 9.999999999999995559e-01
3.097000451807633836e-01 2.934868289706814570e-01 1.000000000000000000e+00
2.704412899883479326e-01 2.717018536396065276e-01 1.000000000000000000e+00
2.647713319197901871e-01 3.298975520031230957e-01 1.000000000000000000e+00
2.900707963590456462e-01 2.825475989257523191e-01 1.000000000000000444e+00
2.676106103554279914e-01 3.008593543885618171e-01 9.999999999999997780e-01
2.873102293511290428e-01 3.114500727873787955e-01 9.999999999999995559e-01
3.419162777321923530e-01 3.418288827432554022e-01 1.000000000000000000e+00
2.647713319197901871e-01 3.298975520031230957e-01 1.000000000000000000e+00
2.926907762676925207e-01 4.100000001280612594e-01 1.000000000000000000e+00
3.033799881831390488e-01 3.356811596223169269e-01 1.000000000000000444e+00
2.786725522425138601e-01 3.702082326276276425e-01 9.999999999999997780e-01
3.174212709456553094e-01 3.754502356760716086e-01 9.999999999999995559e-01
2.353553396408738230e-01 1.646446612567369905e-01 1.000000000000000000e+00
2.707428161883504436e-01 1.302184369551766530e-01 1.000000000000000000e+00
2.305425947213513294e-01 1.293515113309529896e-01 1.000000000000000000e+00
2.530424391237636184e-01 1.472222395747546098e-01 1.000000000000000444e+00
2.506370397919946980e-01 1.296300826444089782e-01 9.999999999999997780e-01
2.329484079750516468e-01 1.458570271952744635e-01 9.999999999999995559e-01
2.576936836058337232e-01 7.218180545588737118e-02 1.000000000000000000e+00
2.305425947213513294e-01 1.293515113309529896e-01 1.000000000000000000e+00
2.072668649125595230e-01 8.212207714365424294e-02 1.000000000000000000e+00
2.441178581284637605e-01 1.007933265662276645e-01 1.000000000000000444e+00
2.189048356368073212e-01 1.057410067396811898e-01 9.999999999999997780e-01
2.324765622403439924e-01 7.706972797711289513e-02 9.999999999999995559e-01
2.576936836058337232e-01 7.218180545588737118e-02 1.000000000000000000e+00
2.164721688964273139e-01 1.426132497746193276e-11 1.000000000000000000e+00
2.072668649125595230e-01 8.212207714365424294e-02 1.000000000000000000e+00
2.370790019307031371e-01 3.597520335245188439e-02 1.000000000000000444e+00
2.118718477444107018e-01 4.109896292891649511e-02 9.999999999999997780e-01
2.324765622403439924e-01 7.706972797711289513e-02 9.999999999999995559e-01
2.703224450012723379e-01 2.363477950095288216e-01 1.000000000000000000e+00
2.353553387799753038e-01 2.353553385397172126e-01 1.000000000000000000e+00
2.704412899883479326e-01 2.717018536396065276e-01 1.000000000000000000e+00
2.529279644687043582e-01 2.356493362861888374e-01 1.000000000000000444e+00
2.529540190645509501e-01 2.533057713013497914e-01 9.999999999999997780e-01
2.704032315183051427e-01 2.540223238763562597e-01 9.999999999999995559e-01
2.704412899883479326e-01 2.717018536396065276e-01 1.000000000000000000e+00
2.647713319197901871e-01 3.298975520031230957e-01 1.000000000000000000e+00
2.271210945274740045e-01 2.707505898548736023e-01 1.000000000000000000e+00
2.676106103554281579e-01 3.008593543885620947e-01 1.000000000000000444e+00
2.459564559204294176e-01 3.003115942915556280e-01 9.999999999999997780e-01
2.488447722179245869e-01 2.710327029827420131e-01 9.999999999999995559e-01
2.647713319197901871e-01 3.298975520031230957e-01 1.000000000000000000e+00
2.926907762676925207e-01 4.100000001280612594e-01 1.000000000000000000e+00
1.998546074645057014e-01 4.100000005244480161e-01 1.000000000000000000e+00
2.786725522425140267e-01 3.702082326276279201e-01 1.000000000000000444e+00
2.462726920008658782e-01 4.100000003281901728e-01 9.999999999999997780e-01
2.323777011998869879e-01 3.697156057970550913e-01 9.999999999999995559e-01
2.353553396408738230e-01 1.646446612567369905e-01 1.000000000000000000e+00
2.305425947213513294e-01 1.293515113309529896e-01 1.000000000000000000e+00
2.050604048375684607e-01 1.502567360627326265e-01 1.000000000000000000e+00
2.329484079750518688e-01 1.458570271952746022e-01 1.000000000000000444e+00
2.178000982724481449e-01 1.412740793534737749e-01 9.999999999999997780e-01
2.202078720084839902e-01 1.542668391617415258e-01 9.999999999999995559e-01
2.305425947213513294e-01 1.293515113309529896e-01 1.000000000000000000e+00
2.072668649125595230e-01 8.212207714365424294e-02 1.000000000000000000e+00
1.866294246072420226e-01 1.292478867438051349e-01 1.000000000000000000e+00
2.189048356368075154e-01 1.057410067396812731e-01 1.000000000000000444e+00
1.969467343760881450e-01 1.056568732196593169e-01 9.999999999999997780e-01
2.085847837312330977e-01 1.292637804119518563e-01 9.999999999999995559e-01
2.164721688964273139e-01 1.426132497746193276e-11 1.000000000000000000e+00
2.072668649125595230e-01 8.212207714365424294e-02 1.000000000000000000e+00
1.527099598771769207e-01 6.932238932048621904e-02 1.000000000000000000e+00
2.118718477444108683e-01 4.109896292891652980e-02 1.000000000000000444e+00
1.799872942727119007e-01 7.569341266531540158e-02 9.999999999999997780e-01
1.845918588191299559e-01 3.467242045557377556e-02 9.999999999999995559e-01
2.353553387799753038e-01 2.353553385397172126e-01 1.000000000000000000e+00
2.704412899883479326e-01 2.717018536396065276e-01 1.000000000000000000e+00
2.271210945274740045e-01 2.707505898548736023e-01 1.000000000000000000e+00
2.529540190645511721e-01 2.533057713013500134e-01 1.000000000000000444e+00
2.488447722179246424e-01 2.710327029827420686e-01 9.999999999999997780e-01
2.312368907219519709e-01 2.548886554214276901e-01 9.999999999999995559e-01
2.647713319197901871e-01 3.298975520031230957e-01 1.000000000000000000e+00
2.271210945274740045e-01 2.707505898548736023e-01 1.000000000000000000e+00
2.059539890462447620e-01 3.205328291424930365e-01 1.000000000000000000e+00
2.459564559204295842e-01 3.003115942915557945e-01 1.000000000000000444e+00
2.165425963787702690e-01 2.956478381697082436e-01 9.999999999999997780e-01
2.354000698088583310e-01 3.250835804610884838e-01 9.999999999999995559e-01
2.647713319197901871e-01 3.298975520031230957e-01 1.000000000000000000e+00
1.998546074645057014e-01 4.100000005244480161e-01 1.000000000000000000e+00
2.059539890462447620e-01 3.205328291424930365e-01 1.000000000000000000e+00
2.323777011998872377e-01 3.697156057970554799e-01 1.000000000000000444e+00
2.029061755346696083e-01 3.652820016895855226e-01 9.999999999999997780e-01
2.354000698088583310e-01 3.250835804610884838e-01 9.999999999999995559e-01
2.305425947213513294e-01 1.293515113309529896e-01 1.000000000000000000e+00
2.050604048375684607e-01 1.502567360627326265e-01 1.000000000000000000e+00
1.866294246072420226e-01 1.292478867438051349e-01 1.000000000000000000e+00
2.178000982724482837e-01 1.412740793534739137e-01 1.000000000000000444e+00
1.958447794104977435e-01 1.397094650165688068e-01 9.999999999999997780e-01
2.085847837312330977e-01 1.292637804119518563e-01 9.999999999999995559e-01
2.072668649125595230e-01 8.212207714365424294e-02 1.000000000000000000e+00
1.866294246072420226e-01 1.292478867438051349e-01 1.000000000000000000e+00
1.527099598771769207e-01 6.932238932048621904e-02 1.000000000000000000e+00
1.969467343760882561e-01 1.056568732196594140e-01 1.000000000000000444e+00
1.696692167296161846e-01 9.927302592375447654e-02 9.999999999999997780e-01
1.799872942727118452e-01 7.569341266531537382e-02 9.999999999999995559e-01
2.164721688964273139e-01 1.426132497746193276e-11 1.000000000000000000e+00
1.527099598771769207e-01 6.932238932048621904e-02 1.000000000000000000e+00
1.095940709057770107e-01 1.029035864729729985e-11 1.000000000000000000e+00
1.845918588191301501e-01 3.467242045557380331e-02 1.000000000000000444e+00
1.311518564264567421e-01 3.465771955492958495e-02 9.999999999999997780e-01
1.630331199387659302e-01 3.158883150018004271e-12 9.999999999999995559e-01
2.353553387799753038e-01 2.353553385397172126e-01 1.000000000000000000e+00
2.271210945274740045e-01 2.707505898548736023e-01 1.000000000000000000e+00
2.046085653403706128e-01 2.497871582785614608e-01 1.000000000000000000e+00
2.312368907219521652e-01 2.548886554214279121e-01 1.000000000000000444e+00
2.158729222320044661e-01 2.590526609842638273e-01 9.999999999999997780e-01
2.199819520315273447e-01 2.458322471624009853e-01 9.999999999999995559e-01
2.271210945274740045e-01 2.707505898548736023e-01 1.000000000000000000e+00
2.059539890462447620e-01 3.205328291424930365e-01 1.000000000000000000e+00
1.819408957186544051e-01 2.706621954670376806e-01 1.000000000000000000e+00
2.165425963787704355e-01 2.956478381697084656e-01 1.000000000000000444e+00
1.939601866368241834e-01 2.955617556890750564e-01 9.999999999999997780e-01
2.045414610536145650e-01 2.706736414153688708e-01 9.999999999999995559e-01
1.998546074645057014e-01 4.100000005244480161e-01 1.000000000000000000e+00
2.059539890462447620e-01 3.205328291424930365e-01 1.000000000000000000e+00
1.515119066995775365e-01 3.296078186262084153e-01 1.000000000000000000e+00
2.029061755346697749e-01 3.652820016895857447e-01 1.000000000000000444e+00
1.787405709384626284e-01 3.250385086782026089e-01 9.999999999999997780e-01
1.756903484118108316e-01 3.698083800027971435e-01 9.999999999999995559e-01
2.050604048375684607e-01 1.502567360627326265e-01 1.000000000000000000e+00
1.866294246072420226e-01 1.292478867438051349e-01 1.000000000000000000e+00
1.646446609900883151e-01 1.646446610625062201e-01 1.000000000000000000e+00
1.958447794104978823e-01 1.397094650165688623e-01 1.000000000000000444e+00
1.756374103305227696e-01 1.428001877902115302e-01 9.999999999999997780e-01
1.848525330185816495e-01 1.523532084798389086e-01 9.999999999999995559e-01
1.866294246072420226e-01 1.292478867438051349e-01 1.000000000000000000e+00
1.527099598771769207e-01 6.932238932048621904e-02 1.000000000000000000e+00
1.292878468518557089e-01 1.292633541198303093e-01 1.000000000000000000e+00
1.696692167296162956e-01 9.927302592375454593e-02 1.000000000000000444e+00
1.409984830941759248e-01 9.928240300648218108e-02 9.999999999999997780e-01
1.579589502625475539e-01 1.292583766241710841e-01 9.999999999999995559e-01
1.527099598771769207e-01 6.932238932048621904e-02 1.000000000000000000e+00
1.095940709057770107e-01 1.029035864729729985e-11 1.000000000000000000e+00
7.630881685463876407e-02 7.735405305759994465e-02 1.000000000000000000e+00
1.311518564264568254e-01 3.465771955492960577e-02 1.000000000000000444e+00
9.295104512807207675e-02 3.866609409897929506e-02 9.999999999999997780e-01
1.145092621520923115e-01 7.333632122488105420e-02 9.999999999999995559e-01
2.271210945274740045e-01 2.707505898548736023e-01 1.000000000000000000e+00
2.046085653403706128e-01 2.497871582785614608e-01 1.000000000000000000e+00
1.819408957186544051e-01 2.706621954670376806e-01 1.000000000000000000e+00
2.158729222320046048e-01 2.590526609842640493e-01 1.000000000000000444e+00
1.932772710986614406e-01 2.601019799453649362e-01 9.999999999999997780e-01
2.045414610536145650e-01 2.706736414153688708e-01 9.999999999999995559e-01
2.059539890462447620e-01 3.205328291424930365e-01 1.000000000000000000e+00
1.819408957186544051e-01 2.706621954670376806e-01 1.000000000000000000e+00
1.515119066995775365e-01 3.296078186262084153e-01 1.000000000000000000e+00
1.939601866368243221e-01 2.955617556890752229e-01 1.000000000000000444e+00
1.667337101029360280e-01 3.001214459178042637e-01 9.999999999999997780e-01
1.787405709384625452e-01 3.250385086782025534e-01 9.999999999999995559e-01
1.998546074645057014e-01 4.100000005244480161e-01 1.000000000000000000e+00
1.515119066995775365e-01 3.296078186262084153e-01 1.000000000000000000e+00
1.093608277037707299e-01 4.099999996885012599e-01 1.000000000000000000e+00
1.756903484118110259e-01 3.698083800027974766e-01 1.000000000000000444e+00
1.304379783955031680e-01 3.697970548172474503e-01 9.999999999999997780e-01
1.546077176168698109e-01 4.100000000401483047e-01 9.999999999999995559e-01
1.866294246072420226e-01 1.292478867438051349e-01 1.000000000000000000e+00
1.646446609900883151e-01 1.646446610625062201e-01 1.000000000000000000e+00
1.292878468518557089e-01 1.292633541198303093e-01 1.000000000000000000e+00
1.756374103305228807e-01 1.428001877902116412e-01 1.000000000000000444e+00
1.469664539092894184e-01 1.469579924831199702e-01 9.999999999999997780e-01
1.579589502625475539e-01 1.292583766241710841e-01 9.999999999999995559e-01
1.527099598771769207e-01 6.932238932048621904e-02 1.000000000000000000e+00
1.292878468518557089e-01 1.292633541198303093e-01 1.000000000000000000e+00
7.630881685463876407e-02 7.735405305759994465e-02 1.000000000000000000e+00
1.409984830941760081e-01 9.928240300648225047e-02 1.000000000000000444e+00
1.027978978727002030e-01 1.033006661142363142e-01 9.999999999999997780e-01
1.145092621520923115e-01 7.333632122488105420e-02 9.999999999999995559e-01
1.095940709057770107e-01 1.029035864729729985e-11 1.000000000000000000e+00
7.630881685463876407e-02 7.735405305759994465e-02 1.000000000000000000e+00
-1.644658376444228847e-11 -1.200879694857088811e-11 1.000000000000000000e+00
9.295104512807214614e-02 3.866609409897932975e-02 1.000000000000000444e+00
3.815468398650039700e-02 3.868198920462433132e-02 9.999999999999997780e-01
5.479703549673405061e-02 6.408520827277691569e-11 9.999999999999995559e-01
2.046085653403706128e-01 2.497871582785614608e-01 1.000000000000000000e+00
1.819408957186544051e-01 2.706621954670376806e-01 1.000000000000000000e+00
1.646446607869636591e-01 2.353553385732212733e-01 1.000000000000000000e+00
1.932772710986615516e-01 2.601019799453651027e-01 1.000000000000000444e+00
1.732867493041763685e-01 2.564703411550348089e-01 9.999999999999997780e-01
1.846266133395431108e-01 2.475745146479468028e-01 9.999999999999995559e-01
1.819408957186544051e-01 2.706621954670376806e-01 1.000000000000000000e+00
1.515119066995775365e-01 3.296078186262084153e-01 1.000000000000000000e+00
1.293027848758398490e-01 2.706771463085739793e-01 1.000000000000000000e+00
1.667337101029361390e-01 3.001214459178044858e-01 1.000000000000000444e+00
1.404115026387671716e-01 3.001307853462519826e-01 9.999999999999997780e-01
1.556192567997839449e-01 2.706717426663327042e-01 9.999999999999995559e-01
1.515119066995775365e-01 3.296078186262084153e-01 1.000000000000000000e+00
1.093608277037707299e-01 4.099999996885012599e-01 1.000000000000000000e+00
7.778408148185399218e-02 3.298148910908467180e-01 1.000000000000000000e+00
1.304379783955032512e-01 3.697970548172476724e-01 1.000000000000000444e+00
9.357831176878525503e-02 3.698942274084184856e-01 9.999999999999997780e-01
1.146468008454356452e-01 3.297084239495037261e-01 9.999999999999995559e-01
1.646446609900883151e-01 1.646446610625062201e-01 1.000000000000000000e+00
1.292878468518557089e-01 1.292633541198303093e-01 1.000000000000000000e+00
1.292885195532014753e-01 1.780051750897881091e-01 1.000000000000000000e+00
1.469664539092895295e-01 1.469579924831200812e-01 1.000000000000000444e+00
1.292884497096094820e-01 1.536394800205372613e-01 9.999999999999997780e-01
1.441644022555464977e-01 1.713251879687066881e-01 9.999999999999995559e-01
1.292878468518557089e-01 1.292633541198303093e-01 1.000000000000000000e+00
7.630881685463876407e-02 7.735405305759994465e-02 1.000000000000000000e+00
6.919272823266606198e-02 1.468641531395107613e-01 1.000000000000000000e+00
1.027978978727002446e-01 1.033006661142363697e-01 1.000000000000000444e+00
7.275068980360104021e-02 1.121070022868607685e-01 9.999999999999997780e-01
9.924019312978361873e-02 1.380653948375067941e-01 9.999999999999995559e-01
7.630881685463876407e-02 7.735405305759994465e-02 1.000000000000000000e+00
-1.644658376444228847e-11 -1.200879694857088811e-11 1.000000000000000000e+00
-3.694642846497558521e-11 1.047115940122149286e-01 1.000000000000000000e+00
3.815468398650041781e-02 3.868198920462435908e-02 1.000000000000000444e+00
2.011653733234729719e-11 5.235579712233583149e-02 9.999999999999997780e-01
3.815432097102402359e-02 9.103422572645405997e-02 9.999999999999995559e-01
1.819408957186544051e-01 2.706621954670376806e-01 1.000000000000000000e+00
1.646446607869636591e-01 2.353553385732212733e-01 1.000000000000000000e+00
1.293027848758398490e-01 2.706771463085739793e-01 1.000000000000000000e+00
1.732867493041764795e-01 2.564703411550349754e-01 1.000000000000000444e+00
1.469720341614615400e-01 2.530207644120731070e-01 9.999999999999997780e-01
1.556192567997839449e-01 2.706717426663327042e-01 9.999999999999995559e-01
1.646446609900883151e-01 1.646446610625062201e-01 1.000000000000000000e+00
1.292885195532014753e-01 1.780051750897881091e-01 1.000000000000000000e+00
1.500009070383174492e-01 2.003011635749195052e-01 1.000000000000000000e+00
1.441644022555466087e-01 1.713251879687068269e-01 1.000000000000000444e+00
1.402395041086938188e-01 1.891538066576570754e-01 9.999999999999997780e-01
1.531749634046268294e-01 1.824729121638763996e-01 9.999999999999995559e-01
1.646446607869636591e-01 2.353553385732212733e-01 1.000000000000000000e+00
1.500009070383174492e-01 2.003011635749195052e-01 1.000000000000000000e+00
1.292890042205982470e-01 2.218001296168436443e-01 1.000000000000000000e+00
1.532886614008548420e-01 2.178282506964223930e-01 1.000000000000000444e+00
1.402624352411741548e-01 2.110514821567795185e-01 9.999999999999997780e-01
1.441305965018814250e-01 2.285782167815681443e-01 9.999999999999995559e-01
1.515119066995775365e-01 3.296078186262084153e-01 1.000000000000000000e+00
1.293027848758398490e-01 2.706771463085739793e-01 1.000000000000000000e+00
7.778408148185399218e-02 3.298148910908467180e-01 1.000000000000000000e+00
1.404115026387672827e-01 3.001307853462521491e-01 1.000000000000000444e+00
1.035480548195574640e-01 3.002342703796178625e-01 9.999999999999997780e-01
1.146468008454356452e-01 3.297084239495037261e-01 9.999999999999995559e-01
1.093608277037707299e-01 4.099999996885012599e-01 1.000000000000000000e+00
7.778408148185399218e-02 3.298148910908467180e-01 1.000000000000000000e+00
-1.264288828174403645e-10 4.099999898856880876e-01 1.000000000000000000e+00
9.357831176878532442e-02 3.698942274084187076e-01 1.000000000000000444e+00
3.888922896401292295e-02 3.699144325172115111e-01 9.999999999999997780e-01
5.468041390060698198e-02 4.100000018153546200e-01 9.999999999999995559e-01
1.292878468518557089e-01 1.292633541198303093e-01 1.000000000000000000e+00
1.292885195532014753e-01 1.780051750897881091e-01 1.000000000000000000e+00
6.919272823266606198e-02 1.468641531395107613e-01 1.000000000000000000e+00
1.292884497096095653e-01 1.536394800205374001e-01 1.000000000000000444e+00
9.924036104360693666e-02 1.624336077699074787e-01 9.999999999999997780e-01
9.924019312978361873e-02 1.380653948375067941e-01 9.999999999999995559e-01
7.630881685463876407e-02 7.735405305759994465e-02 1.000000000000000000e+00
6.919272823266606198e-02 1.468641531395107613e-01 1.000000000000000000e+00
-3.694642846497558521e-11 1.047115940122149286e-01 1.000000000000000000e+00
7.275068980360108184e-02 1.121070022868608518e-01 1.000000000000000444e+00
3.459623481592730837e-02 1.257849056055337089e-01 9.999999999999997780e-01
3.815432097102402359e-02 9.103422572645405997e-02 9.999999999999995559e-01
1.646446607869636591e-01 2.353553385732212733e-01 1.000000000000000000e+00
1.293027848758398490e-01 2.706771463085739793e-01 1.000000000000000000e+00
1.292890042205982470e-01 2.218001296168436443e-01 1.000000000000000000e+00
1.469720341614616510e-01 2.530207644120732735e-01 1.000000000000000444e+00
1.292928877157021872e-01 2.462451540987519172e-01 9.999999999999997780e-01
1.441305965018814250e-01 2.285782167815681443e-01 9.999999999999995559e-01
1.292885195532014753e-01 1.780051750897881091e-01 1.000000000000000000e+00
1.500009070383174492e-01 2.003011635749195052e-01 1.000000000000000000e+00
1.292890042205982470e-01 2.218001296168436443e-01 1.000000000000000000e+00
1.402395041086939020e-01 1.891538066576571864e-01 1.000000000000000444e+00
1.402624352411741548e-01 2.110514821567795185e-01 9.999999999999997780e-01
1.292884196473764458e-01 1.999041267268214517e-01 9.999999999999995559e-01
1.293027848758398490e-01 2.706771463085739793e-01 1.000000000000000000e+00
7.778408148185399218e-02 3.298148910908467180e-01 1.000000000000000000e+00
6.837948239876966150e-02 2.545934812955400472e-01 1.000000000000000000e+00
1.035480548195575334e-01 3.002342703796180290e-01 1.000000000000000444e+00
7.308290590817764776e-02 2.922008049241312522e-01 9.999999999999997780e-01
9.883991993458714209e-02 2.626367910814716433e-01 9.999999999999995559e-01
7.778408148185399218e-02 3.298148910908467180e-01 1.000000000000000000e+00
-1.264288828174403645e-10 4.099999898856880876e-01 1.000000000000000000e+00
8.087803581767865245e-11 3.052884052906010282e-01 1.000000000000000000e+00
3.888922896401294377e-02 3.699144325172118442e-01 1.000000000000000444e+00
-8.751094066337829121e-11 3.576442038199666995e-01 9.999999999999997780e-01
3.889107794497816822e-02 3.175528947780083544e-01 9.999999999999995559e-01
1.292885195532014753e-01 1.780051750897881091e-01 1.000000000000000000e+00
6.919272823266606198e-02 1.468641531395107613e-01 1.000000000000000000e+00
7.991802312571774647e-02 2.014256533654053549e-01 1.000000000000000000e+00
9.924036104360700605e-02 1.624336077699075898e-01 1.000000000000000444e+00
7.455516713785738381e-02 1.741468543691643278e-01 9.999999999999997780e-01
1.046028490298166053e-01 1.897160576901658346e-01 9.999999999999995559e-01
6.919272823266606198e-02 1.468641531395107613e-01 1.000000000000000000e+00
-3.694642846497558521e-11 1.047115940122149286e-01 1.000000000000000000e+00
2.769349598641757681e-11 2.050000016607740061e-01 1.000000000000000000e+00
3.459623481592732919e-02 1.257849056055337922e-01 1.000000000000000444e+00
-1.760605947073160456e-11 1.548557967159510940e-01 9.999999999999997780e-01
3.459643361677500889e-02 1.759341653264540895e-01 9.999999999999995559e-01
1.293027848758398490e-01 2.706771463085739793e-01 1.000000000000000000e+00
1.292890042205982470e-01 2.218001296168436443e-01 1.000000000000000000e+00
6.837948239876966150e-02 2.545934812955400472e-01 1.000000000000000000e+00
1.292928877157022427e-01 2.462451540987520837e-01 1.000000000000000444e+00
9.883459421158198588e-02 2.381952392192665802e-01 9.999999999999997780e-01
9.883991993458714209e-02 2.626367910814716433e-01 9.999999999999995559e-01
1.292885195532014753e-01 1.780051750897881091e-01 1.000000000000000000e+00
1.292890042205982470e-01 2.218001296168436443e-01 1.000000000000000000e+00
7.991802312571774647e-02 2.014256533654053549e-01 1.000000000000000000e+00
1.292884196473765845e-01 1.999041267268216737e-01 1.000000000000000444e+00
1.046034413299389842e-01 2.116131325770436999e-01 9.999999999999997780e-01
1.046028490298166053e-01 1.897160576901658346e-01 9.999999999999995559e-01
7.778408148185399218e-02 3.298148910908467180e-01 1.000000000000000000e+00
6.837948239876966150e-02 2.545934812955400472e-01 1.000000000000000000e+00
8.087803581767865245e-11 3.052884052906010282e-01 1.000000000000000000e+00
7.308290590817768939e-02 2.922008049241314187e-01 1.000000000000000444e+00
3.419145681425327793e-02 2.799362286671449040e-01 9.999999999999997780e-01
3.889107794497816822e-02 3.175528947780083544e-01 9.999999999999995559e-01
6.919272823266606198e-02 1.468641531395107613e-01 1.000000000000000000e+00
7.991802312571774647e-02 2.014256533654053549e-01 1.000000000000000000e+00
2.769349598641757681e-11 2.050000016607740061e-01 1.000000000000000000e+00
7.455516713785742544e-02 1.741468543691644388e-01 1.000000000000000444e+00
3.995918245750071374e-02 2.032112668177867565e-01 9.999999999999997780e-01
3.459643361677500889e-02 1.759341653264540895e-01 9.999999999999995559e-01
1.292890042205982470e-01 2.218001296168436443e-01 1.000000000000000000e+00
6.837948239876966150e-02 2.545934812955400472e-01 1.000000000000000000e+00
7.991802312571774647e-02 2.014256533654053549e-01 1.000000000000000000e+00
9.883459421158204139e-02 2.381952392192667745e-01 1.000000000000000444e+00
7.414812485296121136e-02 2.280114336249027818e-01 9.999999999999997780e-01
1.046034413299389565e-01 2.116131325770436444e-01 9.999999999999995559e-01
6.837948239876966150e-02 2.545934812955400472e-01 1.000000000000000000e+00
8.087803581767865245e-11 3.052884052906010282e-01 1.000000000000000000e+00
2.769349598641757681e-11 2.050000016607740061e-01 1.000000000000000000e+00
3.419145681425329181e-02 2.799362286671450706e-01 1.000000000000000444e+00
2.763695664978921464e-11 2.551442033372990359e-01 9.999999999999997780e-01
3.418843672341150691e-02 2.297994880884176583e-01 9.999999999999995559e-01
6.837948239876966150e-02 2.545934812955400472e-01 1.000000000000000000e+00
7.991802312571774647e-02 2.014256533654053549e-01 1.000000000000000000e+00
2.769349598641757681e-11 2.050000016607740061e-01 1.000000000000000000e+00
7.414812485296126687e-02 2.280114336249029205e-01 1.000000000000000444e+00
3.995918245750071374e-02 2.032112668177867565e-01 9.999999999999997780e-01
3.418843672341150691e-02 2.297994880884176583e-01 9.999999999999995559e-01


==> mesh_left.dat <==
x y z c
2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 1.000000000000000000e+00 9.166666666666664076e-01 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 9.166666666666664076e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999993894e-01 1.000000000000000000e+00 9.166666666666664076e-01 1.000000000000000000e+00
2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 9.166666666666664076e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999993894e-01 1.000000000000000000e+00 9.166666666666664076e-01 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 9.166666666666664076e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 7.499999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 1.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
8.333333333333318993e-02 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.166666666666662966e-01 7.499999999999997780e-01 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 9.166666666666668517e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 1.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 7.499999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
8.333333333333318993e-02 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
2.499999999999998057e-01 1.000000000000000000e+00 5.833333333333327042e-01 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 5.833333333333327042e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 5.833333333333327042e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 7.499999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
2.499999999999998057e-01 1.000000000000000000e+00 5.833333333333327042e-01 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
4.166666666666660190e-01 1.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.166666666666662966e-01 7.499999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
2.499999999999998057e-01 1.000000000000000000e+00 5.833333333333327042e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
8.333333333333318993e-02 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.166666666666662966e-01 7.499999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 5.833333333333327042e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 9.166666666666668517e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 9.166666666666668517e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
2.499999999999998057e-01 1.000000000000000000e+00 4.166666666666660190e-01 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 1.000000000000000000e+00 2.499999999999998057e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
4.166666666666660190e-01 1.000000000000000000e+00 2.499999999999998057e-01 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999993894e-01 1.000000000000000000e+00 8.333333333333318993e-02 1.000000000000000000e+00
3.749999999999997780e-01 1.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
2.499999999999998057e-01 1.000000000000000000e+00 4.166666666666660190e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999996114e-01 1.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
8.333333333333318993e-02 1.000000000000000000e+00 2.499999999999993894e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
2.499999999999998057e-01 1.000000000000000000e+00 4.166666666666660190e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
8.333333333333318993e-02 1.000000000000000000e+00 2.499999999999993894e-01 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.166666666666664076e-01 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 9.166666666666662966e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999993894e-01 0.000000000000000000e+00 9.166666666666664076e-01 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
4.166666666666660190e-01 1.000000000000000000e+00 2.499999999999998057e-01 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999993894e-01 1.000000000000000000e+00 8.333333333333318993e-02 1.000000000000000000e+00
2.499999999999993061e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 9.166666666666664076e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 9.166666666666664076e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999993894e-01 1.000000000000000000e+00 8.333333333333318993e-02 1.000000000000000000e+00
2.499999999999993061e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 9.166666666666664076e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
8.333333333333318993e-02 1.000000000000000000e+00 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.166666666666664076e-01 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999997780e-01 5.833333333333331483e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.166666666666664076e-01 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999997780e-01 5.833333333333331483e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999990008e-01 8.333333333333332593e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999990008e-01 8.333333333333332593e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 9.166666666666662966e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 0.000000000000000000e+00 9.166666666666664076e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 9.166666666666662966e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999993894e-01 0.000000000000000000e+00 9.166666666666664076e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999997780e-01 5.833333333333331483e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999997780e-01 4.166666666666660190e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999990008e-01 8.333333333333332593e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999993894e-01 6.666666666666666297e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 0.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 7.499999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 7.499999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 8.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 8.333333333333318993e-02 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999997780e-01 4.166666666666660190e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 8.333333333333318993e-02 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999997780e-01 4.166666666666660190e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999993894e-01 6.666666666666666297e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999993894e-01 6.666666666666666297e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.333333333333307891e-02 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
8.333333333333318993e-02 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.333333333333307891e-02 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 0.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 8.749999999999997780e-01 1.000000000000000000e+00
8.333333333333318993e-02 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 0.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 7.499999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 0.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999993339e-01 8.333333333333318993e-02 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
8.333333333333318993e-02 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.333333333333307891e-02 7.499999999999993339e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 5.833333333333325932e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 7.499999999999994449e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.833333333333325932e-01 2.499999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.833333333333325932e-01 2.499999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999996947e-01 5.833333333333325932e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999996947e-01 5.833333333333325932e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 7.499999999999994449e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
2.499999999999998057e-01 0.000000000000000000e+00 5.833333333333327042e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 6.249999999999997780e-01 1.000000000000000000e+00
2.499999999999998057e-01 0.000000000000000000e+00 5.833333333333327042e-01 1.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 6.249999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 5.833333333333325932e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 5.833333333333325932e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 6.249999999999990008e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.833333333333325932e-01 2.499999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999996947e-01 5.833333333333325932e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 6.249999999999990008e-01 1.000000000000000000e+00
2.499999999999998057e-01 0.000000000000000000e+00 5.833333333333327042e-01 1.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
2.499999999999998057e-01 0.000000000000000000e+00 4.166666666666660190e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 4.166666666666660190e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e-01 4.999999999999992784e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 4.166666666666660190e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 4.999999999999992784e-01 1.000000000000000000e+00
2.499999999999998057e-01 0.000000000000000000e+00 4.166666666666660190e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998057e-01 4.166666666666660190e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
2.499999999999998057e-01 0.000000000000000000e+00 4.166666666666660190e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 0.000000000000000000e+00 2.499999999999998057e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 2.499999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 2.499999999999993894e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
8.333333333333318993e-02 0.000000000000000000e+00 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 2.499999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999997780e-01 3.749999999999997780e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 3.749999999999991118e-01 0.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 2.499999999999993894e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
3.749999999999997780e-01 0.000000000000000000e+00 3.749999999999997780e-01 1.000000000000000000e+00
4.166666666666660190e-01 0.000000000000000000e+00 2.499999999999998057e-01 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 3.749999999999991118e-01 1.000000000000000000e+00
8.333333333333318993e-02 0.000000000000000000e+00 2.499999999999993894e-01 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
4.166666666666660190e-01 0.000000000000000000e+00 2.499999999999998057e-01 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.166666666666660190e-01 2.499999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
8.333333333333318993e-02 2.499999999999993894e-01 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
8.333333333333318993e-02 0.000000000000000000e+00 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
2.499999999999996114e-01 2.499999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 8.333333333333318993e-02 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999996114e-01 0.000000000000000000e+00 2.499999999999996114e-01 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999993894e-01 0.000000000000000000e+00 8.333333333333318993e-02 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
3.749999999999991118e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 0.000000000000000000e+00 8.333333333333318993e-02 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 8.333333333333318993e-02 0.000000000000000000e+00 1.000000000000000000e+00
3.749999999999991118e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 0.000000000000000000e+00 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999993894e-01 0.000000000000000000e+00 8.333333333333318993e-02 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993061e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999993894e-01 8.333333333333318993e-02 0.000000000000000000e+00 1.000000000000000000e+00
1.249999999999998057e-01 1.249999999999998057e-01 0.000000000000000000e+00 1.000000000000000000e+00


==> mesh_left_middle.dat <==
x y z c
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
4.999999999999996114e-01 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999992784e-01 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999996114e-01 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
4.999999999999992784e-01 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.999999999999992784e-01 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00


==> mesh_middle.dat <==
x y z c
1.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999334e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999334e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999334e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
1.499999999999999334e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999334e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
1.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
1.499999999999999334e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
1.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
1.499999999999999334e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.499999999999999334e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00


==> mesh_right.dat <==
x y z c
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 8.333333333333307891e-02 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 8.333333333333307891e-02 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 0.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 8.333333333333307891e-02 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 9.166666666666662966e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666075e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.333333333333307891e-02 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.916666666666666963e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.583333333333333037e+00 0.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.583333333333332593e+00 2.499999999999996947e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.750000000000000888e+00 0.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.916666666666666963e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.750000000000000888e+00 0.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.625000000000000444e+00 0.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.583333333333333037e+00 0.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666075e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.583333333333332593e+00 2.499999999999996947e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 9.166666666666662966e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666075e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 9.166666666666662966e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.333333333333307891e-02 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.333333333333307891e-02 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
2.916666666666666963e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.583333333333333037e+00 0.000000000000000000e+00 7.499999999999997780e-01 1.000000000000000000e+00
2.625000000000000444e+00 0.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.583333333333332593e+00 2.499999999999996947e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.750000000000000888e+00 0.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
2.833333333333333037e+00 0.000000000000000000e+00 4.999999999999990008e-01 1.000000000000000000e+00
2.750000000000000888e+00 0.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.666666666666666519e+00 0.000000000000000000e+00 4.999999999999993894e-01 1.000000000000000000e+00
2.625000000000000444e+00 0.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.833333333333333037e+00 4.999999999999990008e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.666666666666666519e+00 4.999999999999993894e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.833333333333333037e+00 4.999999999999990008e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.833333333333333037e+00 0.000000000000000000e+00 4.999999999999990008e-01 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
2.833333333333333037e+00 0.000000000000000000e+00 4.999999999999990008e-01 1.000000000000000000e+00
2.875000000000000444e+00 0.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.666666666666666519e+00 0.000000000000000000e+00 4.999999999999993894e-01 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
2.666666666666666519e+00 0.000000000000000000e+00 4.999999999999993894e-01 1.000000000000000000e+00
2.625000000000000444e+00 0.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.666666666666666519e+00 4.999999999999993894e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.833333333333333037e+00 4.999999999999990008e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.666666666666666519e+00 4.999999999999993894e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666963e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 9.166666666666668517e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999991118e-01 8.333333333333333703e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999988898e-01 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999991118e-01 8.333333333333333703e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
2.916666666666666075e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999996947e-01 5.833333333333325932e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999996947e-01 5.833333333333325932e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999995975e-01 6.249999999999988898e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
2.583333333333332593e+00 0.000000000000000000e+00 2.499999999999996947e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.583333333333333037e+00 7.499999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.916666666666666075e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
2.624999999999999112e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.583333333333332593e+00 0.000000000000000000e+00 2.499999999999996947e-01 1.000000000000000000e+00
2.624999999999999556e+00 0.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.624999999999999112e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 8.333333333333307891e-02 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666963e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.583333333333333037e+00 7.499999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 9.166666666666668517e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666963e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 9.166666666666668517e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 1.000000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999991118e-01 8.333333333333333703e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999988898e-01 8.750000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999991951e-01 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999995004e-01 6.666666666666667407e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.916666666666666075e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.333333333333318993e-02 2.499999999999993894e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 8.333333333333307891e-02 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 8.333333333333307891e-02 1.000000000000000000e+00
2.874999999999999556e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999996947e-01 5.833333333333325932e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.583333333333332593e+00 0.000000000000000000e+00 2.499999999999996947e-01 1.000000000000000000e+00
2.624999999999999112e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 8.333333333333307891e-02 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 0.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 8.333333333333307891e-02 1.000000000000000000e+00
2.749999999999999112e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.583333333333333037e+00 7.499999999999997780e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.750000000000000000e+00 1.000000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 8.333333333333307891e-02 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.750000000000000888e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.750000000000000000e+00 1.000000000000000000e+00 9.166666666666662966e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992228e-01 7.500000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999995004e-01 6.666666666666667407e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999996114e-01 6.249999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999995004e-01 6.666666666666667407e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999998057e-01 4.166666666666660190e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 9.166666666666662966e-01 7.499999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.916666666666666963e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 8.750000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 9.166666666666662966e-01 7.499999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666075e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00
3.000000000000000000e+00 1.249999999999998057e-01 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.583333333333332593e+00 2.499999999999996947e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.583333333333333037e+00 1.000000000000000000e+00 7.499999999999996669e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666075e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.583333333333332593e+00 2.499999999999996947e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.249999999999995975e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.916666666666666963e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 8.749999999999995559e-01 1.000000000000000000e+00
2.750000000000000888e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.625000000000000444e+00 1.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.583333333333333037e+00 1.000000000000000000e+00 7.499999999999996669e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
2.916666666666666963e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 7.499999999999993339e-01 1.000000000000000000e+00
3.000000000000000000e+00 9.166666666666662966e-01 7.499999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999992228e-01 7.500000000000007772e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999996669e-01 5.833333333333331483e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999995559e-01 6.250000000000004441e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999996669e-01 5.833333333333331483e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666075e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993894e-01 8.333333333333318993e-02 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999993061e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.499999999999996114e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.583333333333332593e+00 2.499999999999996947e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.625000000000000444e+00 1.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.583333333333333037e+00 1.000000000000000000e+00 7.499999999999996669e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999995559e-01 6.249999999999996669e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999996669e-01 5.833333333333331483e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999997780e-01 4.166666666666660190e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.166666666666660190e-01 2.499999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 3.749999999999991118e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.833333333333325932e-01 2.499999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.833333333333333481e+00 4.999999999999991118e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 2.499999999999991951e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.666666666666666963e+00 4.999999999999995004e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 1.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.750000000000000888e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
2.833333333333333481e+00 1.000000000000000000e+00 4.999999999999991118e-01 1.000000000000000000e+00
2.750000000000000000e+00 1.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.750000000000000888e+00 1.000000000000000000e+00 7.499999999999992228e-01 1.000000000000000000e+00
2.625000000000000444e+00 1.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.666666666666666963e+00 1.000000000000000000e+00 4.999999999999995004e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999997780e-01 4.166666666666660190e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
2.875000000000000444e+00 1.000000000000000000e+00 6.249999999999988898e-01 1.000000000000000000e+00
2.833333333333333481e+00 1.000000000000000000e+00 4.999999999999991118e-01 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999997780e-01 4.166666666666660190e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.500000000000000000e-01 4.999999999999992784e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999997780e-01 3.749999999999997780e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.833333333333325932e-01 2.499999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
2.874999999999999556e+00 3.749999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.833333333333333481e+00 4.999999999999991118e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 5.833333333333325932e-01 2.499999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999992784e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 3.749999999999996114e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.666666666666666963e+00 4.999999999999995004e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
2.666666666666666963e+00 1.000000000000000000e+00 4.999999999999995004e-01 1.000000000000000000e+00
2.625000000000000444e+00 1.000000000000000000e+00 6.249999999999995559e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.833333333333333481e+00 4.999999999999991118e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.666666666666666963e+00 4.999999999999995004e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 4.999999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.750000000000000000e+00 1.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.833333333333333481e+00 1.000000000000000000e+00 4.999999999999991118e-01 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.750000000000000000e+00 1.000000000000000000e+00 4.999999999999992228e-01 1.000000000000000000e+00
2.666666666666666963e+00 1.000000000000000000e+00 4.999999999999995004e-01 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 9.166666666666664076e-01 2.499999999999993894e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 9.166666666666664076e-01 2.499999999999993894e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 3.749999999999991118e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 4.999999999999986122e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
2.916666666666666075e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999994449e-01 2.499999999999996114e-01 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 8.333333333333318993e-02 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666963e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.999999999999986122e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 8.333333333333318993e-02 1.000000000000000000e+00
3.000000000000000000e+00 6.249999999999990008e-01 1.249999999999998057e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.583333333333333037e+00 7.499999999999996669e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
2.583333333333332593e+00 1.000000000000000000e+00 2.499999999999996947e-01 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666963e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 6.249999999999988898e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.625000000000000444e+00 6.249999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.583333333333333037e+00 7.499999999999996669e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.916666666666666075e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 3.749999999999988898e-01 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.624999999999999556e+00 1.000000000000000000e+00 3.749999999999996114e-01 1.000000000000000000e+00
2.583333333333332593e+00 1.000000000000000000e+00 2.499999999999996947e-01 1.000000000000000000e+00
2.624999999999999112e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 9.166666666666664076e-01 2.499999999999993894e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.916666666666666075e+00 1.000000000000000000e+00 2.499999999999993061e-01 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.916666666666666963e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 8.749999999999997780e-01 1.249999999999998057e-01 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 8.333333333333318993e-02 1.000000000000000000e+00
3.000000000000000000e+00 7.499999999999993339e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.583333333333333037e+00 7.499999999999996669e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.583333333333332593e+00 1.000000000000000000e+00 2.499999999999996947e-01 1.000000000000000000e+00
2.624999999999999112e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 9.166666666666662966e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000888e+00 7.499999999999992228e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 2.499999999999991951e-01 1.000000000000000000e+00
2.624999999999999112e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 8.333333333333307891e-02 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 9.166666666666662966e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.875000000000000444e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 8.333333333333307891e-02 1.000000000000000000e+00
2.874999999999999556e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999556e+00 8.749999999999995559e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.750000000000000000e+00 9.166666666666662966e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.624999999999999112e+00 1.000000000000000000e+00 1.249999999999995975e-01 1.000000000000000000e+00
2.749999999999999112e+00 1.000000000000000000e+00 8.333333333333307891e-02 1.000000000000000000e+00


==> mesh_right_middle.dat <==
x y z c
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 4.166666666666666852e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 4.166666666666666852e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.833333333333333703e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 8.333333333333332871e-02 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 5.833333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 0.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 8.333333333333332871e-02 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 1.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 6.666666666666666297e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 2.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 2.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 6.666666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 2.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 2.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 2.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.333333333333333703e-01 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 3.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.500000000000000000e+00 3.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 8.333333333333333703e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 8.750000000000000000e-01 6.250000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 7.500000000000000000e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 6.250000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.500000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00
2.499999999999999556e+00 9.166666666666666297e-01 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999999112e+00 1.000000000000000000e+00 7.500000000000000000e-01 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999556e+00 7.500000000000000000e-01 9.166666666666666297e-01 1.000000000000000000e+00
2.499999999999999112e+00 7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999998668e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.499999999999999112e+00 8.750000000000000000e-01 8.750000000000000000e-01 1.000000000000000000e+00


==> mesh_s_material.dat <==
x y mesh_s
2.707106771968593173e-01 2.099999989107020348e-01 0.000000000000000000e+00
2.707106799464721325e-01 1.900000010947706930e-01 0.000000000000000000e+00
2.604178346124156884e-01 1.899999982304472479e-01 0.000000000000000000e+00
2.707106786192318704e-01 2.000000001682246398e-01 0.000000000000000000e+00
2.655642568466433651e-01 1.899999994656480784e-01 0.000000000000000000e+00
2.658036074599149368e-01 2.000000000544105150e-01 0.000000000000000000e+00
2.595068703871342697e-01 2.100000002028236668e-01 0.000000000000000000e+00
2.707106771968593173e-01 2.099999989107020348e-01 0.000000000000000000e+00
2.604178346124156884e-01 1.899999982304472479e-01 0.000000000000000000e+00
2.651087736243697424e-01 2.099999995753041304e-01 0.000000000000000000e+00
2.658036074599149923e-01 2.000000000544105705e-01 0.000000000000000000e+00
2.604622367787760573e-01 1.999999999442171605e-01 0.000000000000000000e+00
2.595068703871342697e-01 2.100000002028236668e-01 0.000000000000000000e+00
2.604178346124156884e-01 1.899999982304472479e-01 0.000000000000000000e+00
2.489897946677633034e-01 1.899999998678519875e-01 0.000000000000000000e+00
2.604622367787763348e-01 1.999999999442173271e-01 0.000000000000000000e+00
2.547038164363180091e-01 1.900000004062812886e-01 0.000000000000000000e+00
2.550139633455095201e-01 1.999999998616966701e-01 0.000000000000000000e+00
2.595068703871342697e-01 2.100000002028236668e-01 0.000000000000000000e+00
2.489897950071493504e-01 2.100000001074121825e-01 0.000000000000000000e+00
2.489897946677633034e-01 1.899999998678519875e-01 0.000000000000000000e+00
2.542483330460406643e-01 2.100000004117706931e-01 0.000000000000000000e+00
2.499999898460638914e-01 1.999999998320296790e-01 0.000000000000000000e+00
2.550139633455095201e-01 1.999999998616966701e-01 0.000000000000000000e+00
2.897572284509754570e-01 2.099999968783300419e-01 0.000000000000000000e+00
3.147616084609980991e-01 2.099999974665931191e-01 0.000000000000000000e+00
2.897572341361607795e-01 1.900000040482230368e-01 0.000000000000000000e+00
3.022594211427953592e-01 2.099999992614663968e-01 0.000000000000000000e+00
3.022594286994005341e-01 2.000000047782199142e-01 0.000000000000000000e+00
2.897572332172865806e-01 2.000000007934486235e-01 0.000000000000000000e+00
2.897572284509754570e-01 2.099999968783300419e-01 0.000000000000000000e+00
2.707106771968593173e-01 2.099999989107020348e-01 0.000000000000000000e+00
2.897572341361607795e-01 1.900000040482230368e-01 0.000000000000000000e+00
2.802339548346223785e-01 2.099999995722882651e-01 0.000000000000000000e+00
2.802339562188763122e-01 2.000000008000649976e-01 0.000000000000000000e+00
2.897572332172865806e-01 2.000000007934486235e-01 0.000000000000000000e+00
2.707106771968593173e-01 2.099999989107020348e-01 0.000000000000000000e+00
2.707106799464721325e-01 1.900000010947706930e-01 0.000000000000000000e+00
2.897572341361607795e-01 1.900000040482230368e-01 0.000000000000000000e+00
2.707106786192318704e-01 2.000000001682246398e-01 0.000000000000000000e+00
2.802339562510400839e-01 1.900000007790096368e-01 0.000000000000000000e+00
2.802339562188762012e-01 2.000000008000649421e-01 0.000000000000000000e+00
3.872126049020912508e-01 1.899999999287616259e-01 0.000000000000000000e+00
3.872126039806985109e-01 2.099999993051722968e-01 0.000000000000000000e+00
3.468458879278760731e-01 1.899999989926043631e-01 0.000000000000000000e+00
3.872126051005330138e-01 2.000000001433749897e-01 0.000000000000000000e+00
3.670292466198918357e-01 1.999999998675646429e-01 0.000000000000000000e+00
3.670292456299914519e-01 1.899999993495212758e-01 0.000000000000000000e+00
3.872126039806985109e-01 2.099999993051722968e-01 0.000000000000000000e+00
3.468458879278760731e-01 1.899999989926043631e-01 0.000000000000000000e+00
3.468458875229198379e-01 2.099999989882391782e-01 0.000000000000000000e+00
3.670292466198921133e-01 1.999999998675648094e-01 0.000000000000000000e+00
3.468458908243645111e-01 2.000000009176136351e-01 0.000000000000000000e+00
3.670292477426352340e-01 2.100000004513945528e-01 0.000000000000000000e+00
3.468458879278760731e-01 1.899999989926043631e-01 0.000000000000000000e+00
3.468458875229198379e-01 2.099999989882391782e-01 0.000000000000000000e+00
3.147616114703566392e-01 1.899999995614656823e-01 0.000000000000000000e+00
3.468458908243647332e-01 2.000000009176137739e-01 0.000000000000000000e+00
3.308037498235126272e-01 1.999999995911645734e-01 0.000000000000000000e+00
3.308037498222617390e-01 1.899999996225307797e-01 0.000000000000000000e+00
3.468458875229198379e-01 2.099999989882391782e-01 0.000000000000000000e+00
3.147616114703566392e-01 1.899999995614656823e-01 0.000000000000000000e+00
3.147616084609980991e-01 2.099999974665931191e-01 0.000000000000000000e+00
3.308037498235127938e-01 1.999999995911647122e-01 0.000000000000000000e+00
3.147616113180241038e-01 1.999999996637809030e-01 0.000000000000000000e+00
3.308037501524433432e-01 2.099999996851416584e-01 0.000000000000000000e+00
3.147616114703566392e-01 1.899999995614656823e-01 0.000000000000000000e+00
3.147616084609980991e-01 2.099999974665931191e-01 0.000000000000000000e+00
2.897572341361607795e-01 1.900000040482230368e-01 0.000000000000000000e+00
3.147616113180243258e-01 1.999999996637810695e-01 0.000000000000000000e+00
3.022594286994005341e-01 2.000000047782199142e-01 0.000000000000000000e+00
3.022594223333672225e-01 1.900000003807651994e-01 0.000000000000000000e+00
4.387032806767586779e-01 1.899999988468989431e-01 0.000000000000000000e+00
4.387032822804696197e-01 2.099999991987625825e-01 0.000000000000000000e+00
4.966942596320764736e-01 1.900000019179232669e-01 0.000000000000000000e+00
4.387032828118553884e-01 1.999999995752916038e-01 0.000000000000000000e+00
4.676987719991229087e-01 2.000000003593448983e-01 0.000000000000000000e+00
4.676987669798148839e-01 1.899999996579799788e-01 0.000000000000000000e+00
4.387032806767586779e-01 1.899999988468989431e-01 0.000000000000000000e+00
3.872126049020912508e-01 1.899999999287616259e-01 0.000000000000000000e+00
4.387032822804696197e-01 2.099999991987625825e-01 0.000000000000000000e+00
4.129579458235403955e-01 1.900000009440200588e-01 0.000000000000000000e+00
4.129579465318514719e-01 2.000000009816757240e-01 0.000000000000000000e+00
4.387032828118548888e-01 1.999999995752913817e-01 0.000000000000000000e+00
3.872126049020912508e-01 1.899999999287616259e-01 0.000000000000000000e+00
3.872126039806985109e-01 2.099999993051722968e-01 0.000000000000000000e+00
4.387032822804696197e-01 2.099999991987625825e-01 0.000000000000000000e+00
3.872126051005330138e-01 2.000000001433749897e-01 0.000000000000000000e+00
4.129579451394022049e-01 2.100000004442451329e-01 0.000000000000000000e+00
4.129579465318513609e-01 2.000000009816756685e-01 0.000000000000000000e+00
4.387032822804696197e-01 2.099999991987625825e-01 0.000000000000000000e+00
4.966942596320764736e-01 1.900000019179232669e-01 0.000000000000000000e+00
4.966942420587352469e-01 2.099999956287127989e-01 0.000000000000000000e+00
4.676987719991232417e-01 2.000000003593450093e-01 0.000000000000000000e+00
4.966942466331265571e-01 1.999999970020779616e-01 0.000000000000000000e+00
4.676987662544007662e-01 2.099999988772000559e-01 0.000000000000000000e+00
5.410822201346170424e-01 1.900000001657997095e-01 0.000000000000000000e+00
4.966942596320764736e-01 1.900000019179232669e-01 0.000000000000000000e+00
4.966942420587352469e-01 2.099999956287127989e-01 0.000000000000000000e+00
5.188882379629030650e-01 1.900000001873073385e-01 0.000000000000000000e+00
4.966942466331265571e-01 1.999999970020779616e-01 0.000000000000000000e+00
5.188882375903266508e-01 2.000000001539646299e-01 0.000000000000000000e+00
5.410822201346170424e-01 1.900000001657997095e-01 0.000000000000000000e+00
4.966942420587352469e-01 2.099999956287127989e-01 0.000000000000000000e+00
5.410822246360658117e-01 2.100000018457746642e-01 0.000000000000000000e+00
5.188882375903272060e-01 2.000000001539648242e-01 0.000000000000000000e+00
5.188882364995252017e-01 2.099999997621349035e-01 0.000000000000000000e+00
5.410822200372003010e-01 1.999999999804512318e-01 0.000000000000000000e+00
5.410822201346170424e-01 1.900000001657997095e-01 0.000000000000000000e+00
5.410822246360658117e-01 2.100000018457746642e-01 0.000000000000000000e+00
5.744360345987771233e-01 1.900000005809010239e-01 0.000000000000000000e+00
5.410822200372008561e-01 1.999999999804514539e-01 0.000000000000000000e+00
5.577591271408587348e-01 2.000000001180810005e-01 0.000000000000000000e+00
5.577591263054253456e-01 1.899999998223322883e-01 0.000000000000000000e+00
5.410822246360658117e-01 2.100000018457746642e-01 0.000000000000000000e+00
5.744360345987771233e-01 1.900000005809010239e-01 0.000000000000000000e+00
5.744360443010260164e-01 2.100000029145751013e-01 0.000000000000000000e+00
5.577591271408590679e-01 2.000000001180811393e-01 0.000000000000000000e+00
5.744360326461428468e-01 1.999999996031429084e-01 0.000000000000000000e+00
5.577591330063583763e-01 2.100000021366265346e-01 0.000000000000000000e+00
5.744360345987771233e-01 1.900000005809010239e-01 0.000000000000000000e+00
5.999999927869343885e-01 1.899999982694651757e-01 0.000000000000000000e+00
5.744360443010260164e-01 2.100000029145751013e-01 0.000000000000000000e+00
5.872180089978104034e-01 1.899999973643064499e-01 0.000000000000000000e+00
5.872180282082138936e-01 2.000000036670377124e-01 0.000000000000000000e+00
5.744360326461427357e-01 1.999999996031428251e-01 0.000000000000000000e+00
5.999999915483179569e-01 2.099999972342292132e-01 0.000000000000000000e+00
5.999999927869343885e-01 1.899999982694651757e-01 0.000000000000000000e+00
5.744360443010260164e-01 2.100000029145751013e-01 0.000000000000000000e+00
5.999999983857046137e-01 1.999999994963385375e-01 0.000000000000000000e+00
5.872180282082138936e-01 2.000000036670377124e-01 0.000000000000000000e+00
5.872180170304602820e-01 2.100000000879636286e-01 0.000000000000000000e+00


==> mesh_s_reference.dat <==
x y mesh_s
2.707106772383471305e-01 2.099999989095305275e-01 0.000000000000000000e+00
2.707106799414567555e-01 1.900000010944545015e-01 0.000000000000000000e+00
2.539568963819626157e-01 1.899999982288385902e-01 0.000000000000000000e+00
2.707106786352547756e-01 2.000000001678565731e-01 0.000000000000000000e+00
2.623337877097096094e-01 1.899999994648323975e-01 0.000000000000000000e+00
2.623337884761912653e-01 2.000000000544730205e-01 0.000000000000000000e+00
2.524741073474832120e-01 2.100000002029308310e-01 0.000000000000000000e+00
2.707106772383471305e-01 2.099999989095305275e-01 0.000000000000000000e+00
2.539568963819626157e-01 1.899999982288385902e-01 0.000000000000000000e+00
2.615923921478808256e-01 2.099999995748399462e-01 0.000000000000000000e+00
2.623337884761913208e-01 2.000000000544730760e-01 0.000000000000000000e+00
2.532155028574810118e-01 1.999999999441919585e-01 0.000000000000000000e+00
2.524741073474832120e-01 2.100000002029308310e-01 0.000000000000000000e+00
2.539568963819626157e-01 1.899999982288385902e-01 0.000000000000000000e+00
2.353553388734580809e-01 1.899999998691904446e-01 0.000000000000000000e+00
2.532155028574813449e-01 1.999999999441921528e-01 0.000000000000000000e+00
2.446561193653550292e-01 1.900000004055793501e-01 0.000000000000000000e+00
2.439147228905481357e-01 1.999999998620642927e-01 0.000000000000000000e+00
2.524741073474832120e-01 2.100000002029308310e-01 0.000000000000000000e+00
2.353553392082453344e-01 2.100000001077341194e-01 0.000000000000000000e+00
2.353553388734580809e-01 1.899999998691904446e-01 0.000000000000000000e+00
2.439147236066502300e-01 2.100000004112650143e-01 0.000000000000000000e+00
2.353553388339178210e-01 1.999999998310969251e-01 0.000000000000000000e+00
2.439147228905481357e-01 1.999999998620642927e-01 0.000000000000000000e+00
2.897572284575438695e-01 2.099999968781321724e-01 0.000000000000000000e+00
3.147616084636759570e-01 2.099999974674905956e-01 0.000000000000000000e+00
2.897572341414567654e-01 1.900000040483114105e-01 0.000000000000000000e+00
3.022594211534916364e-01 2.099999992616739530e-01 0.000000000000000000e+00
3.022594286980408995e-01 2.000000047777837908e-01 0.000000000000000000e+00
2.897572332143938945e-01 2.000000007936927615e-01 0.000000000000000000e+00
2.897572284575438695e-01 2.099999968781321724e-01 0.000000000000000000e+00
2.707106772383471305e-01 2.099999989095305275e-01 0.000000000000000000e+00
2.897572341414567654e-01 1.900000040483114105e-01 0.000000000000000000e+00
2.802339548397647095e-01 2.099999995719861734e-01 0.000000000000000000e+00
2.802339562140950258e-01 2.000000008002458529e-01 0.000000000000000000e+00
2.897572332143938945e-01 2.000000007936927615e-01 0.000000000000000000e+00
2.707106772383471305e-01 2.099999989095305275e-01 0.000000000000000000e+00
2.707106799414567555e-01 1.900000010944545015e-01 0.000000000000000000e+00
2.897572341414567654e-01 1.900000040483114105e-01 0.000000000000000000e+00
2.707106786352547756e-01 2.000000001678565731e-01 0.000000000000000000e+00
2.802339562525460459e-01 1.900000007790288159e-01 0.000000000000000000e+00
2.802339562140949147e-01 2.000000008002458252e-01 0.000000000000000000e+00
3.872126049008485227e-01 1.899999999280095886e-01 0.000000000000000000e+00
3.872126039779440476e-01 2.099999993034373236e-01 0.000000000000000000e+00
3.468458879292752317e-01 1.899999989932556477e-01 0.000000000000000000e+00
3.872126051000497338e-01 2.000000001430747854e-01 0.000000000000000000e+00
3.670292466202342840e-01 1.999999998677755852e-01 0.000000000000000000e+00
3.670292456285788041e-01 1.899999993487628269e-01 0.000000000000000000e+00
3.872126039779440476e-01 2.099999993034373236e-01 0.000000000000000000e+00
3.468458879292752317e-01 1.899999989932556477e-01 0.000000000000000000e+00
3.468458875224856297e-01 2.099999989880130813e-01 0.000000000000000000e+00
3.670292466202345616e-01 1.999999998677757240e-01 0.000000000000000000e+00
3.468458908252621264e-01 2.000000009181446825e-01 0.000000000000000000e+00
3.670292477416853272e-01 2.100000004508159046e-01 0.000000000000000000e+00
3.468458879292752317e-01 1.899999989932556477e-01 0.000000000000000000e+00
3.468458875224856297e-01 2.099999989880130813e-01 0.000000000000000000e+00
3.147616114728896686e-01 1.899999995629777505e-01 0.000000000000000000e+00
3.468458908252624040e-01 2.000000009181448213e-01 0.000000000000000000e+00
3.308037498228666440e-01 1.999999995909664541e-01 0.000000000000000000e+00
3.308037498204788318e-01 1.899999996213342923e-01 0.000000000000000000e+00
3.468458875224856297e-01 2.099999989880130813e-01 0.000000000000000000e+00
3.147616114728896686e-01 1.899999995629777505e-01 0.000000000000000000e+00
3.147616084636759570e-01 2.099999974674905956e-01 0.000000000000000000e+00
3.308037498228667550e-01 1.999999995909665651e-01 0.000000000000000000e+00
3.147616113179645958e-01 1.999999996636093458e-01 0.000000000000000000e+00
3.308037501507521960e-01 2.099999996840296035e-01 0.000000000000000000e+00
3.147616114728896686e-01 1.899999995629777505e-01 0.000000000000000000e+00
3.147616084636759570e-01 2.099999974674905956e-01 0.000000000000000000e+00
2.897572341414567654e-01 1.900000040483114105e-01 0.000000000000000000e+00
3.147616113179648734e-01 1.999999996636094846e-01 0.000000000000000000e+00
3.022594286980408995e-01 2.000000047777837908e-01 0.000000000000000000e+00
3.022594223335519636e-01 1.900000003807477134e-01 0.000000000000000000e+00
4.387032806762753423e-01 1.899999988466086198e-01 0.000000000000000000e+00
4.387032822817538147e-01 2.099999991992050341e-01 0.000000000000000000e+00
4.966942596335198190e-01 1.900000019186463274e-01 0.000000000000000000e+00
4.387032828122946482e-01 1.999999995754751236e-01 0.000000000000000000e+00
4.676987719985760128e-01 2.000000003591728137e-01 0.000000000000000000e+00
4.676987669801558889e-01 1.899999996581551720e-01 0.000000000000000000e+00
4.387032806762753423e-01 1.899999988466086198e-01 0.000000000000000000e+00
3.872126049008485227e-01 1.899999999280095886e-01 0.000000000000000000e+00
4.387032822817538147e-01 2.099999991992050341e-01 0.000000000000000000e+00
4.129579458229934996e-01 1.900000009438899407e-01 0.000000000000000000e+00
4.129579465318965470e-01 2.000000009817559099e-01 0.000000000000000000e+00
4.387032828122941486e-01 1.999999995754749571e-01 0.000000000000000000e+00
3.872126049008485227e-01 1.899999999280095886e-01 0.000000000000000000e+00
3.872126039779440476e-01 2.099999993034373236e-01 0.000000000000000000e+00
4.387032822817538147e-01 2.099999991992050341e-01 0.000000000000000000e+00
3.872126051000497338e-01 2.000000001430747854e-01 0.000000000000000000e+00
4.129579451386043432e-01 2.100000004438621060e-01 0.000000000000000000e+00
4.129579465318964360e-01 2.000000009817558821e-01 0.000000000000000000e+00
4.387032822817538147e-01 2.099999991992050341e-01 0.000000000000000000e+00
4.966942596335198190e-01 1.900000019186463274e-01 0.000000000000000000e+00
4.966942420579049111e-01 2.099999956284611391e-01 0.000000000000000000e+00
4.676987719985763459e-01 2.000000003591729247e-01 0.000000000000000000e+00
4.966942466336959350e-01 1.999999970023485507e-01 0.000000000000000000e+00
4.676987662558340642e-01 2.099999988777603022e-01 0.000000000000000000e+00
5.410822201340385051e-01 1.900000001655204329e-01 0.000000000000000000e+00
4.966942596335198190e-01 1.900000019186463274e-01 0.000000000000000000e+00
4.966942420579049111e-01 2.099999956284611391e-01 0.000000000000000000e+00
5.188882379625573416e-01 1.900000001871805788e-01 0.000000000000000000e+00
4.966942466336959350e-01 1.999999970023485507e-01 0.000000000000000000e+00
5.188882375904437794e-01 2.000000001540079564e-01 0.000000000000000000e+00
5.410822201340385051e-01 1.900000001655204329e-01 0.000000000000000000e+00
4.966942420579049111e-01 2.099999956284611391e-01 0.000000000000000000e+00
5.410822246387143597e-01 2.100000018468350937e-01 0.000000000000000000e+00
5.188882375904442235e-01 2.000000001540081507e-01 0.000000000000000000e+00
5.188882364973448347e-01 2.099999997613107017e-01 0.000000000000000000e+00
5.410822200375539071e-01 1.999999999805564532e-01 0.000000000000000000e+00
5.410822201340385051e-01 1.900000001655204329e-01 0.000000000000000000e+00
5.410822246387143597e-01 2.100000018468350937e-01 0.000000000000000000e+00
5.744360346017096663e-01 1.900000005820544347e-01 0.000000000000000000e+00
5.410822200375545732e-01 1.999999999805566753e-01 0.000000000000000000e+00
5.577591271393238515e-01 2.000000001174856434e-01 0.000000000000000000e+00
5.577591263037030567e-01 1.899999998216714003e-01 0.000000000000000000e+00
5.410822246387143597e-01 2.100000018468350937e-01 0.000000000000000000e+00
5.744360346017096663e-01 1.900000005820544347e-01 0.000000000000000000e+00
5.744360443028586616e-01 2.100000029151972702e-01 0.000000000000000000e+00
5.577591271393240735e-01 2.000000001174858100e-01 0.000000000000000000e+00
5.744360326462986110e-01 1.999999996031800731e-01 0.000000000000000000e+00
5.577591330090135857e-01 2.100000021374803794e-01 0.000000000000000000e+00
5.744360346017096663e-01 1.900000005820544347e-01 0.000000000000000000e+00
5.999999927816878076e-01 1.899999982676495169e-01 0.000000000000000000e+00
5.744360443028586616e-01 2.100000029151972702e-01 0.000000000000000000e+00
5.872180089971954509e-01 1.899999973640940365e-01 0.000000000000000000e+00
5.872180282077273938e-01 2.000000036668843351e-01 0.000000000000000000e+00
5.744360326462985000e-01 1.999999996031800176e-01 0.000000000000000000e+00
5.999999915483278379e-01 2.099999972342206367e-01 0.000000000000000000e+00
5.999999927816878076e-01 1.899999982676495169e-01 0.000000000000000000e+00
5.744360443028586616e-01 2.100000029151972702e-01 0.000000000000000000e+00
5.999999983851441732e-01 1.999999994961467742e-01 0.000000000000000000e+00
5.872180282077273938e-01 2.000000036668843351e-01 0.000000000000000000e+00
5.872180170306445790e-01 2.100000000880257178e-01 0.000000000000000000e+00


==> mesh_s_spatial.dat <==
x y mesh_s
2.489897943197640628e-01 1.899999995946074771e-01 0.000000000000000000e+00
2.592413052168905940e-01 2.102629984823023712e-01 0.000000000000000000e+00
2.489897949094297402e-01 2.100000000487512453e-01 0.000000000000000000e+00
2.549797323930395043e-01 2.000183658514831930e-01 0.000000000000000000e+00
2.541033638366282932e-01 2.101695421291202015e-01 0.000000000000000000e+00
2.499999900325680924e-01 1.999999999630367731e-01 0.000000000000000000e+00
2.604710560502919714e-01 1.900191868281037033e-01 0.000000000000000000e+00
2.489897943197640628e-01 1.899999995946074771e-01 0.000000000000000000e+00
2.592413052168905940e-01 2.102629984823023712e-01 0.000000000000000000e+00
2.547224821102159198e-01 1.899583239990028649e-01 0.000000000000000000e+00
2.549797323930393378e-01 2.000183658514830820e-01 0.000000000000000000e+00
2.603619523027472238e-01 2.000978306622714364e-01 0.000000000000000000e+00
2.701565006083482823e-01 2.105458846936699990e-01 0.000000000000000000e+00
2.604710560502919714e-01 1.900191868281037033e-01 0.000000000000000000e+00
2.592413052168905940e-01 2.102629984823023712e-01 0.000000000000000000e+00
2.656355237026251093e-01 2.002196802801243236e-01 0.000000000000000000e+00
2.603619523027473348e-01 2.000978306622714920e-01 0.000000000000000000e+00
2.647014790081226310e-01 2.103834244771170814e-01 0.000000000000000000e+00
2.701565006083482823e-01 2.105458846936699990e-01 0.000000000000000000e+00
2.708037471338339830e-01 1.902857746394923943e-01 0.000000000000000000e+00
2.604710560502919714e-01 1.900191868281037033e-01 0.000000000000000000e+00
2.704837785765720204e-01 2.003702477452365960e-01 0.000000000000000000e+00
2.656430972342570529e-01 1.901305578496837179e-01 0.000000000000000000e+00
2.656355237026248317e-01 2.002196802801241016e-01 0.000000000000000000e+00
2.898834112945216646e-01 1.911586440917924512e-01 0.000000000000000000e+00
2.701565006083482823e-01 2.105458846936699990e-01 0.000000000000000000e+00
2.708037471338339830e-01 1.902857746394923943e-01 0.000000000000000000e+00
2.798968086881652440e-01 2.007447469632521742e-01 0.000000000000000000e+00
2.704837785765718539e-01 2.003702477452364572e-01 0.000000000000000000e+00
2.803500883932665833e-01 1.906606447850598407e-01 0.000000000000000000e+00
2.898834112945216646e-01 1.911586440917924512e-01 0.000000000000000000e+00
2.701565006083482823e-01 2.105458846936699990e-01 0.000000000000000000e+00
2.887350419900238108e-01 2.114148503770453824e-01 0.000000000000000000e+00
2.798968086881652440e-01 2.007447469632521742e-01 0.000000000000000000e+00
2.794438132856376655e-01 2.109189120489742830e-01 0.000000000000000000e+00
2.893105573906050165e-01 2.012459600123257253e-01 0.000000000000000000e+00
3.131749429450325084e-01 2.132296154095627283e-01 0.000000000000000000e+00
2.898834112945216646e-01 1.911586440917924512e-01 0.000000000000000000e+00
2.887350419900238108e-01 2.114148503770453824e-01 0.000000000000000000e+00
3.016699342957974705e-01 2.020715644360284169e-01 0.000000000000000000e+00
2.893105573906051275e-01 2.012459600123258086e-01 0.000000000000000000e+00
3.009467230985808373e-01 2.122355613027093468e-01 0.000000000000000000e+00
3.148832236246533745e-01 1.929803972404489920e-01 0.000000000000000000e+00
3.131749429450325084e-01 2.132296154095627283e-01 0.000000000000000000e+00
2.898834112945216646e-01 1.911586440917924512e-01 0.000000000000000000e+00
3.140306281143209199e-01 2.030714409402827048e-01 0.000000000000000000e+00
3.016699342957972485e-01 2.020715644360282781e-01 0.000000000000000000e+00
3.023910629417118079e-01 1.919821803988985831e-01 0.000000000000000000e+00
3.446218271580384074e-01 2.164538424871791933e-01 0.000000000000000000e+00
3.148832236246533745e-01 1.929803972404489920e-01 0.000000000000000000e+00
3.131749429450325084e-01 2.132296154095627283e-01 0.000000000000000000e+00
3.298934607228365401e-01 2.045787148171199221e-01 0.000000000000000000e+00
3.140306281143206979e-01 2.030714409402825937e-01 0.000000000000000000e+00
3.288874772842721450e-01 2.147301906975046526e-01 0.000000000000000000e+00
3.468941020496086880e-01 1.962151928147790048e-01 0.000000000000000000e+00
3.446218271580384074e-01 2.164538424871791933e-01 0.000000000000000000e+00
3.148832236246533745e-01 1.929803972404489920e-01 0.000000000000000000e+00
3.457596777801388854e-01 2.063088008932681405e-01 0.000000000000000000e+00
3.298934607228363736e-01 2.045787148171197833e-01 0.000000000000000000e+00
3.308963867078612564e-01 1.944859407058550371e-01 0.000000000000000000e+00
3.842972760212446381e-01 2.216105864656602031e-01 0.000000000000000000e+00
3.468941020496086880e-01 1.962151928147790048e-01 0.000000000000000000e+00
3.446218271580384074e-01 2.164538424871791933e-01 0.000000000000000000e+00
3.657269769727369280e-01 2.087617717549236085e-01 0.000000000000000000e+00
3.457596777801386079e-01 2.063088008932679740e-01 0.000000000000000000e+00
3.644452134071622940e-01 2.188989515657447926e-01 0.000000000000000000e+00
3.871014072500621461e-01 2.013892326539953037e-01 0.000000000000000000e+00
3.842972760212446381e-01 2.216105864656602031e-01 0.000000000000000000e+00
3.468941020496086880e-01 1.962151928147790048e-01 0.000000000000000000e+00
3.857015987907781440e-01 2.114814110914746970e-01 0.000000000000000000e+00
3.657269769727366504e-01 2.087617717549234697e-01 0.000000000000000000e+00
3.670048128091907280e-01 1.986684275858632553e-01 0.000000000000000000e+00
4.350818375257980986e-01 2.294552486179360362e-01 0.000000000000000000e+00
3.871014072500621461e-01 2.013892326539953037e-01 0.000000000000000000e+00
3.842972760212446381e-01 2.216105864656602031e-01 0.000000000000000000e+00
4.111942105495051125e-01 2.152740250649112230e-01 0.000000000000000000e+00
3.857015987907779220e-01 2.114814110914745027e-01 0.000000000000000000e+00
4.096627087916546728e-01 2.253916341823263836e-01 0.000000000000000000e+00
4.350818375257980986e-01 2.294552486179360362e-01 0.000000000000000000e+00
4.383255945219700633e-01 2.092663583793828441e-01 0.000000000000000000e+00
3.871014072500621461e-01 2.013892326539953037e-01 0.000000000000000000e+00
4.367067100339728225e-01 2.193510195585579581e-01 0.000000000000000000e+00
4.127204542407248988e-01 2.051848599629600423e-01 0.000000000000000000e+00
4.111942105495047239e-01 2.152740250649110010e-01 0.000000000000000000e+00
4.959825976614060661e-01 2.190483938344453818e-01 0.000000000000000000e+00
4.350818375257980986e-01 2.294552486179360362e-01 0.000000000000000000e+00
4.383255945219700633e-01 2.092663583793828441e-01 0.000000000000000000e+00
4.654706714534395662e-01 2.241713134741330493e-01 0.000000000000000000e+00
4.367067100339724339e-01 2.193510195585578193e-01 0.000000000000000000e+00
4.671528419987029390e-01 2.140943064827781905e-01 0.000000000000000000e+00
4.959825976614060661e-01 2.190483938344453818e-01 0.000000000000000000e+00
4.925622998685592058e-01 2.391814150355983659e-01 0.000000000000000000e+00
4.350818375257980986e-01 2.294552486179360362e-01 0.000000000000000000e+00
4.942758236438110631e-01 2.291137307571783910e-01 0.000000000000000000e+00
4.637819440404447047e-01 2.342582413711604417e-01 0.000000000000000000e+00
4.654706714534391221e-01 2.241713134741327995e-01 0.000000000000000000e+00
5.401737520101118628e-01 2.266692856703471093e-01 0.000000000000000000e+00
4.959825976614060661e-01 2.190483938344453818e-01 0.000000000000000000e+00
4.925622998685592058e-01 2.391814150355983659e-01 0.000000000000000000e+00
5.180652469928717085e-01 2.228631140136404232e-01 0.000000000000000000e+00
4.942758236438107300e-01 2.291137307571782522e-01 0.000000000000000000e+00
5.163574476943738611e-01 2.329162166725730898e-01 0.000000000000000000e+00
5.401737520101118628e-01 2.266692856703471093e-01 0.000000000000000000e+00
5.367629086976254404e-01 2.467447258665523835e-01 0.000000000000000000e+00
4.925622998685592058e-01 2.391814150355983659e-01 0.000000000000000000e+00
5.384710313590326258e-01 2.367078570728017306e-01 0.000000000000000000e+00
5.146433508849850291e-01 2.429684708318467778e-01 0.000000000000000000e+00
5.163574476943738611e-01 2.329162166725730898e-01 0.000000000000000000e+00
5.734598732035784963e-01 2.323623739502459762e-01 0.000000000000000000e+00
5.401737520101118628e-01 2.266692856703471093e-01 0.000000000000000000e+00
5.367629086976254404e-01 2.467447258665523835e-01 0.000000000000000000e+00
5.568077977364824793e-01 2.295194554311290602e-01 0.000000000000000000e+00
5.384710313590321817e-01 2.367078570728015641e-01 0.000000000000000000e+00
5.551087516098098806e-01 2.395468694443865787e-01 0.000000000000000000e+00
5.734598732035784963e-01 2.323623739502459762e-01 0.000000000000000000e+00
5.700639246437535501e-01 2.523956672671148205e-01 0.000000000000000000e+00
5.367629086976254404e-01 2.467447258665523835e-01 0.000000000000000000e+00
5.717630852502639804e-01 2.423794877875028453e-01 0.000000000000000000e+00
5.534055931859882538e-01 2.495727529665224265e-01 0.000000000000000000e+00
5.551087516098098806e-01 2.395468694443865787e-01 0.000000000000000000e+00
5.990128431558201516e-01 2.367079202400619586e-01 0.000000000000000000e+00
5.734598732035784963e-01 2.323623739502459762e-01 0.000000000000000000e+00
5.700639246437535501e-01 2.523956672671148205e-01 0.000000000000000000e+00
5.862332435403929676e-01 2.345376360586309827e-01 0.000000000000000000e+00
5.717630852502636474e-01 2.423794877875027065e-01 0.000000000000000000e+00
5.845374718702490702e-01 2.445481048287377057e-01 0.000000000000000000e+00
5.990128431558201516e-01 2.367079202400619586e-01 0.000000000000000000e+00
5.956211255089639556e-01 2.567231870430992102e-01 0.000000000000000000e+00
5.700639246437535501e-01 2.523956672671148205e-01 0.000000000000000000e+00
5.973175839278150878e-01 2.467158462299381960e-01 0.000000000000000000e+00
5.828401644192955366e-01 2.545580145893883151e-01 0.000000000000000000e+00
5.845374718702490702e-01 2.445481048287377057e-01 0.000000000000000000e+00


==> mixed_cell_mesh_quad.dat <==
x y mesh_quad
1.000420000000000059e-01 8.999580000000000357e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000222e-01 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.001020000000000021e-01 8.999120000000000452e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.000420000000000059e-01 8.999580000000000357e-01 1.000000000000000000e+00
1.001250000000000057e-01 7.998760000000000314e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000444e-01 1.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000222e-01 1.000000000000000000e+00
1.000420000000000059e-01 8.999580000000000357e-01 1.000000000000000000e+00
3.001559999999999784e-01 8.998890000000000500e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.001020000000000021e-01 8.999120000000000452e-01 1.000000000000000000e+00
2.002130000000000021e-01 7.998020000000000129e-01 1.000000000000000000e+00
1.001250000000000057e-01 7.998760000000000314e-01 1.000000000000000000e+00
1.000420000000000059e-01 8.999580000000000357e-01 1.000000000000000000e+00
2.001020000000000021e-01 8.999120000000000452e-01 1.000000000000000000e+00
1.002689999999999970e-01 6.997229999999999839e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.999999999999999556e-01 1.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000444e-01 1.000000000000000000e+00
1.001250000000000057e-01 7.998760000000000314e-01 1.000000000000000000e+00
4.003650000000000264e-01 8.998420000000000307e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.001559999999999784e-01 8.998890000000000500e-01 1.000000000000000000e+00
3.006619999999999848e-01 7.995529999999999582e-01 1.000000000000000000e+00
3.001559999999999784e-01 8.998890000000000500e-01 1.000000000000000000e+00
2.001020000000000021e-01 8.999120000000000452e-01 1.000000000000000000e+00
2.002130000000000021e-01 7.998020000000000129e-01 1.000000000000000000e+00
2.006290000000000018e-01 6.994070000000000009e-01 1.000000000000000000e+00
1.002689999999999970e-01 6.997229999999999839e-01 1.000000000000000000e+00
1.001250000000000057e-01 7.998760000000000314e-01 1.000000000000000000e+00
2.002130000000000021e-01 7.998020000000000129e-01 1.000000000000000000e+00
1.005640000000000006e-01 5.993659999999999544e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.999999999999999778e-01 1.000000000000000000e+00
0.000000000000000000e+00 6.999999999999999556e-01 1.000000000000000000e+00
1.002689999999999970e-01 6.997229999999999839e-01 1.000000000000000000e+00
5.004440000000000000e-01 8.999080000000000412e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.003650000000000264e-01 8.998420000000000307e-01 1.000000000000000000e+00
4.008619999999999961e-01 7.995729999999999782e-01 1.000000000000000000e+00
4.003650000000000264e-01 8.998420000000000307e-01 1.000000000000000000e+00
3.001559999999999784e-01 8.998890000000000500e-01 1.000000000000000000e+00
3.006619999999999848e-01 7.995529999999999582e-01 1.000000000000000000e+00
3.014229999999999965e-01 6.989469999999999850e-01 1.000000000000000000e+00
2.006290000000000018e-01 6.994070000000000009e-01 1.000000000000000000e+00
2.002130000000000021e-01 7.998020000000000129e-01 1.000000000000000000e+00
3.006619999999999848e-01 7.995529999999999582e-01 1.000000000000000000e+00
2.012349999999999972e-01 5.987470000000000292e-01 1.000000000000000000e+00
1.005640000000000006e-01 5.993659999999999544e-01 1.000000000000000000e+00
1.002689999999999970e-01 6.997229999999999839e-01 1.000000000000000000e+00
2.006290000000000018e-01 6.994070000000000009e-01 1.000000000000000000e+00
1.007580000000000003e-01 4.989859999999999851e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.999999999999999778e-01 1.000000000000000000e+00
1.005640000000000006e-01 5.993659999999999544e-01 1.000000000000000000e+00
6.005239999999999467e-01 9.000150000000000095e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.004440000000000000e-01 8.999080000000000412e-01 1.000000000000000000e+00
1.007539999999999963e-01 3.985759999999999859e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000222e-01 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
1.007580000000000003e-01 4.989859999999999851e-01 1.000000000000000000e+00
5.012750000000000261e-01 7.997370000000000312e-01 1.000000000000000000e+00
5.004440000000000000e-01 8.999080000000000412e-01 1.000000000000000000e+00
4.003650000000000264e-01 8.998420000000000307e-01 1.000000000000000000e+00
4.008619999999999961e-01 7.995729999999999782e-01 1.000000000000000000e+00
4.027999999999999914e-01 6.986550000000000260e-01 1.000000000000000000e+00
4.008619999999999961e-01 7.995729999999999782e-01 1.000000000000000000e+00
3.006619999999999848e-01 7.995529999999999582e-01 1.000000000000000000e+00
3.014229999999999965e-01 6.989469999999999850e-01 1.000000000000000000e+00
3.032429999999999848e-01 5.973300000000000276e-01 1.000000000000000000e+00
2.012349999999999972e-01 5.987470000000000292e-01 1.000000000000000000e+00
2.006290000000000018e-01 6.994070000000000009e-01 1.000000000000000000e+00
3.014229999999999965e-01 6.989469999999999850e-01 1.000000000000000000e+00
2.020349999999999924e-01 4.974779999999999758e-01 1.000000000000000000e+00
1.007580000000000003e-01 4.989859999999999851e-01 1.000000000000000000e+00
1.005640000000000006e-01 5.993659999999999544e-01 1.000000000000000000e+00
2.012349999999999972e-01 5.987470000000000292e-01 1.000000000000000000e+00
1.007539999999999963e-01 3.985759999999999859e-01 1.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000222e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.999999999999999889e-01 1.000000000000000000e+00
1.002760000000000040e-01 2.988709999999999978e-01 1.000000000000000000e+00
8.002839999999999954e-01 9.001320000000000432e-01 1.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+00 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.003380000000000161e-01 9.000829999999999664e-01 1.000000000000000000e+00
7.003380000000000161e-01 9.000829999999999664e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00 1.000000000000000000e+00
6.005239999999999467e-01 9.000150000000000095e-01 1.000000000000000000e+00
6.013140000000000152e-01 8.000699999999999479e-01 1.000000000000000000e+00
6.005239999999999467e-01 9.000150000000000095e-01 1.000000000000000000e+00
5.004440000000000000e-01 8.999080000000000412e-01 1.000000000000000000e+00
5.012750000000000261e-01 7.997370000000000312e-01 1.000000000000000000e+00
2.019829999999999959e-01 3.964300000000000046e-01 1.000000000000000000e+00
1.007539999999999963e-01 3.985759999999999859e-01 1.000000000000000000e+00
1.007580000000000003e-01 4.989859999999999851e-01 1.000000000000000000e+00
2.020349999999999924e-01 4.974779999999999758e-01 1.000000000000000000e+00
5.035579999999999501e-01 6.992939999999999712e-01 1.000000000000000000e+00
5.012750000000000261e-01 7.997370000000000312e-01 1.000000000000000000e+00
4.008619999999999961e-01 7.995729999999999782e-01 1.000000000000000000e+00
4.027999999999999914e-01 6.986550000000000260e-01 1.000000000000000000e+00
4.054090000000000193e-01 5.968179999999999596e-01 1.000000000000000000e+00
3.032429999999999848e-01 5.973300000000000276e-01 1.000000000000000000e+00
3.014229999999999965e-01 6.989469999999999850e-01 1.000000000000000000e+00
4.027999999999999914e-01 6.986550000000000260e-01 1.000000000000000000e+00
3.050149999999999806e-01 4.947230000000000238e-01 1.000000000000000000e+00
2.020349999999999924e-01 4.974779999999999758e-01 1.000000000000000000e+00
2.012349999999999972e-01 5.987470000000000292e-01 1.000000000000000000e+00
3.032429999999999848e-01 5.973300000000000276e-01 1.000000000000000000e+00
2.019829999999999959e-01 3.964300000000000046e-01 1.000000000000000000e+00
1.007539999999999963e-01 3.985759999999999859e-01 1.000000000000000000e+00
1.002760000000000040e-01 2.988709999999999978e-01 1.000000000000000000e+00
2.005480000000000040e-01 2.965740000000000043e-01 1.000000000000000000e+00
9.997599999999999543e-02 1.991390000000000104e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000111e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.999999999999999889e-01 1.000000000000000000e+00
1.002760000000000040e-01 2.988709999999999978e-01 1.000000000000000000e+00
9.001259999999999817e-01 9.000829999999999664e-01 1.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000444e-01 1.000000000000000000e+00 1.000000000000000000e+00
8.002839999999999954e-01 9.001320000000000432e-01 1.000000000000000000e+00
8.006689999999999641e-01 8.003620000000000179e-01 1.000000000000000000e+00
8.002839999999999954e-01 9.001320000000000432e-01 1.000000000000000000e+00
7.003380000000000161e-01 9.000829999999999664e-01 1.000000000000000000e+00
7.013150000000000217e-01 8.004170000000000451e-01 1.000000000000000000e+00
7.013150000000000217e-01 8.004170000000000451e-01 1.000000000000000000e+00
7.003380000000000161e-01 9.000829999999999664e-01 1.000000000000000000e+00
6.005239999999999467e-01 9.000150000000000095e-01 1.000000000000000000e+00
6.013140000000000152e-01 8.000699999999999479e-01 1.000000000000000000e+00
6.040870000000000406e-01 7.003869999999999818e-01 1.000000000000000000e+00
6.013140000000000152e-01 8.000699999999999479e-01 1.000000000000000000e+00
5.012750000000000261e-01 7.997370000000000312e-01 1.000000000000000000e+00
5.035579999999999501e-01 6.992939999999999712e-01 1.000000000000000000e+00
3.055729999999999835e-01 3.906450000000000200e-01 1.000000000000000000e+00
2.019829999999999959e-01 3.964300000000000046e-01 1.000000000000000000e+00
2.020349999999999924e-01 4.974779999999999758e-01 1.000000000000000000e+00
3.050149999999999806e-01 4.947230000000000238e-01 1.000000000000000000e+00
5.086199999999999610e-01 5.983180000000000165e-01 1.000000000000000000e+00
5.035579999999999501e-01 6.992939999999999712e-01 1.000000000000000000e+00
4.027999999999999914e-01 6.986550000000000260e-01 1.000000000000000000e+00
4.054090000000000193e-01 5.968179999999999596e-01 1.000000000000000000e+00
4.103930000000000078e-01 4.916189999999999727e-01 1.000000000000000000e+00
3.050149999999999806e-01 4.947230000000000238e-01 1.000000000000000000e+00
3.032429999999999848e-01 5.973300000000000276e-01 1.000000000000000000e+00
4.054090000000000193e-01 5.968179999999999596e-01 1.000000000000000000e+00
3.055729999999999835e-01 3.906450000000000200e-01 1.000000000000000000e+00
2.019829999999999959e-01 3.964300000000000046e-01 1.000000000000000000e+00
2.005480000000000040e-01 2.965740000000000043e-01 1.000000000000000000e+00
3.001420000000000199e-01 2.928959999999999897e-01 1.000000000000000000e+00
1.997150000000000036e-01 1.980870000000000131e-01 1.000000000000000000e+00
9.997599999999999543e-02 1.991390000000000104e-01 1.000000000000000000e+00
1.002760000000000040e-01 2.988709999999999978e-01 1.000000000000000000e+00
2.005480000000000040e-01 2.965740000000000043e-01 1.000000000000000000e+00
9.990999999999999881e-02 9.960199999999999609e-02 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000056e-01 1.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000111e-01 1.000000000000000000e+00
9.997599999999999543e-02 1.991390000000000104e-01 1.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000222e-01 1.000000000000000000e+00
9.001259999999999817e-01 9.000829999999999664e-01 1.000000000000000000e+00
9.000000000000000222e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
9.003529999999999589e-01 8.002599999999999714e-01 1.000000000000000000e+00
8.006689999999999641e-01 8.003620000000000179e-01 1.000000000000000000e+00
8.002839999999999954e-01 9.001320000000000432e-01 1.000000000000000000e+00
9.001259999999999817e-01 9.000829999999999664e-01 1.000000000000000000e+00
8.014250000000000540e-01 7.009570000000000523e-01 1.000000000000000000e+00
7.029260000000000508e-01 7.011560000000000015e-01 1.000000000000000000e+00
7.013150000000000217e-01 8.004170000000000451e-01 1.000000000000000000e+00
8.006689999999999641e-01 8.003620000000000179e-01 1.000000000000000000e+00
7.029260000000000508e-01 7.011560000000000015e-01 1.000000000000000000e+00
7.013150000000000217e-01 8.004170000000000451e-01 1.000000000000000000e+00
6.013140000000000152e-01 8.000699999999999479e-01 1.000000000000000000e+00
6.040870000000000406e-01 7.003869999999999818e-01 1.000000000000000000e+00
6.085249999999999826e-01 6.010900000000000132e-01 1.000000000000000000e+00
6.040870000000000406e-01 7.003869999999999818e-01 1.000000000000000000e+00
5.035579999999999501e-01 6.992939999999999712e-01 1.000000000000000000e+00
5.086199999999999610e-01 5.983180000000000165e-01 1.000000000000000000e+00
4.160039999999999849e-01 3.772130000000000205e-01 1.000000000000000000e+00
3.055729999999999835e-01 3.906450000000000200e-01 1.000000000000000000e+00
3.050149999999999806e-01 4.947230000000000238e-01 1.000000000000000000e+00
4.103930000000000078e-01 4.916189999999999727e-01 1.000000000000000000e+00
5.170960000000000001e-01 4.962759999999999949e-01 1.000000000000000000e+00
4.103930000000000078e-01 4.916189999999999727e-01 1.000000000000000000e+00
4.054090000000000193e-01 5.968179999999999596e-01 1.000000000000000000e+00
5.086199999999999610e-01 5.983180000000000165e-01 1.000000000000000000e+00
4.160039999999999849e-01 3.772130000000000205e-01 1.000000000000000000e+00
3.961770000000000014e-01 2.858919999999999795e-01 1.000000000000000000e+00
3.001420000000000199e-01 2.928959999999999897e-01 1.000000000000000000e+00
3.055729999999999835e-01 3.906450000000000200e-01 1.000000000000000000e+00
2.984129999999999838e-01 1.956630000000000036e-01 1.000000000000000000e+00
1.997150000000000036e-01 1.980870000000000131e-01 1.000000000000000000e+00
2.005480000000000040e-01 2.965740000000000043e-01 1.000000000000000000e+00
3.001420000000000199e-01 2.928959999999999897e-01 1.000000000000000000e+00
1.996469999999999911e-01 9.901699999999999391e-02 1.000000000000000000e+00
1.997150000000000036e-01 1.980870000000000131e-01 1.000000000000000000e+00
9.997599999999999543e-02 1.991390000000000104e-01 1.000000000000000000e+00
9.990999999999999881e-02 9.960199999999999609e-02 1.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00 1.000000000000000000e+00
9.990999999999999881e-02 9.960199999999999609e-02 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000056e-01 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000444e-01 1.000000000000000000e+00
9.003529999999999589e-01 8.002599999999999714e-01 1.000000000000000000e+00
9.001259999999999817e-01 9.000829999999999664e-01 1.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000222e-01 1.000000000000000000e+00
9.006739999999999746e-01 7.006310000000000038e-01 1.000000000000000000e+00
8.014250000000000540e-01 7.009570000000000523e-01 1.000000000000000000e+00
8.006689999999999641e-01 8.003620000000000179e-01 1.000000000000000000e+00
9.003529999999999589e-01 8.002599999999999714e-01 1.000000000000000000e+00
8.033439999999999470e-01 6.030440000000000245e-01 1.000000000000000000e+00
7.069060000000000343e-01 6.037700000000000289e-01 1.000000000000000000e+00
7.029260000000000508e-01 7.011560000000000015e-01 1.000000000000000000e+00
8.014250000000000540e-01 7.009570000000000523e-01 1.000000000000000000e+00
7.069060000000000343e-01 6.037700000000000289e-01 1.000000000000000000e+00
7.029260000000000508e-01 7.011560000000000015e-01 1.000000000000000000e+00
6.040870000000000406e-01 7.003869999999999818e-01 1.000000000000000000e+00
6.085249999999999826e-01 6.010900000000000132e-01 1.000000000000000000e+00
6.170649999999999746e-01 5.027890000000000414e-01 1.000000000000000000e+00
6.085249999999999826e-01 6.010900000000000132e-01 1.000000000000000000e+00
5.086199999999999610e-01 5.983180000000000165e-01 1.000000000000000000e+00
5.170960000000000001e-01 4.962759999999999949e-01 1.000000000000000000e+00
5.340009999999999479e-01 3.928690000000000238e-01 1.000000000000000000e+00
5.170960000000000001e-01 4.962759999999999949e-01 1.000000000000000000e+00
4.103930000000000078e-01 4.916189999999999727e-01 1.000000000000000000e+00
4.160039999999999849e-01 3.772130000000000205e-01 1.000000000000000000e+00
3.948940000000000228e-01 1.926009999999999944e-01 1.000000000000000000e+00
3.961770000000000014e-01 2.858919999999999795e-01 1.000000000000000000e+00
3.001420000000000199e-01 2.928959999999999897e-01 1.000000000000000000e+00
2.984129999999999838e-01 1.956630000000000036e-01 1.000000000000000000e+00
2.987630000000000008e-01 9.786100000000000354e-02 1.000000000000000000e+00
2.984129999999999838e-01 1.956630000000000036e-01 1.000000000000000000e+00
1.997150000000000036e-01 1.980870000000000131e-01 1.000000000000000000e+00
1.996469999999999911e-01 9.901699999999999391e-02 1.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.996469999999999911e-01 9.901699999999999391e-02 1.000000000000000000e+00
9.990999999999999881e-02 9.960199999999999609e-02 1.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.999999999999999556e-01 1.000000000000000000e+00
9.006739999999999746e-01 7.006310000000000038e-01 1.000000000000000000e+00
9.003529999999999589e-01 8.002599999999999714e-01 1.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000444e-01 1.000000000000000000e+00
9.013550000000000173e-01 6.017630000000000479e-01 1.000000000000000000e+00
8.033439999999999470e-01 6.030440000000000245e-01 1.000000000000000000e+00
8.014250000000000540e-01 7.009570000000000523e-01 1.000000000000000000e+00
9.006739999999999746e-01 7.006310000000000038e-01 1.000000000000000000e+00
8.047029999999999461e-01 5.065410000000000190e-01 1.000000000000000000e+00
7.125439999999999552e-01 5.097279999999999589e-01 1.000000000000000000e+00
7.069060000000000343e-01 6.037700000000000289e-01 1.000000000000000000e+00
8.033439999999999470e-01 6.030440000000000245e-01 1.000000000000000000e+00
7.125439999999999552e-01 5.097279999999999589e-01 1.000000000000000000e+00
6.170649999999999746e-01 5.027890000000000414e-01 1.000000000000000000e+00
6.085249999999999826e-01 6.010900000000000132e-01 1.000000000000000000e+00
7.069060000000000343e-01 6.037700000000000289e-01 1.000000000000000000e+00
6.332910000000000483e-01 4.065679999999999850e-01 1.000000000000000000e+00
5.340009999999999479e-01 3.928690000000000238e-01 1.000000000000000000e+00
5.170960000000000001e-01 4.962759999999999949e-01 1.000000000000000000e+00
6.170649999999999746e-01 5.027890000000000414e-01 1.000000000000000000e+00
5.340009999999999479e-01 3.928690000000000238e-01 1.000000000000000000e+00
5.659429999999999739e-01 2.921889999999999765e-01 1.000000000000000000e+00
4.779280000000000195e-01 2.731709999999999972e-01 1.000000000000000000e+00
4.160039999999999849e-01 3.772130000000000205e-01 1.000000000000000000e+00
3.948940000000000228e-01 1.926009999999999944e-01 1.000000000000000000e+00
3.961770000000000014e-01 2.858919999999999795e-01 1.000000000000000000e+00
4.779280000000000195e-01 2.731709999999999972e-01 1.000000000000000000e+00
4.871920000000000139e-01 1.896019999999999928e-01 1.000000000000000000e+00
3.970299999999999940e-01 9.683100000000000041e-02 1.000000000000000000e+00
3.948940000000000228e-01 1.926009999999999944e-01 1.000000000000000000e+00
2.984129999999999838e-01 1.956630000000000036e-01 1.000000000000000000e+00
2.987630000000000008e-01 9.786100000000000354e-02 1.000000000000000000e+00
2.999999999999999889e-01 0.000000000000000000e+00 1.000000000000000000e+00
2.987630000000000008e-01 9.786100000000000354e-02 1.000000000000000000e+00
1.996469999999999911e-01 9.901699999999999391e-02 1.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.999999999999999778e-01 1.000000000000000000e+00
9.013550000000000173e-01 6.017630000000000479e-01 1.000000000000000000e+00
9.006739999999999746e-01 7.006310000000000038e-01 1.000000000000000000e+00
1.000000000000000000e+00 6.999999999999999556e-01 1.000000000000000000e+00
9.013640000000000541e-01 5.033140000000000391e-01 1.000000000000000000e+00
8.047029999999999461e-01 5.065410000000000190e-01 1.000000000000000000e+00
8.033439999999999470e-01 6.030440000000000245e-01 1.000000000000000000e+00
9.013550000000000173e-01 6.017630000000000479e-01 1.000000000000000000e+00
8.031350000000000433e-01 4.126739999999999853e-01 1.000000000000000000e+00
7.214840000000000142e-01 4.261030000000000095e-01 1.000000000000000000e+00
7.125439999999999552e-01 5.097279999999999589e-01 1.000000000000000000e+00
8.047029999999999461e-01 5.065410000000000190e-01 1.000000000000000000e+00
7.214840000000000142e-01 4.261030000000000095e-01 1.000000000000000000e+00
6.332910000000000483e-01 4.065679999999999850e-01 1.000000000000000000e+00
6.170649999999999746e-01 5.027890000000000414e-01 1.000000000000000000e+00
7.125439999999999552e-01 5.097279999999999589e-01 1.000000000000000000e+00
6.332910000000000483e-01 4.065679999999999850e-01 1.000000000000000000e+00
6.655419999999999670e-01 3.060180000000000122e-01 1.000000000000000000e+00
5.659429999999999739e-01 2.921889999999999765e-01 1.000000000000000000e+00
5.340009999999999479e-01 3.928690000000000238e-01 1.000000000000000000e+00
5.826369999999999605e-01 1.962710000000000010e-01 1.000000000000000000e+00
5.659429999999999739e-01 2.921889999999999765e-01 1.000000000000000000e+00
4.779280000000000195e-01 2.731709999999999972e-01 1.000000000000000000e+00
4.871920000000000139e-01 1.896019999999999928e-01 1.000000000000000000e+00
3.970299999999999940e-01 9.683100000000000041e-02 1.000000000000000000e+00
3.948940000000000228e-01 1.926009999999999944e-01 1.000000000000000000e+00
4.871920000000000139e-01 1.896019999999999928e-01 1.000000000000000000e+00
4.940860000000000252e-01 9.623199999999999810e-02 1.000000000000000000e+00
4.000000000000000222e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.970299999999999940e-01 9.683100000000000041e-02 1.000000000000000000e+00
2.987630000000000008e-01 9.786100000000000354e-02 1.000000000000000000e+00
2.999999999999999889e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
9.013640000000000541e-01 5.033140000000000391e-01 1.000000000000000000e+00
9.013550000000000173e-01 6.017630000000000479e-01 1.000000000000000000e+00
1.000000000000000000e+00 5.999999999999999778e-01 1.000000000000000000e+00
8.998220000000000107e-01 4.057109999999999883e-01 1.000000000000000000e+00
8.031350000000000433e-01 4.126739999999999853e-01 1.000000000000000000e+00
8.047029999999999461e-01 5.065410000000000190e-01 1.000000000000000000e+00
9.013640000000000541e-01 5.033140000000000391e-01 1.000000000000000000e+00
7.214840000000000142e-01 4.261030000000000095e-01 1.000000000000000000e+00
7.834140000000000548e-01 3.222019999999999884e-01 1.000000000000000000e+00
6.655419999999999670e-01 3.060180000000000122e-01 1.000000000000000000e+00
6.332910000000000483e-01 4.065679999999999850e-01 1.000000000000000000e+00
6.829600000000000115e-01 2.027529999999999888e-01 1.000000000000000000e+00
6.655419999999999670e-01 3.060180000000000122e-01 1.000000000000000000e+00
5.659429999999999739e-01 2.921889999999999765e-01 1.000000000000000000e+00
5.826369999999999605e-01 1.962710000000000010e-01 1.000000000000000000e+00
5.925550000000000539e-01 9.855300000000000171e-02 1.000000000000000000e+00
5.826369999999999605e-01 1.962710000000000010e-01 1.000000000000000000e+00
4.871920000000000139e-01 1.896019999999999928e-01 1.000000000000000000e+00
4.940860000000000252e-01 9.623199999999999810e-02 1.000000000000000000e+00
4.000000000000000222e-01 0.000000000000000000e+00 1.000000000000000000e+00
3.970299999999999940e-01 9.683100000000000041e-02 1.000000000000000000e+00
4.940860000000000252e-01 9.623199999999999810e-02 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000222e-01 1.000000000000000000e+00
8.998220000000000107e-01 4.057109999999999883e-01 1.000000000000000000e+00
9.013640000000000541e-01 5.033140000000000391e-01 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00
8.950299999999999923e-01 3.071670000000000234e-01 1.000000000000000000e+00
7.834140000000000548e-01 3.222019999999999884e-01 1.000000000000000000e+00
8.031350000000000433e-01 4.126739999999999853e-01 1.000000000000000000e+00
8.998220000000000107e-01 4.057109999999999883e-01 1.000000000000000000e+00
7.898939999999999850e-01 2.072610000000000008e-01 1.000000000000000000e+00
7.834140000000000548e-01 3.222019999999999884e-01 1.000000000000000000e+00
6.655419999999999670e-01 3.060180000000000122e-01 1.000000000000000000e+00
6.829600000000000115e-01 2.027529999999999888e-01 1.000000000000000000e+00
6.927799999999999514e-01 1.010000000000000064e-01 1.000000000000000000e+00
6.829600000000000115e-01 2.027529999999999888e-01 1.000000000000000000e+00
5.826369999999999605e-01 1.962710000000000010e-01 1.000000000000000000e+00
5.925550000000000539e-01 9.855300000000000171e-02 1.000000000000000000e+00
5.999999999999999778e-01 0.000000000000000000e+00 1.000000000000000000e+00
5.925550000000000539e-01 9.855300000000000171e-02 1.000000000000000000e+00
4.940860000000000252e-01 9.623199999999999810e-02 1.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.999999999999999889e-01 1.000000000000000000e+00
8.950299999999999923e-01 3.071670000000000234e-01 1.000000000000000000e+00
8.998220000000000107e-01 4.057109999999999883e-01 1.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000222e-01 1.000000000000000000e+00
8.957990000000000119e-01 2.038139999999999952e-01 1.000000000000000000e+00
7.898939999999999850e-01 2.072610000000000008e-01 1.000000000000000000e+00
7.834140000000000548e-01 3.222019999999999884e-01 1.000000000000000000e+00
8.950299999999999923e-01 3.071670000000000234e-01 1.000000000000000000e+00
7.954029999999999712e-01 1.023700000000000027e-01 1.000000000000000000e+00
7.898939999999999850e-01 2.072610000000000008e-01 1.000000000000000000e+00
6.829600000000000115e-01 2.027529999999999888e-01 1.000000000000000000e+00
6.927799999999999514e-01 1.010000000000000064e-01 1.000000000000000000e+00
6.999999999999999556e-01 0.000000000000000000e+00 1.000000000000000000e+00
6.927799999999999514e-01 1.010000000000000064e-01 1.000000000000000000e+00
5.925550000000000539e-01 9.855300000000000171e-02 1.000000000000000000e+00
5.999999999999999778e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000111e-01 1.000000000000000000e+00
8.957990000000000119e-01 2.038139999999999952e-01 1.000000000000000000e+00
8.950299999999999923e-01 3.071670000000000234e-01 1.000000000000000000e+00
1.000000000000000000e+00 2.999999999999999889e-01 1.000000000000000000e+00
8.979179999999999939e-01 1.014400000000000024e-01 1.000000000000000000e+00
8.957990000000000119e-01 2.038139999999999952e-01 1.000000000000000000e+00
7.898939999999999850e-01 2.072610000000000008e-01 1.000000000000000000e+00
7.954029999999999712e-01 1.023700000000000027e-01 1.000000000000000000e+00
8.000000000000000444e-01 0.000000000000000000e+00 1.000000000000000000e+00
7.954029999999999712e-01 1.023700000000000027e-01 1.000000000000000000e+00
6.927799999999999514e-01 1.010000000000000064e-01 1.000000000000000000e+00
6.999999999999999556e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 1.000000000000000000e+00
8.979179999999999939e-01 1.014400000000000024e-01 1.000000000000000000e+00
8.957990000000000119e-01 2.038139999999999952e-01 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000111e-01 1.000000000000000000e+00
9.000000000000000222e-01 0.000000000000000000e+00 1.000000000000000000e+00
8.979179999999999939e-01 1.014400000000000024e-01 1.000000000000000000e+00
7.954029999999999712e-01 1.023700000000000027e-01 1.000000000000000000e+00
8.000000000000000444e-01 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000056e-01 1.000000000000000000e+00
8.979179999999999939e-01 1.014400000000000024e-01 1.000000000000000000e+00
9.000000000000000222e-01 0.000000000000000000e+00 1.000000000000000000e+00


==> mixed_cell_mesh_tri.dat <==
x y mesh_tri
7.834140000000000548e-01 3.222019999999999884e-01 0.000000000000000000e+00
8.031350000000000433e-01 4.126739999999999853e-01 0.000000000000000000e+00
7.214840000000000142e-01 4.261030000000000095e-01 0.000000000000000000e+00
4.779280000000000195e-01 2.731709999999999972e-01 0.000000000000000000e+00
4.160039999999999849e-01 3.772130000000000205e-01 0.000000000000000000e+00
3.961770000000000014e-01 2.858919999999999795e-01 0.000000000000000000e+00


==> time_series_FD_P5_P3_Argyris5_nref3_0.001_shift1_biharmonic.dat <==
t val
0.010000000000000002 0.6896242730723453
0.02000000000000001 1.4165869709098948
0.03000000000000002 2.238607589486258
0.04000000000000003 3.061197232415357
0.05000000000000004 3.9554709898503493
0.060000000000000046 4.862148061646136
0.07000000000000005 5.82908604948639
0.08000000000000006 6.81166872166241
0.09000000000000007 7.843620848207659
0.10000000000000007 8.89046395948233
0.11000000000000008 9.971262925475848
0.12000000000000009 11.061844076617211
0.1300000000000001 12.178770036068594
0.1400000000000001 13.306704300673815
0.1500000000000001 14.458631134504147
0.16000000000000011 15.626277766141515
0.17000000000000012 16.81979288695222
0.18000000000000013 18.032384432565948
0.19000000000000014 19.26911244008375
0.20000000000000015 20.522713845474648
0.21000000000000016 21.794769228326196
0.22000000000000017 23.079557081977672
0.23000000000000018 24.378214072919356
0.24000000000000019 25.687276339063963
0.25000000000000017 27.009314410812102
0.2600000000000002 28.344198034232132
0.2700000000000002 29.69456482154043
0.2800000000000002 31.05995169778202
0.2900000000000002 32.44168330175389
0.3000000000000002 33.83862931527912
0.3100000000000002 35.250233220596435
0.32000000000000023 36.674315597893795
0.33000000000000024 38.11024410169146
0.34000000000000025 39.55729860935066
0.35000000000000026 41.01615049366674
0.36000000000000026 42.48741728994045
0.3700000000000003 43.97265696586607
0.3800000000000003 45.47331634257682
0.3900000000000003 46.990832338336446
0.4000000000000003 48.52564093073254
0.4100000000000003 50.078008962835305
0.4200000000000003 51.64791021169424
0.4300000000000003 53.23549430701304
0.44000000000000034 54.84085931080633
0.45000000000000034 56.464735882906496
0.46000000000000035 58.10848998638423
0.47000000000000036 59.77399819758341
0.48000000000000037 61.463148144650575
0.4900000000000004 63.177813883336185
0.5000000000000003 64.9196896224457
0.5100000000000003 66.69023701032884
0.5200000000000004 68.49048434658056
0.5300000000000004 70.32129390844236
0.5400000000000004 72.18361080917113
0.5500000000000004 74.0786850857695
0.5600000000000004 76.00800601960995
0.5700000000000004 77.973289012227
0.5800000000000004 79.97647085635671
0.5900000000000004 82.01958723071958
0.6000000000000004 84.10446837659751
0.6100000000000004 86.23259853835654
0.6200000000000004 88.40515643122264
0.6300000000000004 90.62311753253525
0.6400000000000005 92.88723483249493
0.6500000000000005 95.19809708785564
0.6600000000000005 97.55628064784376
0.6700000000000005 99.9624086585181
0.6800000000000005 102.41702229260486
0.6900000000000005 104.92039939840399
0.7000000000000005 107.47247179127618
0.7100000000000005 110.07276163882847
0.7200000000000005 112.72027903191989
0.7300000000000005 115.41349673368114
0.7400000000000005 118.15046139175598
0.7500000000000006 120.92898523706799
0.7600000000000006 123.74680386303467
0.7700000000000006 126.60166757906713
0.7800000000000006 129.49145775237105
0.7900000000000006 132.41428045185194
0.8000000000000006 135.36846875361425
0.8100000000000006 138.35250609939496
0.8200000000000006 141.36497110553503
0.8300000000000006 144.40455280885837
0.8400000000000006 147.47004594269384
0.8500000000000006 150.5603215418327
0.8600000000000007 153.67433193280596
0.8700000000000007 156.81115318246685
0.8800000000000007 159.9700019601153
0.8900000000000007 163.15018214466073
0.9000000000000007 166.35102861034525
0.9100000000000007 169.57189061561678
0.9200000000000007 172.81211541805806
0.9300000000000007 176.07102797679198
0.9400000000000007 179.34793168163688
0.9500000000000007 182.6421601945459
0.9600000000000007 185.95314221302982
0.9700000000000008 189.28042762258542
0.9800000000000008 192.6236866162168
0.9900000000000008 195.98270497288692
1.0000000000000007 199.35736146446678
1.0099999999999996 202.74756604987547
1.0199999999999985 206.15317167569293
1.0299999999999974 209.5739057151102
1.0399999999999963 213.0093305082707
1.0499999999999952 216.45882030274817
1.059999999999994 219.92156172472906
1.069999999999993 223.39661328933582
1.0799999999999919 226.88301764658354
1.0899999999999908 230.37990205115386
1.0999999999999897 233.8865227587712
1.1099999999999886 237.40224984865017
1.1199999999999875 240.9265049774032
1.1299999999999863 244.4586713055195
1.1399999999999852 247.9980057746619
1.1499999999999841 251.54359246193118
1.159999999999983 255.0943481313032
1.169999999999982 258.649052173629
1.1799999999999808 262.20637716775275
1.1899999999999797 265.7649147757912
1.1999999999999786 269.3232045831041
1.2099999999999775 272.87975524941544
1.2199999999999764 276.43304807550624
1.2299999999999753 279.9815327609614
1.2399999999999742 283.5236289762832
1.2499999999999731 287.0577353051921
1.259999999999972 290.5822364264552
1.269999999999971 294.0955079908779
1.2799999999999698 297.59592914170184
1.2899999999999687 301.08189811645013
1.2999999999999676 304.55184009560077
1.3099999999999665 308.00420494350715
1.3199999999999654 311.4374619520849
1.3299999999999643 314.8500967238359
1.3399999999999632 318.2406044516876
1.3499999999999621 321.60747993865795
1.359999999999961 324.94921383173505
1.36999999999996 328.2642979779556
1.3799999999999588 331.55123350718736
1.3899999999999577 334.80853645543675
1.3999999999999566 338.034743078437
1.4099999999999555 341.22841652426416
1.4199999999999544 344.388150345958
1.4299999999999533 347.51256540077117
1.4399999999999522 350.60030306824046
1.449999999999951 353.65002108402354
1.45999999999995 356.6603919475219
1.469999999999949 359.6301008745516
1.4799999999999478 362.5578451509033
1.4899999999999467 365.44233783202895
1.4999999999999456 368.2823139173105
1.5099999999999445 371.0765344518573
1.5199999999999434 373.8237872716322
1.5299999999999423 376.5228871279203
1.5399999999999412 379.1726754368598
1.54999999999994 381.7720174909132
1.559999999999939 384.31979740694914
1.569999999999938 386.8149143475807
1.5799999999999368 389.25628164988825
1.5899999999999357 391.64282654096843
1.5999999999999346 393.9734893416312
1.6099999999999335 396.2472233494545
1.6199999999999324 398.4629960434381
1.6299999999999313 400.6197900071742
1.6399999999999302 402.71660188625253
1.649999999999929 404.75244083036
1.659999999999928 406.7263280616499
1.6699999999999269 408.637296876275
1.6799999999999258 410.4843923370204
1.6899999999999247 412.26667088730005
1.6999999999999236 413.98320101148624
1.7099999999999225 415.63306453377936
1.7199999999999214 417.21535674025654
1.7299999999999203 418.72918536319145
1.7399999999999192 420.17366988491267
1.749999999999918 421.5479413742837
1.759999999999917 422.85114204662426
1.7699999999999159 424.0824247913964
1.7799999999999148 425.24095395095947
1.7899999999999137 426.3259074997889
1.7999999999999126 427.3364795460524
1.8099999999999115 428.2718823374943
1.8199999999999104 429.1313478640909
1.8299999999999093 429.914129169558
1.8399999999999082 430.6195005913024
1.849999999999907 431.24675671017064
1.859999999999906 431.7952111610885
1.8699999999999048 432.264196398713
1.8799999999999037 432.6530645805135
1.8899999999999026 432.96118936340025
1.8999999999999015 433.18796876696825
1.9099999999999004 433.3328291937702
1.9199999999998993 433.39522981606706
1.9299999999998982 433.3746661216389
1.9399999999998971 433.2706720698951
1.949999999999896 433.08282105385274
1.959999999999895 432.8107257162671
1.9699999999998938 432.45403659515364
1.9799999999998927 432.01244022868707
1.9899999999998916 431.4856577541508
1.9999999999998905 430.87344449506514
2.0099999999998897 430.8678133897908
2.0199999999998886 430.83086216817605
2.0299999999998875 430.83861534614977
2.0399999999998863 430.8132072857987
2.0499999999998852 430.8402939456628
2.059999999999884 430.86830075058936
2.069999999999883 430.9502393300841
2.079999999999882 431.0431570517779
2.089999999999881 431.1813115200147
2.0999999999998797 431.3288101166732
2.1099999999998786 431.5046992034455
2.1199999999998775 431.68593599172596
2.1299999999998764 431.89341384028893
2.1399999999998753 432.1188600511281
2.1499999999998742 432.38466855877147
2.159999999999873 432.69004537940214
2.169999999999872 433.0469427616162
2.179999999999871 433.4412142989522
2.18999999999987 433.86156402446125
2.1999999999998687 434.27805206752805
2.2099999999998676 434.6687237109854
2.2199999999998665 435.0083430503384
2.2299999999998654 435.2860799957978
2.2399999999998643 435.4951187055663
2.249999999999863 435.64258961334264
2.259999999999862 435.73841775107906
2.269999999999861 435.7980070475391
2.27999999999986 435.8337363679828
2.289999999999859 435.85807854228426
2.2999999999998577 435.8784180048091
2.3099999999998566 435.89997433646454
2.3199999999998555 435.9238485025005
2.3299999999998544 435.9507470142238
2.3399999999998533 435.9800164630098
2.349999999999852 436.0117026516623
2.359999999999851 436.0454201510573
2.36999999999985 436.0815965295929
2.379999999999849 436.1206472905917
2.389999999999848 436.1631647597116
2.3999999999998467 436.2088453277254
2.4099999999998456 436.25721330237366
2.4199999999998445 436.3074331771101
2.4299999999998434 436.3587175467889
2.4399999999998423 436.4100068190938
2.449999999999841 436.4606132749842
2.45999999999984 436.51028927218647
2.469999999999839 436.55922232584254
2.479999999999838 436.6075977206091
2.489999999999837 436.6555939720219
2.4999999999998357 436.70326912401845
2.5099999999998346 436.7505690203313
2.5199999999998335 436.79710862203683
2.5299999999998324 436.84236359191766
2.5399999999998313 436.8858943461786
2.54999999999983 436.9275970183498
2.559999999999829 436.9676476277431
2.569999999999828 437.00647295431446
2.579999999999827 437.04476712496296
2.5899999999998258 437.08342509188026
2.5999999999998247 437.1232410348389
2.6099999999998236 437.16467930446686
2.6199999999998225 437.2077994695585
2.6299999999998214 437.25228067774634
2.6399999999998203 437.29735825263185
2.649999999999819 437.341896828254
2.659999999999818 437.38468585340047
2.669999999999817 437.42479235120845
2.679999999999816 437.4617637328314
2.6899999999998148 437.4956585294309
2.6999999999998137 437.5270026937317
2.7099999999998126 437.5566209491336
2.7199999999998115 437.58533457017273
2.7299999999998104 437.61371059842804
2.7399999999998093 437.6420343598624
2.749999999999808 437.6705179466084
2.759999999999807 437.6995518747312
2.769999999999806 437.7298015881844
2.779999999999805 437.76214064430087
2.7899999999998037 437.7974066688886
2.7999999999998026 437.83601590920694
2.8099999999998015 437.87757772892564
2.8199999999998004 437.920756616522
2.8299999999997993 437.96352806008235
2.8399999999997982 438.003688502435
2.849999999999797 438.0394160731841
2.859999999999796 438.0697165083922
2.869999999999795 438.094620592113
2.879999999999794 438.11503845753805
2.8899999999997927 438.1322920976471
2.8999999999997916 438.1475737038169
2.9099999999997905 438.16162700451684
2.9199999999997894 438.17480895164465
2.9299999999997883 438.18752940971046
2.9399999999997872 438.20087735566045
2.949999999999786 438.2171150757814
2.959999999999785 438.2396344805206
2.969999999999784 438.27210216420127
2.979999999999783 438.31691774550745
2.9899999999997817 438.3735574014876
2.9999999999997806 438.437614948389
3.0099999999997795 438.50123820654653
3.0199999999997784 438.5551720668586
3.0299999999997773 438.5918901425691
3.039999999999776 438.60857255725824
3.049999999999775 438.60843429700606
3.059999999999774 438.5994435045348
3.069999999999773 438.5906986476454
3.079999999999772 438.58804694729537
3.0899999999997707 438.591215391192
3.0999999999997696 438.59431992935856
3.1099999999997685 438.590066619154
3.1199999999997674 438.57587751977906
3.1299999999997663 438.55866495830514
3.139999999999765 438.55504160115686
3.149999999999764 438.5856630735719
3.159999999999763 438.6653872281793
3.169999999999762 438.7935597065775
3.179999999999761 438.9495780886344
3.1899999999997597 439.0971902530191
3.1999999999997586 439.19718705840467
3.2099999999997575 439.2238106991802
3.2199999999997564 439.17747492152847
3.2299999999997553 439.0869282993526
3.239999999999754 438.9980635660898
3.249999999999753 438.95281927279893
3.259999999999752 438.9673559067681
3.269999999999751 439.02088279782873
3.27999999999975 439.063157089655
3.2899999999997487 439.04022899455333
3.2999999999997476 438.9279998970333
3.3099999999997465 438.7568338361216
3.3199999999997454 438.61188953168477
3.3299999999997443 438.6034458510523
3.339999999999743 438.8157463347262
3.349999999999742 439.2557470354197
3.359999999999741 439.82814703204843
3.36999999999974 440.3558631506292
3.3799999999997388 440.6461989638496
3.3899999999997377 440.57939487456395
3.3999999999997366 440.17946642698473
3.4099999999997355 439.6271554045533
3.4199999999997344 439.1951616851744
3.4299999999997333 439.1218354247208
3.439999999999732 439.4768346492209
3.449999999999731 440.09129102656783
3.45999999999973 440.60869353129715
3.469999999999729 440.6558484259142
3.4799999999997278 440.05968142376855
3.4899999999997267 438.9954784729345
3.4999999999997256 437.97495899980476
3.5099999999997245 437.65248989470695
3.5199999999997234 438.5134357858285
3.5299999999997222 440.5781248968971
3.539999999999721 443.27788699815255
3.54999999999972 445.6112880800433
3.559999999999719 446.55776739894344
3.569999999999718 445.5820650681717
3.5799999999997167 443.0031884232974
3.5899999999997156 440.0097702299122
3.5999999999997145 438.21319556271567
3.6099999999997134 438.8721426974108
3.6199999999997123 442.1198868941875
3.6299999999997112 446.62115212144903
3.63999999999971 450.05544247030224
3.649999999999709 450.32342458708035
3.659999999999708 446.7407857282074
3.669999999999707 440.6355532715817
3.6799999999997057 435.05560586679775
3.6899999999997046 433.5018685001553
3.6999999999997035 438.22676992181414
3.7099999999997024 448.8386823775236
3.7199999999997013 461.90981913874396
3.7299999999997 472.12713876634695
3.739999999999699 474.4038845361841
3.749999999999698 466.7015442510899
3.759999999999697 452.5186045182856
3.769999999999696 439.6490158888719
3.7799999999996947 436.22818732195856
3.7899999999996936 446.4536641298449
3.7999999999996925 467.1911310246919
3.8099999999996914 488.8322160454471
3.8199999999996903 500.21787268005323
3.829999999999689 493.42004478202074
3.839999999999688 470.55112387034177
3.849999999999687 444.87829107315304
3.859999999999686 432.28803790770166
3.869999999999685 440.97110455964247
3.8799999999996837 468.09068624357053
3.8899999999996826 504.1550755153872
3.8999999999996815 532.2409953741947
3.9099999999996804 532.9561873167204
3.9199999999996793 505.83294435600135
3.929999999999678 471.1705356766224
3.939999999999677 449.94164238530436
3.949999999999676 447.03536410871965
3.959999999999675 460.1042930197568
3.969999999999674 484.601486971478
3.9799999999996727 509.8148461780219
3.9899999999996716 519.3832949986228
3.9999999999996705 505.1785906279078
4.009999999999674 478.6801365453677
4.019999999999677 455.07218277931383
4.0299999999996805 440.1579342707688
4.039999999999684 436.7087405446492
4.049999999999687 446.6046342553466
4.0599999999996905 468.3822907773616
4.069999999999694 495.3323909322014
4.079999999999697 511.42683268865375
4.0899999999997005 504.0953532441955
4.099999999999704 482.3730363875288
4.109999999999707 460.7311418962091
4.119999999999711 445.99719573316844
4.129999999999714 439.7433259680675
4.139999999999717 443.49997027880244
4.149999999999721 457.818073075174
4.159999999999724 479.1642270027139
4.169999999999727 496.6605878923883
4.179999999999731 496.56134093547746
4.189999999999734 479.0312112500936
4.199999999999737 457.7557671617472
4.209999999999741 441.1291654274757
4.219999999999744 431.8863884213248
4.229999999999747 432.70498147125215
4.239999999999751 444.49860311543097
4.249999999999754 464.11915610116034
4.259999999999757 484.18731663352617
4.269999999999761 492.167036149615
4.279999999999764 482.0718296409066
4.289999999999767 463.89591410286704
4.299999999999771 448.54308742642587
4.309999999999774 439.2331403087072
4.319999999999777 437.1365000021352
4.329999999999781 443.78165977780475
4.339999999999784 457.5228283753962
4.349999999999787 473.2537856316431
4.359999999999791 482.77197879228726
4.369999999999794 478.34381686298656
4.379999999999797 462.5683225474728
4.389999999999801 446.1356024070443
4.399999999999804 435.2762503265643
4.409999999999807 431.74398493752443
4.419999999999811 436.7356394725297
4.429999999999814 449.9574667742061
4.439999999999817 467.1025971936441
4.449999999999821 480.5385644192224
4.459999999999824 481.9464275759978
4.4699999999998274 470.1479093987264
4.479999999999831 453.80714645809286
4.489999999999834 441.8075924412151
4.4999999999998375 437.2324301896929
4.509999999999841 440.29525957471844
4.519999999999844 450.70744238247977
4.5299999999998475 465.34703091389457
4.539999999999851 477.2620964837893
4.549999999999854 478.86081419818856
4.5599999999998575 468.05812586496916
4.569999999999861 451.51421319079077
4.579999999999864 438.2023425813006
4.5899999999998675 432.7061907504441
4.599999999999871 435.89763039596215
4.609999999999874 447.3020036691767
4.6199999999998775 464.122609631978
4.629999999999881 479.2732564931348
4.639999999999884 483.8656042451072
4.649999999999888 474.6722176163758
4.659999999999891 458.10158466226807
4.669999999999894 443.7996924716253
4.679999999999898 437.27197366063
4.689999999999901 439.47682610149076
4.699999999999904 449.56497906599594
4.709999999999908 464.8216667183886
4.719999999999911 478.7694365581919
4.729999999999914 482.73293453212335
4.739999999999918 473.1246173209509
4.749999999999921 455.8850180401598
4.759999999999924 440.4857840302305
4.769999999999928 432.7451401487073
4.779999999999931 434.34594580428393
4.789999999999934 445.0350436223543
4.799999999999938 462.4573314984576
4.809999999999941 480.06468721743096
4.819999999999944 487.9031303489359
4.829999999999948 480.5001713995532
4.839999999999951 463.3964956611528
4.849999999999954 447.0182379973049
4.859999999999958 438.0683203217837
4.869999999999961 438.28718097926446
4.879999999999964 447.281356881997
4.889999999999968 462.78141858328036
4.899999999999971 478.7757121418267
4.909999999999974 485.89182405497996
4.919999999999978 478.29114826331886
4.929999999999981 460.8580401508317
4.939999999999984 443.91570549124094
4.949999999999988 434.1087181104276
4.959999999999991 433.5148945244234
4.969999999999994 442.37220085674977
4.979999999999998 459.03666305167167
4.990000000000001 477.7616561736531
5.000000000000004 488.62939612369564
5.010000000000008 484.12866327182184
5.020000000000011 467.82517111777275
5.0300000000000145 450.4568810652634
5.040000000000018 439.6990672604643
5.050000000000021 437.81465658075
5.0600000000000245 444.7801660060911
5.070000000000028 459.1078713698617
5.080000000000031 475.69125043927244
5.0900000000000345 485.5442921582937
5.100000000000038 481.21905885656065
5.110000000000041 465.12924510693557
5.1200000000000445 447.35024618520254
5.130000000000048 435.67882230120676
5.140000000000051 432.8742710938027
5.1500000000000545 439.4327587999678
5.160000000000058 454.4316903212966
5.170000000000061 473.3175825239946
5.1800000000000646 486.90624239229135
5.190000000000068 486.25767678558503
5.200000000000071 472.0248216320022
5.210000000000075 454.1187842657218
5.220000000000078 441.4542102269755
5.230000000000081 437.38219450326574
5.240000000000085 442.1957681207764
5.250000000000088 454.94601146523667
5.260000000000091 471.6094086362448
5.270000000000095 483.94644290851613
5.280000000000098 483.3189281023522
5.290000000000101 469.3853900303182
5.300000000000105 451.2000897913356
5.310000000000108 437.6688090259236
5.320000000000111 432.5866942776885
5.330000000000115 436.79688921510444
5.340000000000118 449.864813762644
5.350000000000121 468.3723548899336
5.360000000000125 484.21220935623734
5.370000000000128 487.56414587128995
5.380000000000131 476.1016958300598
5.390000000000135 458.209411459915
5.400000000000138 443.7827741029692
5.410000000000141 437.47225477631014
5.420000000000145 440.03581949282284
5.430000000000148 450.9303244110881
5.440000000000151 467.12995563101975
5.450000000000155 481.4420019966468
5.460000000000158 484.6401945844757
5.470000000000161 473.5727722304255
5.480000000000165 455.5396518786827
5.490000000000168 440.32499414912957
5.500000000000171 432.9697170586684
5.510000000000175 434.78059507175453
5.520000000000178 445.7070956862329
5.530000000000181 463.34107542100355
5.540000000000185 480.8002476193176
5.550000000000188 488.0507462638994
5.5600000000001915 479.9763868141948
5.570000000000195 462.70736095415253
5.580000000000198 446.7534711488502
5.5900000000002015 438.24514359449995
5.600000000000205 438.5845941457929
5.610000000000208 447.5112720015774
5.6200000000002115 462.84983481179967
5.630000000000215 478.48015563783343
5.640000000000218 485.1485010421773
5.6500000000002215 477.3514483990031
5.660000000000225 460.0751276357079
5.670000000000228 443.48001220717873
5.6800000000002315 433.9670293488179
5.690000000000235 433.47763825121984
5.700000000000238 442.22960590466823
5.7100000000002415 458.6352048238738
5.720000000000245 477.0177751721288
5.730000000000248 487.6449688232718
5.740000000000252 483.23343939446676
5.750000000000255 467.2457311318012
5.760000000000258 450.1512536731615
5.770000000000262 439.5355723715468
5.780000000000265 437.69127027831973
5.790000000000268 444.6014927124342
5.800000000000272 458.7642498449624
5.810000000000275 475.1385513416848
5.820000000000278 484.8465215101556
5.830000000000282 480.5671068461219
5.840000000000285 464.67392699702907
5.850000000000288 447.0728684006071
5.860000000000292 435.4902354884086
5.870000000000295 432.7169875307112
5.880000000000298 439.24568251836587
5.890000000000302 454.1284352955477
5.900000000000305 472.8556769094471
5.910000000000308 486.3711091448576
5.920000000000312 485.81309992960036
5.930000000000315 471.7608295178647
5.940000000000318 453.9867540986262
5.950000000000322 441.3767526203325
5.960000000000325 437.32841114170213
5.970000000000328 442.14067288826527
5.980000000000332 454.8349344077498
5.990000000000335 471.3977806068628
6.000000000000338 483.65683664201384
6.010000000000342 483.0436905745428
6.020000000000345 469.18238636928396
6.030000000000348 451.05989273336206
6.040000000000352 437.5725487220876
6.050000000000355 432.5358727410971
6.060000000000358 436.77868963828
6.070000000000362 449.85011496207505
6.080000000000365 468.32774394045754
6.0900000000003685 484.127324258969
6.100000000000372 487.47358291260605
6.110000000000375 476.0336393490363
6.1200000000003785 458.15736991988064
6.130000000000382 443.7562965373198
6.140000000000385 437.5105828000611
6.1500000000003885 440.1601660862636
6.160000000000392 451.1236240119937
6.170000000000395 467.341213221091
6.1800000000003985 481.57629249053446
6.190000000000402 484.62248291970184
6.200000000000405 473.4304174637233
6.2100000000004085 455.36112456418476
6.220000000000412 440.1865800790133
6.230000000000415 432.92464072101984
6.2400000000004185 434.8574393818914
6.250000000000422 445.90454412301204
6.260000000000425 463.6155605686841
6.270000000000429 481.0444955221247
6.280000000000432 488.1390870231565
6.290000000000435 479.89675355498633
6.300000000000439 462.5641038616722
6.310000000000442 446.64628156272806
6.320000000000445 438.23142902560454
6.330000000000449 438.69353147024054
6.340000000000452 447.74614811521263
6.350000000000455 463.1653057770046
6.360000000000459 478.7658000003486
6.370000000000462 485.25642378824887
6.380000000000465 477.2410668188061
6.390000000000469 459.8651314842892
6.400000000000472 443.2991648285367
6.410000000000475 433.87489833718814
6.420000000000479 433.5003010021751
6.430000000000482 442.3844701705255
6.440000000000485 458.89871388559294
6.450000000000489 477.29759304938165
6.460000000000492 487.79484286450906
6.470000000000495 483.1821064438542
6.480000000000499 467.08581011848054
6.490000000000502 450.01861193224437
6.500000000000505 439.4950419457359
6.510000000000509 437.7547660683371
6.520000000000512 444.77251137686255
6.530000000000515 459.01526948608586
6.540000000000519 475.3794177403526
6.550000000000522 484.9455532300128
6.560000000000525 480.46060549751644
6.570000000000529 464.45266665580033
6.580000000000532 446.87675091128796
6.590000000000535 435.3873485593548
6.600000000000539 432.718411466162
6.610000000000542 439.3536592462698
6.6200000000005454 454.32337282089406
6.630000000000549 473.0615749155764
6.640000000000552 486.4669471040899
6.6500000000005555 485.7311648819409
6.660000000000559 471.5724316637626
6.670000000000562 453.8215212451531
6.6800000000005655 441.30581552307
6.690000000000569 437.3590660942092
6.700000000000572 442.2630181535684
6.7100000000005755 455.02264249668815
6.720000000000579 471.5789890675055
6.730000000000582 483.7232576016552
6.7400000000005855 482.93464518612984
6.750000000000589 468.9638399215477
6.760000000000592 450.8539057252759
6.7700000000005955 437.4498645561467
6.780000000000599 432.5127833392235
6.790000000000602 436.8548581269444
6.800000000000606 450.0087521933333
6.810000000000609 468.508184352755
6.820000000000612 484.22297271811857
6.830000000000616 487.4069274307118
6.840000000000619 475.84995794145243
6.850000000000622 457.9744917150423
6.860000000000626 443.6532673194253
6.870000000000629 437.50658085535343
6.880000000000632 440.2503951555075
6.890000000000636 451.2876416778203
6.900000000000639 467.5199159658315
6.910000000000642 481.6694196571917
6.920000000000646 484.55103033889833
6.930000000000649 473.23033529880183
6.940000000000652 455.1487884782229
6.950000000000656 440.04404723314514
6.960000000000659 432.8779209710841
6.970000000000662 434.91070043942864
6.980000000000666 446.0481365779443
6.990000000000669 463.8014459309263
7.000000000000672 481.1754533549721
7.010000000000676 488.11985341864596
7.020000000000679 479.7378516903909
7.030000000000682 462.37479188480035
7.040000000000686 446.5192850170133
7.050000000000689 438.1990566707568
7.060000000000692 438.75654846831145
7.070000000000696 447.8924403611799
7.080000000000699 463.3489083415865
7.090000000000702 478.89580899324125
7.100000000000706 485.23859295068473
7.110000000000709 477.0752941648388
7.120000000000712 459.6555311648843
7.130000000000716 443.14226390979644
7.140000000000719 433.80922721768036
7.1500000000007224 433.53427210274026
7.160000000000726 442.5151214094909
7.170000000000729 459.0909197265219
7.1800000000007325 477.4643163467374
7.190000000000736 487.82814248586334
7.200000000000739 483.05644566243956
7.2100000000007425 466.8951999268867
7.220000000000746 449.8705099203551
7.230000000000749 439.438035589465
7.2400000000007525 437.7950718311567
7.250000000000756 444.9033376375791
7.260000000000759 459.2020655640728
7.2700000000007625 475.54081525649656
7.280000000000766 484.977052017808
7.290000000000769 480.3289454116679
7.3000000000007725 464.24486977686723
7.310000000000776 446.7027093973304
7.320000000000779 435.30032791229496
7.330000000000783 432.73157879870854
7.340000000000786 439.46777288087594
7.350000000000789 454.51376947835115
7.360000000000793 473.25294454264963
7.370000000000796 486.5462614398034
7.380000000000799 485.64079516131295
7.390000000000803 471.3842816360411
7.400000000000806 453.6529390007512
7.410000000000809 441.22207867594
7.420000000000813 437.37330958923735
7.430000000000816 442.3719699703438
7.440000000000819 455.2017055596452
7.450000000000823 471.75883837165213
7.460000000000826 483.7978022849439
7.470000000000829 482.8416044113833
7.480000000000833 468.7646184425036
7.490000000000836 450.66531951503475
7.500000000000839 437.34067982861575
7.510000000000843 432.50248696358324
7.520000000000846 436.9468825064288
7.530000000000849 450.1875483871322
7.540000000000853 468.7117804055324
7.550000000000856 484.3414112122933
7.560000000000859 487.3565262298427
7.570000000000863 475.6727049548169
7.580000000000866 457.7901942098118
7.590000000000869 443.54410522906085
7.600000000000873 437.49476237125936
7.610000000000876 440.33484742431335
7.620000000000879 451.45185879238716
7.630000000000883 467.70702935833026
7.640000000000886 481.7783412315753
7.650000000000889 484.49815715869966
7.660000000000893 473.04641148997644
7.670000000000896 454.9493914571477
7.680000000000899 439.91353237265133
7.690000000000903 432.84419282307664
7.700000000000906 434.9789278683533
7.7100000000009095 446.2095665973854
7.720000000000913 464.0072128026884
7.730000000000916 481.32430930255754
7.7400000000009195 488.11092362150873
7.750000000000923 479.5798729634483
7.760000000000926 462.18069567727036
7.7700000000009295 446.38649799529554
7.780000000000933 438.1617011139164
7.790000000000936 438.81608875211987
7.8000000000009395 448.0382902195456
7.810000000000943 463.5362090878811
7.820000000000946 479.0324159589215
7.8300000000009495 485.22717330480265
7.840000000000953 476.91432433706063
7.850000000000956 459.4505454549801
7.8600000000009596 442.99167150774485
7.870000000000963 433.7520763313809
7.880000000000966 433.57846892339455
7.89000000000097 442.6568950724102
7.900000000000973 459.293515898313
7.910000000000976 477.6379404554943
7.92000000000098 487.86208147653093
7.930000000000983 482.925870400112
7.940000000000986 466.69773683060345
7.95000000000099 449.7161732446218
7.960000000000993 439.3753583340856
7.970000000000996 437.8297861792426
7.980000000001 445.0290955153256
7.990000000001003 459.3848965371808
8.000000000001005 475.69957543845567
8.010000000001 485.0073638048103
8.020000000000994 480.19800622256383
8.030000000000989 464.0401704534292
8.040000000000983 446.53381849419424
8.050000000000978 435.2196603137097
8.060000000000972 432.7513713198664
8.070000000000967 439.5878667611605
8.080000000000961 454.7081934154154
8.090000000000956 473.4449491472643
8.10000000000095 486.6224010024051
8.110000000000944 485.5451792107428
8.120000000000939 471.1911119197378
8.130000000000933 453.48034720953524
8.140000000000928 441.1345965932169
8.150000000000922 437.38324309900156
8.160000000000917 442.47598060570635
8.170000000000911 455.37543903798274
8.180000000000906 471.93327048327774
8.1900000000009 483.86785630407127
8.200000000000895 482.7468594628561
8.210000000000889 468.5672655719662
8.220000000000883 450.48105427875714
8.230000000000878 437.23693981475157
8.240000000000872 432.49787498385126
8.250000000000867 437.04386359621765
8.260000000000861 450.36928538777966
8.270000000000856 468.91506361629064
8.28000000000085 484.45618020129206
8.290000000000845 487.3012232177078
8.30000000000084 475.49169721218817
8.310000000000834 457.60337859141185
8.320000000000828 443.43257400365894
8.330000000000823 437.4800836427695
8.340000000000817 440.4159968493566
8.350000000000811 451.61239755552174
8.360000000000806 467.8902395402025
8.3700000000008 481.8836934492452
8.380000000000795 484.4435584867979
8.39000000000079 472.8637948893477
8.400000000000784 454.75353546995933
8.410000000000778 439.7874197328099
8.420000000000773 432.81515559134857
8.430000000000767 435.05175552630527
8.440000000000762 446.37465809750586
8.450000000000756 464.21460556910404
8.46000000000075 481.47206729750997
8.470000000000745 488.0990446579973
8.48000000000074 479.4191468375048
8.490000000000734 461.9847766935119
8.500000000000728 446.2521149138357
8.510000000000723 438.12243763348647
8.520000000000717 438.8735943583684
8.530000000000712 448.18218987352714
8.540000000000706 463.7216391441128
8.5500000000007 479.16724508040164
8.560000000000695 485.21466506967977
8.57000000000069 476.75402495200876
8.580000000000684 459.2480517970369
8.590000000000678 442.84448275453906
8.600000000000673 433.6986816074574
8.610000000000667 433.62655935904195
8.620000000000662 442.80223668897264
8.630000000000656 459.498475314423
8.64000000000065 477.81186119020504
8.650000000000645 487.8943627797646
8.66000000000064 482.793212623364
8.670000000000634 466.49889086694617
8.680000000000629 449.56088730937677
8.690000000000623 439.3115880396033
8.700000000000617 437.8632456035759
8.710000000000612 445.15367869468275
8.720000000000606 459.56663645491795
8.7300000000006 475.8571675280542
8.740000000000595 485.0366409686168
8.75000000000059 480.0671095995408
8.760000000000584 463.8371131669931
8.770000000000579 446.36761563235734
8.780000000000573 435.1421397359692
8.790000000000568 432.7744990284708
8.800000000000562 439.7111644074839
8.810000000000556 454.90498604287336
8.820000000000551 473.6375991590733
8.830000000000545 486.69719162526104
8.84000000000054 485.44745740831877
8.850000000000534 470.996503389996
8.860000000000529 453.30705568336754
8.870000000000523 441.0465641967705
8.880000000000518 437.39251450334996
8.890000000000512 442.5793266581117
8.900000000000507 455.5484430449011
8.910000000000501 472.10664677880067
8.920000000000496 483.9365240842504
8.93000000000049 482.65131324991347
8.940000000000484 468.3706415010097
8.950000000000479 450.29877269302364
8.960000000000473 437.13576379967543
8.970000000000468 432.4960467580545
8.980000000000462 437.1435867741774
8.990000000000457 450.5531383633736
9.000000000000451 469.11900457950264
9.010000000000446 484.569693519234
9.02000000000044 487.24371540103743
9.030000000000435 475.3091418621793
9.040000000000429 457.4159937366682
9.050000000000423 443.3208331466296
9.060000000000418 437.4651157089675
9.070000000000412 440.49680341488306
9.080000000000407 451.7724582436416
9.090000000000401 468.07253665893546
9.100000000000396 481.9875426486362
9.11000000000039 484.3876229050936
9.120000000000385 472.6812020380018
9.13000000000038 454.5591119428649
9.140000000000374 439.66343106021026
9.150000000000368 432.78847505882436
9.160000000000363 435.1269531248654
9.170000000000357 446.54168171984867
9.180000000000351 464.42273660208264
9.190000000000346 481.61878848658336
9.20000000000034 488.0849817237787
9.210000000000335 479.25674128450214
9.22000000000033 461.78831680410525
9.230000000000324 446.1177664887178
9.240000000000318 438.08320562920585
9.250000000000313 438.9310549208796
9.260000000000307 448.3258944417876
9.270000000000302 463.90640608434535
9.280000000000296 479.30066023656383
9.29000000000029 485.20051799858703
9.300000000000285 476.59316670533866
9.31000000000028 459.04650083512945
9.320000000000274 442.6990681072548
9.330000000000268 433.64733259700745
9.340000000000263 433.6767446653072
9.350000000000257 442.9493924983318
9.360000000000252 459.7043054852857
9.370000000000246 477.98505282812056
9.38000000000024 487.9245975006107
9.390000000000235 482.65875208771484
9.40000000000023 466.2994468233068
9.410000000000224 449.40578204014855
9.420000000000218 439.24810867716144
9.430000000000213 437.8969238246491
9.440000000000207 445.2783609160717
9.450000000000202 459.74804550054
9.460000000000196 476.0136180587201
9.47000000000019 485.0642058069892
9.480000000000185 479.9351855276147
9.49000000000018 463.6345187614475
9.500000000000174 446.2028648543648
9.510000000000169 435.0664173314126
9.520000000000163 432.79950975575144
9.530000000000157 439.83620207364436
9.540000000000152 455.1028143223047
9.550000000000146 473.82988792480506
9.56000000000014 486.77017349029916
9.570000000000135 485.3478121699285
9.58000000000013 470.8011272880694
9.590000000000124 453.13397031451
9.600000000000119 440.9590008294091
9.610000000000113 437.4022059171926
9.620000000000108 442.68301250112916
9.630000000000102 455.7214271327525
9.640000000000096 472.27920902199406
9.650000000000091 484.00355878946203
9.660000000000085 482.5543860141421
9.67000000000008 468.17400829685363
9.680000000000074 450.11762922721107
9.690000000000069 437.03617610609615
9.700000000000063 432.49591876664107
9.710000000000058 437.2449599795132
9.720000000000052 450.73814044130364
9.730000000000047 469.3229136262242
9.740000000000041 484.68168711048867
9.750000000000036 487.18421167516146
9.76000000000003 475.1255925604921
9.770000000000024 457.2287530792263
9.780000000000019 443.2096762470772
9.790000000000013 437.45072325754074
9.800000000000008 440.5781296640222
9.810000000000002 451.93275477056176
9.819999999999997 468.25433650248766
9.829999999999991 482.0899292466989
9.839999999999986 484.33006510848406
9.84999999999998 472.498143013985
9.859999999999975 454.3655050864765
9.869999999999969 439.5408465901342
9.879999999999963 432.7633492716013
9.889999999999958 435.2037104033616
9.899999999999952 446.70992584969883
9.909999999999947 464.6311115637724
9.919999999999941 481.7642950085079
9.929999999999936 488.0689006103791
9.93999999999993 479.09307437616053
9.949999999999925 461.5918528851393
9.95999999999992 445.98404944058586
9.969999999999914 438.04466876098047
9.979999999999908 438.9891685209456
9.989999999999903 448.470039739814
9.999999999999897 464.0909648809362
10.009999999999891 479.43284275869127
10.019999999999886 485.1846209570172
10.02999999999988 476.4314171951379
10.039999999999875 458.8454271159742
10.04999999999987 442.55487918547897
10.059999999999864 433.59741889774233
10.069999999999858 433.72840222017453
10.079999999999853 443.0978090163974
10.089999999999847 459.91061195229724
10.099999999999842 478.15735176095575
10.109999999999836 487.9528726151775
10.11999999999983 482.5227662429918
10.129999999999825 466.09978200912906
10.13999999999982 449.25129046924394
10.149999999999814 439.18541215637515
10.159999999999808 437.9313535863548
10.169999999999803 445.40364801553085
10.179999999999797 459.929510275899
10.189999999999792 476.16911305567356
10.199999999999786 485.0900140736374
10.20999999999978 479.8020020958728
10.219999999999775 463.4320393170803
10.22999999999977 446.03915219334283
10.239999999999764 434.99202871603893
10.249999999999758 432.8259134616099
10.259999999999753 439.9625187472923
10.269999999999747 455.30131433061933
10.279999999999742 474.02161185817874
10.289999999999736 486.84134181707435
10.29999999999973 485.2464154716753
10.309999999999725 470.6052585888128
10.31999999999972 452.9614170162245
10.329999999999714 440.8722768048739
10.339999999999709 437.41272272895685
10.349999999999703 442.7874300289265
10.359999999999697 455.8946991024087
10.369999999999692 472.4511141776143
10.379999999999686 484.0689400504455
10.38999999999968 482.4559127507562
10.399999999999675 467.9771109351304
10.40999999999967 449.93731581477454
10.419999999999664 436.9378289263723
10.429999999999659 432.4971152774407
10.439999999999653 437.34761299386537
10.449999999999648 450.9239739816604
10.459999999999642 469.5265759350668
10.469999999999636 484.7920919862765
10.479999999999631 487.1227983897046
10.489999999999625 474.9412426064404
10.49999999999962 457.0419002308161
10.509999999999614 443.099380267274
10.519999999999609 437.4372138957181
10.529999999999603 440.6602823420715
10.539999999999598 452.09353756250135
10.549999999999592 468.43577792518147
10.559999999999587 482.1908545618809
10.569999999999581 484.2707724792346
10.579999999999576 472.31443550788185
10.58999999999957 454.1724884028598
10.599999999999564 439.4194053861188
10.609999999999559 432.7394899511928
10.619999999999553 435.28173463378437
10.629999999999548 446.87912636411636
10.639999999999542 464.8395339022905
10.649999999999537 481.908496594626
10.659999999999531 488.05083989296025
10.669999999999526 478.9282857686803
10.67999999999952 461.39557178033425
10.689999999999515 445.85117328014786
10.699999999999509 438.0070595618447
10.709999999999503 439.0481753354703
10.719999999999498 448.6148334971349
10.729999999999492 464.2754460045689
10.739999999999487 479.56381912878874
10.749999999999481 485.16690796540865
10.759999999999476 476.26865150899164
10.76999999999947 458.64466642893797
10.779999999999465 442.4117214500269
10.78999999999946 433.54872124212073
10.799999999999454 433.78130407212734
10.809999999999448 443.2472734493497
10.819999999999443 460.11722630630925
10.829999999999437 478.32866507630933
10.839999999999431 487.9791966554196
10.849999999999426 482.38535391053665
10.85999999999942 465.9000399481284
10.869999999999415 449.09757274374965
10.87999999999941 439.1236748237058
10.889999999999404 437.9667222793872
10.899999999999398 445.5297107133256
10.909999999999393 460.1111493876514
10.919999999999387 476.323693432581
10.929999999999382 485.11403238304405
10.939999999999376 479.6674769639654
10.94999999999937 463.22955851090944
10.959999999999365 445.87633405198886
10.96999999999936 434.91880847081194
10.979999999999354 432.853534128848
10.989999999999348 440.089944985362
10.999999999999343 455.50034461333445
11.009999999999337 474.21268162581134
11.019999999999332 486.91068428867203
11.029999999999326 485.1433339467002
11.03999999999932 470.4090074596788
11.049999999999315 452.78951939628
11.05999999999931 440.7865261797613
11.069999999999304 437.42421030336254
11.079999999999298 442.89271796612326
11.089999999999293 456.06836327396246
11.099999999999287 472.62240884119575
11.109999999999282 484.13265463658183
11.119999999999276 482.355839903043
11.12999999999927 467.77986814140786
11.139999999999265 449.75772692648184
11.14999999999926 436.840597660542
11.159999999999254 432.49950069153624
11.169999999999249 437.45141159890073
11.179999999999243 451.11052105191766
11.189999999999237 469.7299079524358
11.199999999999232 484.90088065988067
11.209999999999226 487.0595154286177
11.21999999999922 474.7561753756148
11.229999999999215 456.85553124041644
11.23999999999921 442.9900471589442
11.249999999999204 437.42469888736207
11.259999999999199 440.74337194132835
11.269999999999193 452.25489475518697
11.279999999999188 468.61690644560326
11.289999999999182 482.29031643948076
11.299999999999176 484.2097106658779
11.309999999999171 472.13002464593944
11.319999999999165 453.97998611900573
11.32999999999916 439.2990144196498
11.339999999999154 432.71679302312816
11.349999999999149 435.36091997428645
11.359999999999143 447.04918569086203
11.369999999999138 465.04792749287617
11.379999999999132 482.05135626992313
11.389999999999127 488.03081847903616
11.399999999999121 478.7624379269
11.409999999999116 461.1995495235551
11.41999999999911 445.7192167048692
11.429999999999104 437.97046296112836
11.439999999999099 439.108162644992
11.449999999999093 448.76034885433984
11.459999999999088 464.4598912495776
11.469999999999082 479.6935929720092
11.479999999999077 485.14735680764824
11.489999999999071 476.10483382483244
11.499999999999066 458.44416628170336
11.50999999999906 442.26952648553515
11.519999999999055 433.50116041723146
11.529999999999049 433.8353675829723
11.539999999999043 443.3977063408625
11.549999999999038 460.32408128883566
11.559999999999032 478.4989512155087
11.569999999999027 488.00357227639813
11.579999999999021 482.24656045239806
11.589999999999016 465.70028181180993
11.59999999999901 448.94469075423297
11.609999999999005 439.06296143312034
11.619999999999 438.0030982303693
11.629999999998994 445.65660894634124
11.639999999998988 460.29299992374365
11.649999999998983 476.4773656640165
11.659999999998977 485.1362458777947
11.669999999998971 479.531587317404
11.679999999998966 463.0270418512579
11.68999999999896 445.7143611038934
11.699999999998955 434.84669662574146
11.70999999999895 432.8823075166024
11.719999999998944 440.21841693108433
11.729999999998938 455.69984734133106
11.739999999998933 474.40305506961323
11.749999999998927 486.97819169657595
11.759999999998922 485.03859852327014
11.769999999998916 470.21242355402234
11.77999999999891 452.61832719126704
11.789999999998905 440.70179851189
11.7999999999989 437.4367215759496
11.809999999998894 442.99892501413547
11.819999999998888 456.24245195814524
11.829999999998883 472.7931008662113
11.839999999998877 484.19469211868477
11.849999999998872 482.2541529835274
11.859999999998866 467.5822591784661
11.86999999999886 449.57882844461125
11.879999999998855 436.7444376023568
11.88999999999885 432.5030254719897
11.899999999998844 437.55630528970613
11.909999999998838 451.29773323695065
11.919999999998833 469.9328697703473
11.929999999998827 485.008036080414
11.939999999998822 486.9943816612207
11.949999999998816 474.5704315241844
11.95999999999881 456.66968746250376
11.969999999998805 442.8817156430964
11.9799999999988 437.41321901272005
11.989999999998794 440.8274377844703
11.999999999998789 452.4168540460461
12.009999999998783 468.79773028517155
12.019999999998777 482.388306895979
12.029999999998772 484.14686981644365
12.039999999998766 471.9448996631001
12.04999999999876 453.78797630623706
12.059999999998755 439.1796410802288
12.06999999999875 432.69522046757874
12.079999999998744 435.44122686172426
12.089999999998739 447.220063992948
12.099999999998733 465.2562560236045
12.109999999998728 482.1928520522541
12.119999999998722 488.00884470806363
12.129999999998716 478.59556357614304
12.139999999998711 461.0038214113785
12.149999999998705 445.5882107239644
12.1599999999987 437.9349100868219
12.169999999998694 439.1691618017354
12.179999999998689 448.9066090905239
12.189999999998683 464.6443084440239
12.199999999998678 479.8221574360531
12.209999999998672 485.12595942196975
12.219999999998667 475.93995984307753
12.229999999998661 458.24391450022347
12.239999999998656 442.1282713796199
12.24999999999865 433.45470746696384
12.259999999998644 433.8905620041854
12.269999999998639 443.5490754681755
12.279999999998633 460.5311449080038
12.289999999998628 478.6681858098904
12.299999999998622 488.02599899074073
12.309999999998617 482.10641132879886
12.319999999998611 465.5005386462785
12.329999999998606 448.7926704693853
12.3399999999986 439.003295917297
12.349999999998595 438.0405062662411
12.359999999998589 445.7843622048276
12.369999999998583 460.4750691616244
12.379999999998578 476.63012365895213
12.389999999998572 485.1566467402686
12.399999999998567 479.39433253233005
12.409999999998561 462.824485101904
12.419999999998556 445.5532186117352
12.42999999999855 434.7756716875387
12.439999999998545 432.9122100641338
12.44999999999854 440.3479091662579
12.459999999998534 455.8997952820181
12.469999999998528 474.5927076266339
12.479999999998522 487.0438566551113
12.489999999998517 484.93222776351723
12.499999999998511 470.0155348171189
12.509999999998506 452.4478633708949
12.5199999999985 440.61811270591284
12.529999999998495 437.4502760638597
12.53999999999849 443.1060674661183
12.549999999998484 456.4169717921963
12.559999999998478 472.9631847517614
12.569999999998473 484.25504398716566
12.579999999998467 482.1508524920751
12.589999999998462 467.3842857427
12.599999999998456 449.40061243700774
12.60999999999845 436.64933328475956
12.619999999998445 432.50767158363703
12.62999999999844 437.66227428007295
12.639999999998434 451.48558781245345
12.649999999998428 470.13543791401605
12.659999999998423 485.11354561691894
12.669999999998417 486.92740869742727
12.679999999998412 474.3840361213304
12.689999999998406 456.4843901309008
12.6999999999984 442.77440127143336
12.709999999998395 437.4027893798341
12.71999999999839 440.91249339006447
12.729999999998384 452.57942137909004
12.739999999998378 468.9782445237015
12.749999999998373 482.48481646558173
12.759999999998367 484.08224964868555
12.769999999998362 471.75906625240816
12.779999999998356 453.5964568969623
12.78999999999835 439.0612750360624
12.799999999998345 432.674758642544
12.80999999999834 435.5226402060121
12.819999999998334 447.39174283797126
12.829999999998329 465.46449813808954
12.839999999998323 482.3329679587372
12.849999999998317 487.9849235408178
12.859999999998312 478.4276848011767
12.869999999998306 460.80840794319374
12.8799999999983 445.458169080842
12.889999999998295 437.90041266936595
12.89999999999829 439.23118402154836
12.909999999998284 449.053619595304
12.919999999998279 464.82869338284246
12.929999999998273 479.94950233790036
12.939999999998268 485.1027135104366
12.949999999998262 475.77403726165295
12.959999999998256 458.0439140085331
12.969999999998251 441.987950237697
12.979999999998245 433.40935222213903
12.98999999999824 433.9468759311659
12.999999999998234 443.70136618905036
13.009999999998229 460.73839833194455
13.019999999998223 478.8363510542713
13.029999999998218 488.0464754751527
13.039999999998212 481.96492492022185
13.049999999998207 465.3008305632029
13.059999999998201 448.64152481361214
13.069999999998196 438.9446874194084
13.07999999999819 438.07895543515167
13.089999999998184 445.91297525278685
13.099999999998179 460.6573534993654
13.109999999998173 476.781956782239
13.119999999998168 485.1752298963596
13.129999999998162 479.2557202592137
13.139999999998157 462.6218951410785
13.149999999998151 445.3929045244613
13.159999999998146 434.70572626863986
13.16999999999814 432.94323307978556
13.179999999998135 440.47841023414594
13.189999999998129 456.1001722100785
13.199999999998123 474.7816209586841
13.209999999998118 487.10767229172944
13.219999999998112 484.82423551912825
13.229999999998107 469.8183609531915
13.239999999998101 452.27814080010467
13.249999999998096 440.5354761809698
13.25999999999809 437.4648807885384
13.269999999998085 443.2141494643914
13.27999999999808 456.5919197202771
13.289999999998074 473.13264985479583
13.299999999998068 484.313702312051
13.309999999998062 482.045944336308
13.319999999998057 467.1859575756572
13.329999999998051 449.2230803695297
13.339999999998046 436.5552797757699
13.34999999999804 432.5134323535717
13.359999999998035 437.7693097920416
13.36999999999803 451.67407116342844
13.379999999998024 470.3375946087295
13.389999999998018 485.2173980064075
13.399999999998013 486.8586052340214
13.409999999998007 474.1970081304943
13.419999999998002 456.2996526509732
13.429999999997996 442.66811066430915
13.43999999999799 437.39341527073805
13.449999999997985 440.99854237811627
13.45999999999798 452.7425942847396
13.469999999997974 469.15843901065944
13.479999999997968 482.57983483527966
13.489999999997963 484.0158531428716
13.499999999997957 471.5725357865205
13.509999999997952 453.4054326804699
13.519999999997946 438.9439137117332
13.52999999999794 432.65540243437556
13.539999999997935 435.6051534303834
13.54999999999793 447.56421112278866
13.559999999997924 465.6726374063556
13.569999999997918 482.47168969025415
13.579999999997913 487.95905821304154
13.589999999997907 478.25881914996734
13.599999999997902 460.6133234593179
13.609999999997896 445.32909845561323
13.61999999999789 437.8669746391879
13.629999999997885 439.29423245354246
13.63999999999788 449.2013785200177
13.649999999997874 465.0130368115395
13.659999999997869 480.0756157537291
13.669999999997863 485.07761849460036
13.679999999997857 475.6070777329173
13.689999999997852 457.84417274813507
13.699999999997846 441.84856292645054
13.70999999999784 433.3650909781138
13.719999999997835 434.0043046284941
13.72999999999783 443.85456986502203
13.739999999997824 460.94582710230844
13.749999999997819 479.00343114871487
13.759999999997813 488.06499977767083
13.769999999997808 481.8221165996694
13.779999999997802 465.101173137955
13.789999999997796 448.49126140634297
13.799999999997791 438.8871392034979
13.809999999997785 438.1184485721505
13.81999999999778 446.0424470438807
13.829999999997774 460.83984498830495
13.839999999997769 476.93285249558454
13.849999999997763 485.1919911950355
13.859999999997758 479.11576110100225
13.869999999997752 462.4192827603292
13.879999999997747 445.233421310945
13.889999999997741 434.6368580884761
13.899999999997736 432.97537328920566
13.90999999999773 440.6099137529272
13.919999999997724 456.3009658905866
13.929999999997719 474.9697790095149
13.939999999997713 487.1696320301869
13.949999999997708 484.7146339903072
13.959999999997702 469.62091859135825
13.969999999997697 452.1091685731266
13.979999999997691 440.4538921422299
13.989999999997686 437.4805382508261
13.99999999999768 443.3231707723708
14.009999999997675 456.76728924205594
14.019999999997669 473.3014838418459
14.029999999997663 484.3706597342611
14.039999999997658 481.93943681416
14.049999999997652 466.98728767737765
14.059999999997647 449.04623745765804
14.069999999997641 436.46227637023355
14.079999999997636 432.5203056797238
14.08999999999763 437.8774074837077
14.099999999997625 451.86317340591745
14.10999999999762 470.5393245907603
14.119999999997614 485.3195830233469
14.129999999997608 486.7879794699603
14.139999999997602 474.0093647265715
14.149999999997597 456.1154859689776
14.159999999997591 442.5628476197289
14.169999999997586 437.3850988667273
14.17999999999758 441.0855852382338
14.189999999997575 452.9063677111146
14.19999999999757 469.3383022364816
14.209999999997564 482.67335208103805
14.219999999997558 483.94768526036967
14.229999999997553 471.38532240233764
14.239999999997547 453.21491159334875
14.249999999997542 438.82755805073447
14.259999999997536 432.6371505788236
14.26999999999753 435.68876379622884
14.279999999997525 447.7374611362162
14.28999999999752 465.880659922196
14.299999999997514 482.6090043793818
14.309999999997508 487.93125220942363
14.319999999997503 478.0889832821085
14.329999999997497 460.41858072822384
14.339999999997492 445.20100363673794
14.349999999997486 437.83459779894565
14.35999999999748 439.3583079895801
14.369999999997475 449.34988203595293
14.37999999999747 465.19732829996195
14.389999999997464 480.20048587073916
14.399999999997458 485.0506752412525
14.409999999997453 475.43909506031986
14.419999999997447 457.644701087163
14.429999999997442 441.71011200239883
14.439999999997436 433.3219229824673
14.44999999999743 434.0628463524364
14.459999999997425 444.0086805426536
14.46999999999742 461.1534188153556
14.479999999997414 479.1694115230031
14.489999999997409 488.0815702890351
14.499999999997403 481.67800111582767
14.509999999997397 464.9015806297459
14.519999999997392 448.3418862463337
14.529999999997386 438.83065271126156
14.53999999999738 438.15898653771836
14.549999999997375 446.17277465810287
14.55999999999737 461.02253431128537
14.569999999997364 477.0827978287623
14.579999999997359 485.20692717922964
14.589999999997353 478.9744670287995
14.599999999997348 462.216660326446
14.609999999997342 445.07477321599123
14.619999999997336 434.5690668748765
14.629999999997331 433.0086295212542
14.639999999997325 440.7424152620647
14.64999999999732 456.50216556643335
14.659999999997314 475.1571665779236
14.669999999997309 487.229729493181
14.679999999997303 484.603434801084
14.689999999997298 469.4232231073054
14.699999999997292 451.9409542207944
14.709999999997287 440.3733620635502
14.719999999997281 437.4972490792127
14.729999999997275 443.4331292660819
14.73999999999727 456.9430722736837
14.749999999997264 473.46967345702103
14.759999999997259 484.4259088813287
14.769999999997253 481.8313388495018
14.779999999997248 466.78828983134156
14.789999999997242 448.8700898298288
14.799999999997237 436.3703234601203
14.809999999997231 432.5282906721216
14.819999999997226 437.9865641228806
14.82999999999722 452.0528854582732
14.839999999997215 470.7406129366663
14.849999999997209 485.42009031019705
14.859999999997203 486.7155388983351
14.869999999997198 473.82112174580215
14.879999999997192 455.93189936731454
14.889999999997187 442.4586141426126
14.899999999997181 437.3778404644051
14.909999999997176 441.17362052094916
14.91999999999717 453.0707348448465
14.929999999997165 469.51782138241344
14.939999999997159 482.76535769243986
14.949999999997154 483.8777509932583
14.959999999997148 471.19744043421963
14.969999999997142 453.0249018456648
14.979999999997137 438.7122094251417
14.989999999997131 432.6200023722119
14.999999999997126 435.7734690915569
15.00999999999712 447.9114854953875
15.019999999997115 466.08855178784455
15.02999999999711 482.74489885218134
15.039999999997104 487.90150834018175
15.049999999997098 477.91819265304815
15.059999999997093 460.2241909969076
15.069999999997087 445.07388780239137
15.079999999997082 437.8032823075902
15.089999999997076 439.42340984055136
15.09999999999707 449.4991247390064
15.109999999997065 465.3815561684505
15.11999999999706 480.32410022328554
15.129999999997054 485.0218845809896
15.139999999997048 475.2701032241014
15.149999999997043 457.4455096131067
15.159999999997037 441.57260038745557
15.169999999997032 433.2798480098289
15.179999999997026 434.12249991968986
15.18999999999702 444.16369272145397
15.199999999997015 461.36116130508685
15.20999999999701 479.33427763377495
15.219999999997004 488.09618522181603
15.229999999996998 481.5325926322698
15.239999999996993 464.70206637917295
15.249999999996987 448.193404328778
15.259999999996982 438.77522838767004
15.269999999996976 438.20056917696974
15.27999999999697 446.303954209381
15.289999999996965 461.20541141036495
15.29999999999696 477.2317795116031
15.309999999996954 485.22003463871386
15.319999999996949 478.8318504973537
15.329999999996943 462.01404068012323
15.339999999996937 444.916965056205
15.349999999996932 434.5023530659179
15.359999999996926 433.04300136803846
15.36999999999692 440.87591098808696
15.379999999996915 456.7037610134656
15.38999999999691 475.3437688460084
15.399999999996904 487.28795859519715
15.409999999996899 484.4906495882254
15.419999999996893 469.22528954206217
15.429999999996888 451.7735048367503
15.439999999996882 440.2938869996777
15.449999999996876 437.5150134790065
15.459999999996871 443.544022399895
15.469999999996865 457.11926044117627
15.47999999999686 473.63720546026826
15.489999999996854 484.4794428692905
15.499999999996849 481.72166011765444
15.509999999996843 466.58897853624046
15.519999999996838 448.6946443734215
15.529999999996832 436.27942231414465
15.539999999996827 432.53738739446857
15.549999999996821 438.09677737565784
15.559999999996815 452.2431990204671
15.56999999999681 470.9414453829848
15.579999999996804 485.51891013518355
15.589999999996799 486.6412914774991
15.599999999996793 473.63229515701414
15.609999999996788 455.7489021237019
15.619999999996782 442.35541223813567
15.629999999996777 437.3716403730065
15.639999999996771 441.2626467668173
15.649999999996766 453.2356889306236
15.65999999999676 469.6969838978966
15.669999999996755 482.8558418220171
15.679999999996749 483.8060562904494
15.689999999996743 471.00890513052417
15.699999999996738 452.8354125447597
15.709999999996732 438.59787020445526
15.719999999996727 432.60395819951526
15.729999999996721 435.8592681578752
15.739999999996716 448.0862777742082
15.74999999999671 466.2962999521063
15.759999999996705 482.8793607577839
15.769999999996699 487.86983017207496
15.779999999996694 477.74646316751273
15.789999999996688 460.03016575164696
15.799999999996682 444.9477543353303
15.809999999996677 437.7730285439669
15.819999999996671 439.4895373856294
15.829999999996666 449.64910139136924
15.83999999999666 465.5657090095065
15.849999999996655 480.4464468815743
15.85999999999665 484.9912481459198
15.869999999996644 475.10011695473645
15.879999999996638 457.2466095582579
15.889999999996633 441.43603169674844
15.899999999996627 433.23886660021464
15.909999999996622 434.1832648935534
15.919999999996616 444.31960155343705
15.92999999999661 461.56904295451056
15.939999999996605 479.4980154582746
15.9499999999966 488.1088433134008
15.959999999996594 481.3859055917246
15.969999999996588 464.5026437528139
15.979999999996583 448.04582061952425
15.989999999996577 438.7208666621936
15.999999999996572 438.2431962737242
16.009999999996584 446.4359817108345
16.019999999996596 461.3884661744211
16.02999999999661 477.37978441945273
16.03999999999662 485.2313107917819
16.049999999996633 478.6879244013247
16.059999999996645 461.8114369607436
16.069999999996657 444.76000196673544
16.07999999999667 434.43671749459736
16.08999999999668 433.07848883338494
16.099999999996694 441.0103975011765
16.109999999996706 456.9057422717379
16.11999999999672 475.52957123057644
16.12999999999673 487.34431353830314
16.139999999996743 484.37629012017936
16.149999999996755 469.0271327933773
16.159999999996767 451.6068272842126
16.16999999999678 440.21546778645757
16.17999999999679 437.5338314290981
16.189999999996804 443.65584735882396
16.199999999996816 457.29584512366165
16.20999999999683 473.8040665032104
16.21999999999684 484.53125497063195
16.229999999996853 481.6104105328333
16.239999999996865 466.38936836975523
16.249999999996877 448.519908035306
16.25999999999689 436.1895743334752
16.2699999999969 432.547596084079
16.279999999996914 438.2080450420327
16.289999999996926 452.43410586597497
16.29999999999694 471.1418077123561
16.30999999999695 485.61603289777275
16.319999999996963 486.56524524341506
16.329999999996975 473.4429007361411
16.339999999996987 455.5665032013228
16.349999999997 442.2532436093121
16.35999999999701 437.36649862600325
16.369999999997024 441.3526621845984
16.379999999997036 453.4012228682157
16.38999999999705 469.8757769598398
16.39999999999706 482.9447945656627
16.409999999997073 483.73260716728544
16.419999999997085 470.819731645929
16.429999999997097 452.646452623436
16.43999999999711 438.4845426293715
16.44999999999712 432.5890183589161
16.459999999997134 435.94615971213545
16.469999999997146 448.26183135418506
16.47999999999716 466.50389112608474
16.48999999999717 483.01237758345707
16.499999999997183 487.8362211369975
16.509999999997195 477.5738103538592
16.519999999997207 459.8365159403094
16.52999999999722 444.82260607956204
16.53999999999723 437.74383638437934
16.549999999997244 439.5566894640217
16.559999999997256 449.7998061965953
16.56999999999727 465.7497749058085
16.57999999999728 480.56751360432156
16.589999999997293 484.95876745226377
16.599999999997305 474.92915077254975
16.609999999997317 457.04801182914923
16.61999999999733 441.30040926694994
16.62999999999734 433.19897907450644
16.639999999997354 434.24514059774725
16.649999999997366 444.4764018970706
16.65999999999738 461.77705181587004
16.66999999999739 479.66061071435735
16.679999999997403 488.1195431471123
16.689999999997415 481.23795411826075
16.699999999997427 464.3033256026411
16.70999999999744 447.8991395550691
16.71999999999745 438.6675674976051
16.729999999997464 438.28686715015056
16.739999999997476 446.56885269108886
16.74999999999749 461.5716880329934
16.7599999999975 477.5267991047475
16.769999999997513 485.2407527348502
16.779999999997525 478.5427014696218
16.789999999997537 461.6088619813773
16.79999999999755 444.6038887758377
16.80999999999756 434.3721607477474
16.819999999997574 433.11509167663144
16.829999999997586 441.14587107331715
16.839999999997598 457.1080990403302
16.84999999999761 475.71455885409995
16.859999999997623 487.39878837867815
16.869999999997635 484.26036794235705
16.879999999997647 468.82876731841316
16.88999999999766 451.4409279493861
16.89999999999767 440.13810484606785
16.909999999997684 437.553702515516
16.919999999997696 443.7686008896154
16.929999999997708 457.47281726002035
16.93999999999772 473.9702428850308
16.949999999997733 484.58133830779707
16.959999999997745 481.4975998795035
16.969999999997757 466.18947359898056
16.97999999999777 448.3458874268415
16.98999999999778 436.100780641713
16.999999999997794 432.55891672014
17.009999999997806 438.32036460205046
17.019999999997818 452.62559739634935
17.02999999999783 471.3416853506438
17.039999999997843 485.71144878825527
17.049999999997855 486.4874080299672
17.059999999997867 473.25295383241064
17.06999999999788 455.38471105235107
17.07999999999789 442.1521094940024
17.089999999997904 437.36241483316553
17.099999999997916 441.44366453303417
17.109999999997928 453.5673291104251
17.11999999999794 470.0541873665346
17.129999999997953 483.03220584467664
17.139999999997965 483.65740957744856
17.149999999997977 470.6299349252266
17.15999999999799 452.4580307430561
17.169999999998 438.3722287411075
17.179999999998014 432.575183013951
17.189999999998026 436.03414231640176
17.199999999998038 448.4381394379564
17.20999999999805 466.711311865429
17.219999999998063 483.14393681198874
17.229999999998075 487.80068476337294
17.239999999998087 477.40024966005063
17.2499999999981 459.643252320093
17.25999999999811 444.698445732995
17.269999999998124 437.7157056473667
17.279999999998136 439.6248648549851
17.289999999998148 449.95123329441026
17.29999999999816 465.9337419208066
17.309999999998173 480.6872883013103
17.319999999998185 484.9244443292431
17.329999999998197 474.7572193964155
17.33999999999821 456.8497274178433
17.34999999999822 441.16573656639866
17.359999999998234 433.16018595861595
17.369999999998246 434.30812656146094
17.379999999998258 444.634088784781
17.38999999999827 461.9851761150587
17.399999999998283 479.8220494010199
17.409999999998295 488.12828373116054
17.419999999998307 481.0887526256721
17.42999999999832 464.10412490549646
17.43999999999833 447.75336570346616
17.449999999998344 438.6153310532873
17.459999999998356 438.33158130954314
17.469999999998368 446.7025628272643
17.47999999999838 461.7550665706456
17.489999999998393 477.67281039828714
17.499999999998405 485.2483580299846
17.509999999998417 478.3961948347267
17.51999999999843 461.40632878408144
17.52999999999844 444.4486305427532
17.539999999998454 434.30868370686403
17.549999999998466 433.1528099627628
17.559999999998478 441.28232823739995
17.56999999999849 457.31082126022983
17.579999999998503 475.8987171461389
17.589999999998515 487.4513776442991
17.599999999998527 484.1428950104845
17.60999999999854 468.6302077842584
17.61999999999855 451.2758133944929
17.629999999998564 440.0617988360163
17.639999999998576 437.5746265845295
17.649999999998588 443.8822799737266
17.6599999999986 457.6501680230324
17.669999999998613 474.1357212289166
17.679999999998625 484.6296865266411
17.689999999998637 481.3832384847691
17.69999999999865 465.98930884789235
17.70999999999866 448.1725894882146
17.719999999998674 436.01304275596897
17.729999999998686 432.5713497155435
17.739999999998698 438.43373394234067
17.74999999999871 452.8176654002897
17.759999999998723 471.5410641525067
17.769999999998735 485.8051485967675
17.779999999998747 486.40778829319646
17.78999999999876 473.06247021640297
17.79999999999877 455.20353448592203
17.809999999998784 442.05201153165376
17.819999999998796 437.35938905361076
17.829999999998808 441.53565197500296
17.83999999999882 453.7340004861678
17.849999999998833 470.2322023332399
17.859999999998845 483.11806616242166
17.869999999998857 483.58047012343906
17.87999999999887 470.4395303646357
17.88999999999888 452.27015592481865
17.899999999998894 438.2609309775412
17.909999999998906 432.5624527531015
17.919999999998918 436.1232149147103
17.92999999999893 448.61519555672515
17.939999999998943 466.9185490480854
17.949999999998955 483.2740263864794
17.959999999998967 487.7632251281419
17.96999999999898 477.22579689160415
17.97999999999899 459.45038586981855
17.989999999999004 444.57527622191725
17.999999999999016 437.68863641215904
18.009999999999028 439.6940625377565
18.01999999999904 450.1033769674114
18.029999999999053 466.1175982507847
18.039999999999065 480.8057591299681
18.049999999999077 484.88828095796
18.05999999999909 474.58433773038365
18.0699999999991 456.651767340907
18.079999999999114 441.03201710706776
18.089999999999126 433.12248785904364
18.099999999999138 434.3722223618851
18.10999999999915 444.7926572386948
18.119999999999163 462.1934040483788
18.129999999999175 479.98231759357634
18.139999999999187 488.1350642927878
18.1499999999992 480.93831561101894
18.15999999999921 463.9050545425725
18.169999999999224 447.6085035224114
18.179999999999236 438.5641574381519
18.189999999999248 438.37733819925234
18.19999999999926 446.8371076915307
18.209999999999273 461.93859125818733
18.219999999999285 477.8178051148977
18.229999999999297 485.2541243808005
18.23999999999931 478.2484176866332
18.24999999999932 461.2038502950994
18.259999999999334 444.29423222883264
18.269999999999346 434.2462872121792
18.279999999999358 433.19164371572754
18.28999999999937 441.419765442385
18.299999999999383 457.5138987646736
18.309999999999395 476.082031505814
18.319999999999407 487.50207600819385
18.32999999999942 484.0238833612403
18.33999999999943 468.43146872251043
18.349999999999444 451.11148999972744
18.359999999999456 439.9865502789029
18.369999999999468 437.5966033491043
18.37999999999948 443.99688139619553
18.389999999999493 457.82788836756265
18.399999999999505 474.30048799181367
18.409999999999517 484.6762932628271
18.41999999999953 481.2673366427608
18.42999999999954 465.7888885003996
18.439999999999554 448.00002088319434
18.449999999999566 435.92636196351134
18.459999999999578 432.58489526543417
18.46999999999959 438.5481506751338
18.479999999999603 453.01030135144026
18.489999999999615 471.73992969509015
18.499999999999627 485.89712300916983
18.50999999999964 486.3263944042468
18.51999999999965 472.8714653517452
18.529999999999664 455.022981913091
18.539999999999676 441.9529510026961
18.549999999999688 437.3574210247146
18.5599999999997 441.62862230353596
18.569999999999713 453.9012294230271
18.579999999999725 470.40980869216327
18.589999999999737 483.2023657882852
18.59999999999975 483.5017952257767
18.60999999999976 470.24853298483265
18.619999999999774 452.0828367291669
18.629999999999786 438.1506513588212
18.639999999999798 432.5508277870579
18.64999999999981 436.2133760340606
18.659999999999823 448.7929927966119
18.669999999999835 467.12558912689576
18.679999999999847 483.4026339771845
18.68999999999986 487.72384612711016
18.69999999999987 477.0504674795553
18.709999999999884 459.25792707311217
18.719999999999896 444.45310001359394
18.729999999999908 437.6626283798196
18.73999999999992 439.7642811103545
18.749999999999932 450.25623110647894
18.759999999999945 466.3013317292347
18.769999999999957 480.92291403802267
18.77999999999997 484.85027944323656
18.78999999999998 474.4105204653821
18.799999999999994 456.4541422863858
18.810000000000006 440.8992541153949
18.820000000000018 433.0858851520525
18.83000000000003 434.4374273321539
18.840000000000042 444.95210200226836
18.850000000000055 462.4017235336728
18.860000000000067 480.14140121787983
18.87000000000008 488.1398840698271
18.88000000000009 480.78665745420375
18.890000000000104 463.70612711963514
18.900000000000116 447.4645572091915
18.910000000000128 438.5140465753239
18.92000000000014 438.42413707137104
18.930000000000152 446.9724826313094
18.940000000000165 462.1222513450306
18.950000000000177 477.961769952122
18.96000000000019 485.25804952851075
18.9700000000002 478.09938316252953
18.980000000000214 461.0014392030932
18.990000000000226 444.14069855512116
19.000000000000238 434.18497191452764
19.01000000000025 433.23159276659095
19.020000000000262 441.55817889242905
19.030000000000275 457.7173211259901
19.040000000000287 476.2644871525467
19.0500000000003 487.55087814232354
19.06000000000031 483.9033449778906
19.070000000000324 468.2325644350055
19.080000000000336 450.9479639053078
19.090000000000348 439.91235953583333
19.10000000000036 437.61963240131394
19.110000000000372 444.11240179139287
19.120000000000385 458.0059690839165
19.130000000000397 474.464529539138
19.14000000000041 484.7211522402938
19.15000000000042 481.14990473110777
19.160000000000434 465.58822683185645
19.170000000000446 447.82818814788
19.180000000000458 435.84073948845565
19.19000000000047 432.59955353560684
19.200000000000482 438.66361235678914
19.210000000000495 453.20349665598496
19.220000000000507 471.9382675393106
19.23000000000052 485.9873628764463
19.24000000000053 486.243234927057
19.250000000000544 472.67995470261434
19.260000000000556 454.8430616932149
19.270000000000568 441.8549291945577
19.28000000000058 437.35651054228913
19.290000000000592 441.7225733395236
19.300000000000605 454.06900836955873
19.310000000000617 470.58699335410165
19.32000000000063 483.2850952515154
19.33000000000064 483.42139163922565
19.340000000000654 470.0569579647788
19.350000000000666 451.89608181011243
19.360000000000678 438.0413920600937
19.37000000000069 432.5403085326143
19.380000000000702 436.3046243813674
19.390000000000715 448.97152438118775
19.400000000000727 467.3324187096131
19.41000000000074 483.52974756875665
19.42000000000075 487.6825520741291
19.430000000000764 476.8742770982259
19.440000000000776 459.0658865495483
19.450000000000788 444.33191973228384
19.4600000000008 437.63768145132946
19.470000000000812 439.8355193189626
19.480000000000825 450.40978970275444
19.490000000000837 466.48493028939953
19.50000000000085 481.038741198987
19.51000000000086 484.81044222677156
19.520000000000874 474.2357824673725
19.530000000000886 456.2568629759159
19.540000000000898 440.7674508838331
19.55000000000091 433.05037833943277
19.560000000000922 434.5037409108658
19.570000000000935 445.1124178846119
19.580000000000947 462.6101225545105
19.59000000000096 480.2992863818319
19.60000000000097 488.142742631455
19.610000000000984 480.63379273615806
19.620000000000996 463.5073552843907
19.630000000001008 447.32153100165556
19.64000000000102 438.46499849406484
19.650000000001032 438.47197727892205
19.660000000001045 447.108683054901
19.670000000001057 462.30603613443617
19.68000000000107 478.10469176450647
19.69000000000108 485.2601315317468
19.700000000001094 477.9491046294896
19.710000000001106 460.7991082632164
19.720000000001118 443.98803433095895
19.73000000000113 434.1247386170458
19.740000000001142 433.2726571130845
19.750000000001155 441.69756492782426
19.760000000001167 457.9210780449508
19.77000000000118 476.4460695266611
19.78000000000119 487.5977791291237
19.790000000001204 483.7812921980278
19.800000000001216 468.03350937351684
19.810000000001228 450.78524137013545
19.82000000000124 439.839227145795
19.830000000001252 437.64371351736264
19.840000000001265 444.22883793499875
19.850000000001277 458.1844010930189
19.86000000000129 474.6278324377105
19.8700000000013 484.76425755091697
19.880000000001314 481.03095347444406
19.890000000001326 465.3873382657779
19.900000000001338 447.65709792702097
19.91000000000135 435.75617670819986
19.920000000001362 432.61532485778355
19.930000000001375 438.7801166486461
19.940000000001387 453.39724278435693
19.9500000000014 472.1360633566797
19.96000000000141 486.075859341808
19.970000000001424 486.15831873630503
19.980000000001436 472.4879538344051
19.990000000001448 454.66378221647165
20.00000000000146 441.7579474730338


==> time_series_FD_P5_P3_Argyris5_nref3_0.002_shift1_biharmonic.dat <==
t val
0.01 0.6205875422381769
0.020000000000000004 1.3714966883398148
0.030000000000000013 2.1387132939349165
0.04000000000000002 3.001181137501654
0.05000000000000003 3.879414185756576
0.06000000000000004 4.845472567694191
0.07000000000000005 5.787910899058517
0.08000000000000006 6.793803733841569
0.09000000000000007 7.767136145223389
0.10000000000000007 8.825052192048462
0.11000000000000008 9.869093794023803
0.12000000000000009 11.000785229699952
0.1300000000000001 12.098868780027978
0.1400000000000001 13.260095089803094
0.1500000000000001 14.37870438970965
0.16000000000000011 15.569870030136679
0.17000000000000012 16.738476279368605
0.18000000000000013 17.985910128308305
0.19000000000000014 19.20370515665317
0.20000000000000015 20.47862994574146
0.21000000000000016 21.71373182809384
0.22000000000000017 23.00684045730069
0.23000000000000018 24.27753008667155
0.24000000000000019 25.613968132747196
0.25000000000000017 26.927932074254365
0.2600000000000002 28.291757617418757
0.2700000000000002 29.623869729167296
0.2800000000000002 31.001355903819398
0.2900000000000002 32.35923787185035
0.3000000000000002 33.770902272277816
0.3100000000000002 35.167978210647696
0.32000000000000023 36.60858979368644
0.33000000000000024 38.02689882075566
0.34000000000000025 39.48263730874148
0.35000000000000026 40.92383867168262
0.36000000000000026 42.40968595430542
0.3700000000000003 43.88867510491738
0.3800000000000003 45.40808273465228
0.3900000000000003 46.91567710468299
0.4000000000000003 48.457235840168984
0.4100000000000003 49.9916233239369
0.4200000000000003 51.56630782448026
0.4300000000000003 53.1426195656464
0.44000000000000034 54.75941629608869
0.45000000000000034 56.37625186221714
0.46000000000000035 58.02847555156667
0.47000000000000036 59.683277444698426
0.48000000000000037 61.378637134035095
0.4900000000000004 63.08575988999632
0.5000000000000003 64.8366420936032
0.5100000000000003 66.6004011931069
0.5200000000000004 68.40485158767669
0.5300000000000004 70.22374864264944
0.5400000000000004 72.0870424211556
0.5500000000000004 73.97322080355224
0.5600000000000004 75.90877280225973
0.5700000000000004 77.87019439703701
0.5800000000000004 79.87937171265288
0.5900000000000004 81.91536020358055
0.6000000000000004 84.00157515749494
0.6100000000000004 86.12134978758847
0.6200000000000004 88.29621482433569
0.6300000000000004 90.50829063888519
0.6400000000000005 92.77468734381299
0.6500000000000005 95.07814857220153
0.6600000000000005 97.43628243299909
0.6700000000000005 99.83543090083884
0.6800000000000005 102.29213132575342
0.6900000000000005 104.79175900340917
0.7000000000000005 107.34675895779228
0.7100000000000005 109.94189945415974
0.7200000000000005 112.58891626652097
0.7300000000000005 115.2750690005454
0.7400000000000005 118.0116467020466
0.7500000000000006 120.78556136833502
0.7600000000000006 123.6049401176845
0.7700000000000006 126.45608883459525
0.7800000000000006 129.34657169867404
0.7900000000000006 132.2650963563122
0.8000000000000006 135.21997660687722
0.8100000000000006 138.20103105796196
0.8200000000000006 141.21506869705195
0.8300000000000006 144.25171388874992
0.8400000000000006 147.31730599512358
0.8500000000000006 150.403395090071
0.8600000000000007 153.51707475977355
0.8700000000000007 156.65097639204504
0.8800000000000007 159.81109066048407
0.8900000000000007 162.98960848650128
0.9000000000000007 166.19147964795502
0.9100000000000007 169.40982801155533
0.9200000000000007 172.6500943816451
0.9300000000000007 175.90649938031973
0.9400000000000007 179.18387479378487
0.9500000000000007 182.47624453178418
0.9600000000000007 185.78760280712973
0.9700000000000008 189.1126211776322
0.9800000000000008 192.4557493298513
0.9900000000000008 195.81280425447102
1.0000000000000007 199.18804519466826
1.0100000000000007 202.5771472693378
1.0200000000000007 205.9834087171156
1.0300000000000007 209.4025388177889
1.0400000000000007 212.8377267650822
1.0500000000000007 216.28523116460525
1.0600000000000007 219.74788736570437
1.0700000000000007 223.22168632159878
1.0800000000000007 226.70852740581006
1.0900000000000007 230.20434112755237
1.1000000000000008 233.71112058740704
1.1100000000000008 237.2256626178795
1.1200000000000008 240.75017109191947
1.1300000000000008 244.28157772077031
1.1400000000000008 247.82139734024426
1.1500000000000008 251.36620797170843
1.1600000000000008 254.91706800261585
1.1700000000000008 258.47076891707746
1.1800000000000008 262.02826165762013
1.1900000000000008 265.5863266072044
1.2000000000000008 269.14534365956024
1.2100000000000009 272.7018297132307
1.2200000000000009 276.2558458202626
1.2300000000000009 279.80415266710713
1.2400000000000009 283.3468893265503
1.2500000000000009 286.88103038252314
1.260000000000001 290.4064608337685
1.270000000000001 293.92004807790363
1.280000000000001 297.42145459084054
1.290000000000001 300.9077588359278
1.300000000000001 304.3787333392569
1.310000000000001 307.8317119943735
1.320000000000001 311.2663627992573
1.330000000000001 314.6799733952997
1.340000000000001 318.0719965337538
1.350000000000001 321.4398270803635
1.360000000000001 324.7829869989777
1.370000000000001 328.09910316838887
1.380000000000001 331.3876653546394
1.390000000000001 334.6463110962752
1.400000000000001 337.8743679057007
1.410000000000001 341.06953004748465
1.420000000000001 344.2311635749881
1.430000000000001 347.35717797184384
1.440000000000001 350.4469801413894
1.450000000000001 353.49853369839866
1.460000000000001 356.51112945476007
1.470000000000001 359.48275996969494
1.480000000000001 362.4127258213354
1.490000000000001 365.2991873133273
1.500000000000001 368.14150689810106
1.5100000000000011 370.9379300724572
1.5200000000000011 373.68774900235564
1.5300000000000011 376.3892250776754
1.5400000000000011 379.0416467964587
1.5500000000000012 381.64341257561165
1.5600000000000012 384.19388204572147
1.5700000000000012 386.69155296230895
1.5800000000000012 389.1357525760839
1.5900000000000012 391.52498564072755
1.6000000000000012 393.85854909352884
1.6100000000000012 396.1350333083796
1.6200000000000012 398.3537832197941
1.6300000000000012 400.5134698375869
1.6400000000000012 402.61341712931056
1.6500000000000012 404.6523000904769
1.6600000000000013 406.6294080871516
1.6700000000000013 408.5434713422897
1.6800000000000013 410.3938211961696
1.6900000000000013 412.1792732469517
1.7000000000000013 413.8991682136679
1.7100000000000013 415.5523387381404
1.7200000000000013 417.1380993020024
1.7300000000000013 418.6553182589508
1.7400000000000013 420.1033340535301
1.7500000000000013 421.48108047329214
1.7600000000000013 422.78791082306543
1.7700000000000014 424.0227817689712
1.7800000000000014 425.18502881951594
1.7900000000000014 426.2736382259583
1.8000000000000014 427.28797292689404
1.8100000000000014 428.22709090244933
1.8200000000000014 429.09039584213184
1.8300000000000014 429.8769950444322
1.8400000000000014 430.5863019491902
1.8500000000000014 431.2174581879184
1.8600000000000014 431.76990296281446
1.8700000000000014 432.24284011959816
1.8800000000000014 432.6357524985943
1.8900000000000015 432.9478990820785
1.9000000000000015 433.1787905571076
1.9100000000000015 433.3277358085002
1.9200000000000015 433.3942927104129
1.9300000000000015 433.3778536629019
1.9400000000000015 433.2780552388976
1.9500000000000015 433.09438186686975
1.9600000000000015 432.82653541166064
1.9700000000000015 432.4740718850378
1.9800000000000015 432.0367520124049
1.9900000000000015 431.5142115640035
2.0000000000000013 430.9062836809988
2.0100000000000002 430.8351636799189
2.019999999999999 430.8251452828674
2.029999999999998 430.78055732239727
2.039999999999997 430.79674405692634
2.049999999999996 430.8084330602999
2.0599999999999947 430.89584287444325
2.0699999999999936 430.95312820863734
2.0799999999999925 431.06977732213414
2.0899999999999914 431.15005464864726
2.0999999999999903 431.30955072409364
2.109999999999989 431.44892623525993
2.119999999999988 431.67109516348074
2.129999999999987 431.8591622046907
2.139999999999986 432.1173888895332
2.149999999999985 432.3488126688894
2.1599999999999837 432.67612519985767
2.1699999999999826 433.00607703191844
2.1799999999999815 433.43381043465814
2.1899999999999804 433.8353726776646
2.1999999999999793 434.27565331592996
2.209999999999978 434.6335020776355
2.219999999999977 434.9860636996548
2.229999999999976 435.23966479377964
2.239999999999975 435.4790025311334
2.249999999999974 435.62085026587846
2.2599999999999727 435.7483122052567
2.2699999999999716 435.7925382624256
2.2799999999999705 435.84295465812994
2.2899999999999694 435.8450646684508
2.2999999999999683 435.8807791437387
2.309999999999967 435.8880143124844
2.319999999999966 435.92890599332287
2.329999999999965 435.93911588905
2.339999999999964 435.97797469613187
2.349999999999963 435.9921689584136
2.3599999999999617 436.03981541016213
2.3699999999999606 436.06899052349047
2.3799999999999595 436.1269251884302
2.3899999999999584 436.16091662033546
2.3999999999999573 436.2155276369941
2.409999999999956 436.2478908165533
2.419999999999955 436.3039721907689
2.429999999999954 436.34420565221905
2.439999999999953 436.40698420993505
2.4499999999999518 436.4511061907429
2.4599999999999507 436.510433637743
2.4699999999999496 436.5500026619344
2.4799999999999485 436.6056246557691
2.4899999999999474 436.6468473797407
2.4999999999999463 436.7045979825098
2.509999999999945 436.74697011580184
2.519999999999944 436.80029955219567
2.529999999999943 436.8363072461285
2.539999999999942 436.88285005895233
2.5499999999999408 436.91680918922884
2.5599999999999397 436.9637886081556
2.5699999999999386 436.99974777119917
2.5799999999999375 437.045843452735
2.5899999999999364 437.07986605636614
2.5999999999999353 437.1236419961499
2.609999999999934 437.15902457896107
2.619999999999933 437.2064605127484
2.629999999999932 437.24715460368094
2.639999999999931 437.2970109011126
2.6499999999999297 437.33695985671534
2.6599999999999286 437.3824317991282
2.6699999999999275 437.41785922372145
2.6799999999999264 437.4588216361707
2.6899999999999253 437.4908901725522
2.6999999999999242 437.52757418842674
2.709999999999923 437.5550380618803
2.719999999999922 437.5864522729251
2.729999999999921 437.6106044034108
2.73999999999992 437.6407204415317
2.7499999999999187 437.66624089272267
2.7599999999999176 437.6983197776018
2.7699999999999165 437.72642192213056
2.7799999999999154 437.76105546191104
2.7899999999999143 437.7934290387817
2.7999999999999132 437.8338209642812
2.809999999999912 437.87333597744066
2.819999999999911 437.919233476195
2.82999999999991 437.96068716885986
2.839999999999909 438.0029587906121
2.8499999999999077 438.03651114501054
2.8599999999999066 438.0680996299533
2.8699999999999055 438.0912101936733
2.8799999999999044 438.1137589154311
2.8899999999999033 438.1302843736405
2.899999999999902 438.1477680661164
2.909999999999901 438.16064334451136
2.9199999999999 438.1751351355883
2.929999999999899 438.1863682244355
2.939999999999898 438.20093940394867
2.9499999999998967 438.2158696248501
2.9599999999998956 438.23913473625873
2.9699999999998945 438.26943318412714
2.9799999999998934 438.31388284481676
2.9899999999998923 438.36814711741135
2.999999999999891 438.4326297886677
3.00999999999989 438.4957487129284
3.019999999999889 438.55195999019304
3.029999999999888 438.5895208111764
3.039999999999887 438.60862616691963
3.0499999999998857 438.60864839339376
3.0599999999998846 438.60075245831956
3.0699999999998835 438.5910233516092
3.0799999999998824 438.58867133307524
3.0899999999998813 438.5908682115346
3.09999999999988 438.59486510608525
3.109999999999879 438.5907004445953
3.119999999999878 438.5779940022912
3.129999999999877 438.5603614661759
3.139999999999876 438.5559593362584
3.1499999999998747 438.5827649207935
3.1599999999998736 438.6584130711805
3.1699999999998725 438.7816394440622
3.1799999999998714 438.9357927142662
3.1899999999998703 439.0840501117473
3.199999999999869 439.18914974563836
3.209999999999868 439.222004894764
3.219999999999867 439.1821958275363
3.229999999999866 439.09430201268594
3.2399999999998648 439.0046413639626
3.2499999999998637 438.9544664968967
3.2599999999998626 438.9641091331456
3.2699999999998615 439.0146933974788
3.2799999999998604 439.0596206921028
3.2899999999998593 439.043337564109
3.299999999999858 438.93972011093894
3.309999999999857 438.77268840785666
3.319999999999856 438.6237363846256
3.329999999999855 438.6002687400546
3.3399999999998538 438.7907367506965
3.3499999999998527 439.20883794257054
3.3599999999998515 439.7699969580061
3.3699999999998504 440.3034416113626
3.3799999999998493 440.6179519226386
3.3899999999998482 440.58491063882116
3.399999999999847 440.21479351945385
3.409999999999846 439.67268767468124
3.419999999999845 439.22441982264206
3.429999999999844 439.1127980590182
3.4399999999998427 439.4263180288226
3.4499999999998416 440.0191501887723
3.4599999999998405 440.5522977812295
3.4699999999998394 440.65047977853754
3.4799999999998383 440.1184323617828
3.4899999999998372 439.09494557395163
3.499999999999836 438.05987230745984
3.509999999999835 437.6559655134958
3.519999999999834 438.3902204635168
3.529999999999833 440.3326086985167
3.5399999999998317 442.9748449173545
3.5499999999998306 445.3552400707813
3.5599999999998295 446.4495944389739
3.5699999999998284 445.667093977241
3.5799999999998273 443.2366111595193
3.589999999999826 440.259112213904
3.599999999999825 438.31057025779495
3.609999999999824 438.69674427207525
3.619999999999823 441.67886100515693
3.629999999999822 446.0760480946298
3.6399999999998207 449.6546263761062
3.6499999999998196 450.27006407095723
3.6599999999998185 447.07973423167726
3.6699999999998174 441.19730223249525
3.6799999999998163 435.4984631820745
3.689999999999815 433.4553019332096
3.699999999999814 437.4735255245552
3.709999999999813 447.46347258697404
3.719999999999812 460.321091248852
3.729999999999811 470.9101017632926
3.7399999999998097 474.101606043076
3.7499999999998086 467.4579748057389
3.7599999999998075 453.8352960292838
3.7699999999998064 440.6177974691985
3.7799999999998053 435.95892450791314
3.789999999999804 444.6061212433787
3.799999999999803 464.351628214812
3.809999999999802 486.1925288681991
3.819999999999801 499.0091544647071
3.8299999999998 494.4035380724879
3.8399999999997987 473.0842460588418
3.8499999999997976 447.18020226775525
3.8599999999997965 432.58026414767915
3.8699999999997954 438.8260901875765
3.8799999999997943 464.2366447118187
3.889999999999793 499.95455001358846
3.899999999999792 530.0504991519235
3.909999999999791 534.5368169317208
3.91999999999979 509.9323672627837
3.9299999999997888 474.7984657817793
3.9399999999997877 451.27356088272103
3.9499999999997866 446.66055038386264
3.9599999999997855 458.2686630918649
3.9699999999997844 482.13802772607636
3.9799999999997833 508.04081084841766
3.989999999999782 519.827457345233
3.999999999999781 507.67284332005534
4.00999999999978 481.55483763869205
4.019999999999779 457.2405185993531
4.029999999999778 441.46834408184765
4.039999999999777 436.7125924535307
4.049999999999776 445.35442124685255
4.059999999999775 466.21111744065706
4.069999999999774 492.949424920929
4.079999999999773 510.59416293168397
4.089999999999772 505.4898653898686
4.0999999999997705 484.57994432994315
4.109999999999769 462.6548928955009
4.119999999999768 447.0918039989517
4.129999999999767 440.1312003779703
4.139999999999766 442.885515491634
4.149999999999765 456.1361683386499
4.159999999999764 476.9824670711839
4.169999999999763 495.46963161670305
4.179999999999762 497.3926939750411
4.189999999999761 481.19698191595273
4.1999999999997595 459.77315906877175
4.209999999999758 442.61235083541277
4.219999999999757 432.5836441702526
4.229999999999756 432.2476213846334
4.239999999999755 443.0235949513833
4.249999999999754 462.09602543819017
4.259999999999753 482.4238415278589
4.269999999999752 492.02253983485286
4.279999999999751 483.6079718354817
4.28999999999975 465.7206946669387
4.2999999999997485 449.8672400213377
4.309999999999747 439.9223131809073
4.319999999999746 437.14704564159683
4.329999999999745 442.9109351422585
4.339999999999744 456.0683025303898
4.349999999999743 471.79572902606196
4.359999999999742 482.21036649413486
4.369999999999741 479.21326038379317
4.37999999999974 464.2353827200023
4.3899999999997386 447.52669277321996
4.3999999999997375 436.09510309750124
4.409999999999736 431.85850868144405
4.419999999999735 435.9941376966911
4.429999999999734 448.49919948464645
4.439999999999733 465.4839441032225
4.449999999999732 479.5129747727484
4.459999999999731 482.2694391200065
4.46999999999973 471.5786886140921
4.479999999999729 455.30705827460554
4.4899999999997275 442.6493438041554
4.499999999999726 437.3460902532137
4.509999999999725 439.73866019716905
4.519999999999724 449.50025715716123
4.529999999999723 463.92891487750694
4.539999999999722 476.4231429511622
4.549999999999721 479.22104786284507
4.55999999999972 469.48618721919524
4.569999999999719 453.1243146423525
4.579999999999718 439.20538672314274
4.5899999999997165 432.86162003725366
4.599999999999715 435.2191088681683
4.609999999999714 445.89825192072544
4.619999999999713 462.42999232095934
4.629999999999712 478.12766213148706
4.639999999999711 484.0317557212587
4.64999999999971 476.07597230078954
4.659999999999709 459.816657444313
4.669999999999708 444.9412962108891
4.679999999999707 437.5103775224714
4.6899999999997055 438.8722047476474
4.699999999999704 448.26851092351126
4.709999999999703 463.2231875351064
4.719999999999702 477.67102089524604
4.729999999999701 482.94254321800656
4.7399999999997 474.59542689401826
4.749999999999699 457.72506998935773
4.759999999999698 441.79872950248136
4.769999999999697 433.14482493897117
4.779999999999696 433.7756194241409
4.7899999999996945 443.57403199891735
4.799999999999693 460.47986341429794
4.809999999999692 478.4557339653882
4.819999999999691 487.69306083604715
4.82999999999969 481.8365940028445
4.839999999999689 465.3166820984429
4.849999999999688 448.4857962208692
4.859999999999687 438.6201994856373
4.869999999999686 437.8921867238778
4.879999999999685 446.01819434802826
4.8899999999996835 461.00019148928413
4.899999999999682 477.2697444430441
4.909999999999681 485.6810115309759
4.91999999999968 479.62636581300825
4.929999999999679 462.8262097656624
4.939999999999678 445.4687588405577
4.949999999999677 434.77875556410595
4.959999999999676 433.2133782492289
4.969999999999675 441.09503962431984
4.979999999999674 457.06991638507765
4.9899999999996725 475.89794298603584
4.999999999999671 487.99528456505135
5.00999999999967 485.1891361684396
5.019999999999669 469.7468174011647
5.029999999999668 452.07356739957646
5.039999999999667 440.4485112152689
5.049999999999666 437.6515245286427
5.059999999999665 443.7315205469179
5.069999999999664 457.4127214379146
5.079999999999663 474.0565137243076
5.0899999999996615 484.9871432097778
5.09999999999966 482.24899047113036
5.109999999999659 467.0568300253585
5.119999999999658 449.0483068576461
5.129999999999657 436.54315234153466
5.139999999999656 432.78115234398757
5.149999999999655 438.37099793713753
5.159999999999654 452.58363181712036
5.169999999999653 471.35222481288827
5.1799999999996515 485.9297702923699
5.1899999999996504 486.9791032158603
5.199999999999649 473.88081258628984
5.209999999999648 455.9048130127554
5.219999999999647 442.4288190299398
5.229999999999646 437.418326754216
5.239999999999645 441.3269929546472
5.249999999999644 453.3403141371261
5.259999999999643 469.8611295207429
5.269999999999642 483.0649917842851
5.2799999999996405 484.02646747574727
5.289999999999639 471.24596024744534
5.299999999999638 453.0675596016122
5.309999999999637 438.7839427200371
5.319999999999636 432.7366972437804
5.329999999999635 435.9549390884217
5.339999999999634 448.1464279573177
5.349999999999633 466.3184573959843
5.359999999999632 482.8751349252529
5.369999999999631 487.87479494126984
5.3799999999996295 477.81151546081134
5.389999999999628 460.1378465009199
5.399999999999627 445.0184775412129
5.409999999999626 437.76100559832315
5.419999999999625 439.3945929241262
5.429999999999624 449.4612182977461
5.439999999999623 465.30960144271086
5.449999999999622 480.2123796894838
5.459999999999621 484.91771165945164
5.46999999999962 475.2511594142031
5.4799999999996185 457.5240178918566
5.489999999999617 441.6870666091885
5.499999999999616 433.3828279501257
5.509999999999615 434.1936756065444
5.519999999999614 444.16852074157805
5.529999999999613 461.2640650444679
5.539999999999612 479.13562337161244
5.549999999999611 487.8832692827718
5.55999999999961 481.42929525517184
5.569999999999609 464.71256320387903
5.5799999999996075 448.22919088966455
5.589999999999606 438.7780212637274
5.599999999999605 438.17216055623135
5.609999999999604 446.21184063092073
5.619999999999603 461.02769799963977
5.629999999999602 476.9847222558721
5.639999999999601 485.0028967555432
5.6499999999996 478.7743220847854
5.659999999999599 462.1182868638173
5.669999999999598 445.0661862374834
5.6799999999995965 434.6273678957047
5.689999999999595 433.1307768254634
5.699999999999594 440.889508360646
5.709999999999593 456.59939110720177
5.719999999999592 475.121792901589
5.729999999999591 487.0377092354755
5.73999999999959 484.3706022711973
5.749999999999589 469.26250442928193
5.759999999999588 451.8481693016997
5.769999999999587 440.3156675325079
5.7799999999995855 437.5007303952855
5.789999999999584 443.48233899937776
5.799999999999583 456.9818933855602
5.809999999999582 473.4359172264565
5.819999999999581 484.29527632444973
5.82999999999958 481.6780278446096
5.839999999999579 466.71542877794406
5.849999999999578 448.8695979806628
5.859999999999577 436.40959643599524
5.869999999999576 432.6164255577978
5.8799999999995745 438.1167770821034
5.889999999999573 452.1715892579291
5.899999999999572 470.78058062769696
5.909999999999571 485.33694983443394
5.91999999999957 486.57160515921305
5.929999999999569 473.71830040604146
5.939999999999568 455.8807940840481
5.949999999999567 442.42051357068954
5.959999999999566 437.37715352286455
5.9699999999995645 441.2256799983939
5.979999999999563 453.1377841462984
5.989999999999562 469.54629542668397
5.999999999999561 482.7147176445195
6.00999999999956 483.7785131407982
6.019999999999559 471.14262457483954
6.029999999999558 453.0333765368149
6.039999999999557 438.75311666707546
6.049999999999556 432.6946642677137
6.059999999999555 435.8875676503134
6.0699999999995535 448.02740620822357
6.079999999999552 466.1498885698999
6.089999999999551 482.70341393402475
6.09999999999955 487.7910886873885
6.109999999999549 477.83634929587595
6.119999999999548 460.197409176026
6.129999999999547 445.06060882845026
6.139999999999546 437.807074673382
6.149999999999545 439.4702200234299
6.159999999999544 449.56023588546725
6.1699999999995425 465.41347907010254
6.179999999999541 480.2877801597773
6.18999999999954 484.93506783603175
6.199999999999539 475.21887952005716
6.209999999999538 457.46296667341477
6.219999999999537 441.62033650585175
6.229999999999536 433.3456931535916
6.239999999999535 434.2160240317209
6.249999999999534 444.25786037350133
6.259999999999533 461.40885056396456
6.2699999999995315 479.29402573734785
6.27999999999953 487.98864294850284
6.289999999999529 481.45524161421554
6.299999999999528 464.69226149942415
6.309999999999527 448.2037670486179
6.319999999999526 438.78366608367685
6.329999999999525 438.2379911688346
6.339999999999524 446.3510926392345
6.349999999999523 461.2249812733095
6.359999999999522 477.1898805416435
6.3699999999995205 485.1298075818024
6.379999999999519 478.7737926365179
6.389999999999518 462.0366573572247
6.399999999999517 444.97479840176095
6.409999999999516 434.5647540280996
6.419999999999515 433.1173455149495
6.429999999999514 440.9451396215761
6.439999999999513 456.7268314355272
6.449999999999512 475.2884138981067
6.459999999999511 487.1710948509389
6.4699999999995095 484.4098430103329
6.479999999999508 469.23037402749304
6.489999999999507 451.8118319408615
6.499999999999506 440.3145906818544
6.509999999999505 437.5436942135121
6.519999999999504 443.57468819896513
6.529999999999503 457.11882146397716
6.539999999999502 473.57948968479513
6.549999999999501 484.38021470144844
6.5599999999995 481.6580001172141
6.5699999999994985 466.6208385025647
6.579999999999497 448.77251016720027
6.589999999999496 436.3510696007825
6.599999999999495 432.6019537971903
6.609999999999494 438.14726961697016
6.619999999999493 452.2441791579411
6.629999999999492 470.8680868217012
6.639999999999491 485.38894506254206
6.64999999999949 486.551899829326
6.6599999999994886 473.64884283393917
6.6699999999994874 455.8178517157469
6.679999999999486 442.39963510183827
6.689999999999485 437.40074727841863
6.699999999999484 441.28549532199634
6.709999999999483 453.2219301652381
6.719999999999482 469.62596902355745
6.729999999999481 482.74497519626965
6.73999999999948 483.73186617496094
6.749999999999479 471.04398939515744
6.7599999999994775 452.93496424863883
6.769999999999476 438.6873518334651
6.779999999999475 432.66853868561776
6.789999999999474 435.8999551462505
6.799999999999473 448.07282763061556
6.809999999999472 466.2076556133951
6.819999999999471 482.73476257985794
6.82999999999947 487.76455862866544
6.839999999999469 477.76570390034635
6.849999999999468 460.12701552673843
6.8599999999994665 445.0225662833947
6.869999999999465 437.80945193189945
6.879999999999464 439.50947535176095
6.889999999999463 449.626804544871
6.899999999999462 465.48392987480463
6.909999999999461 480.32336239199765
6.91999999999946 484.90372407135476
6.929999999999459 475.1323659780795
6.939999999999458 457.3674487587369
6.949999999999457 441.55024636097545
6.9599999999994555 433.312017286814
6.969999999999454 434.22029686344916
6.979999999999453 444.29726626896155
6.989999999999452 461.46750201770647
6.999999999999451 479.3380291561099
7.00999999999945 487.98226699006284
7.019999999999449 481.3979147217625
7.029999999999448 464.6221435488276
7.039999999999447 448.1566186965092
7.049999999999446 438.77337615092506
7.0599999999994445 438.2645797336652
7.069999999999443 446.40902577612803
7.079999999999442 461.2967360329655
7.089999999999441 477.24153750823916
7.09999999999944 485.12481601479664
7.109999999999439 478.70868100048045
7.119999999999438 461.94918088408315
7.129999999999437 444.9039673574548
7.139999999999436 434.52760436699396
7.149999999999435 433.1180717335418
7.1599999999994335 440.98364133934274
7.169999999999432 456.792348273218
7.179999999999431 475.35077070394476
7.18999999999943 487.1894205686378
7.199999999999429 484.36914112834495
7.209999999999428 469.1613746466847
7.219999999999427 451.7560558178641
7.229999999999426 440.29371307090025
7.239999999999425 437.5615230654322
7.249999999999424 443.628233769729
7.2599999999994225 457.19520741023683
7.269999999999421 473.64812066330194
7.27999999999942 484.3995412106374
7.289999999999419 481.610438885694
7.299999999999418 466.5366645202689
7.309999999999417 448.6963195101223
7.319999999999416 436.306901195922
7.329999999999415 432.59669812866537
7.339999999999414 438.18230122365634
7.349999999999413 452.31233053680387
7.3599999999994115 470.94324860356414
7.36999999999941 485.4278095782247
7.379999999999409 486.5266426451344
7.389999999999408 473.5809555022935
7.399999999999407 455.75287441893084
7.409999999999406 442.3663388096357
7.419999999999405 437.4065322179188
7.429999999999404 441.32916279815345
7.439999999999403 453.29474925752714
7.4499999999994015 469.7022611728019
7.4599999999994 482.78316249402616
7.469999999999399 483.70274314965826
7.479999999999398 470.96616929143124
7.489999999999397 452.85490737423487
7.499999999999396 438.6357443441684
7.509999999999395 432.65514826013555
7.519999999999394 435.9270803071316
7.529999999999393 448.13659042072186
7.539999999999392 466.28704856059136
7.5499999999993905 482.7884386519788
7.559999999999389 487.75549247832214
7.569999999999388 477.7027667310445
7.579999999999387 460.0556224079676
7.589999999999386 444.9783148209493
7.599999999999385 437.8038240604558
7.609999999999384 439.54214743290635
7.619999999999383 449.69200361335504
7.629999999999382 465.5610274667925
7.639999999999381 480.37362300783474
7.6499999999993795 484.89097156389363
7.659999999999378 475.0625329466578
7.669999999999377 457.2847788649757
7.679999999999376 441.491430504343
7.689999999999375 433.290504415349
7.699999999999374 434.2387908240039
7.709999999999373 444.35378431446065
7.719999999999372 461.54585713593707
7.729999999999371 479.4010206831674
7.73999999999937 487.9881778103137
7.7499999999993685 481.34291617073177
7.759999999999367 464.5471614397061
7.769999999999366 448.1024800388293
7.779999999999365 438.7566657388671
7.789999999999364 438.28634685303786
7.799999999999363 446.46538383953435
7.809999999999362 461.37175918408667
7.819999999999361 477.30070332885066
7.82999999999936 485.1281759498114
7.839999999999359 478.64968520141827
7.8499999999993575 461.8662156902943
7.859999999999356 444.8383798190451
7.869999999999355 434.4976340558944
7.879999999999354 433.12774501552167
7.889999999999353 441.03238701238337
7.899999999999352 456.8683206930705
7.909999999999351 475.4216324146226
7.91999999999935 487.2112064159847
7.929999999999349 484.3256269145783
7.939999999999348 469.0858628007191
7.9499999999993465 451.69327035307464
7.959999999999345 440.26616218847676
7.969999999999344 437.57265322146264
7.979999999999343 443.67559424446534
7.989999999999342 457.2669956967782
7.999999999999341 473.7144931070989
8.009999999999344 484.41911384202075
8.019999999999348 481.56494795312364
8.029999999999351 466.4558104459425
8.039999999999354 448.6246832305782
8.049999999999358 436.2682941719073
8.059999999999361 432.59727916701223
8.069999999999364 438.2226037926048
8.079999999999368 452.3843139697107
8.089999999999371 471.0198369433584
8.099999999999374 485.4652954239724
8.109999999999378 486.49778162383427
8.119999999999381 473.5084753311941
8.129999999999384 455.68331660090746
8.139999999999388 442.32852909400066
8.149999999999391 437.40729075420586
8.159999999999394 441.36718659117304
8.169999999999398 453.3618042883365
8.179999999999401 469.7734348630253
8.189999999999404 482.8179049967806
8.199999999999408 483.67292428680514
8.209999999999411 470.89033460092304
8.219999999999414 452.77851971366266
8.229999999999418 438.58868553344735
8.239999999999421 432.6466213881265
8.249999999999424 435.9585425453244
8.259999999999428 448.20312550733075
8.269999999999431 466.36683568442834
8.279999999999434 482.8400505317082
8.289999999999438 487.7430744357847
8.299999999999441 477.6365270487535
8.309999999999444 459.9811712073686
8.319999999999448 444.93078408820503
8.329999999999451 437.79441469411177
8.339999999999455 439.5706560781614
8.349999999999458 449.75296470215443
8.359999999999461 465.6343749274239
8.369999999999465 480.4214019165851
8.379999999999468 484.87780901662296
8.389999999999471 474.9944853259425
8.399999999999475 457.20519934581034
8.409999999999478 441.43614305699174
8.419999999999481 433.2727087017707
8.429999999999485 434.260977784265
8.439999999999488 444.41340744049575
8.449999999999491 461.6261008720286
8.459999999999495 479.4643086725879
8.469999999999498 487.99300286642926
8.479999999999501 481.28615710260914
8.489999999999505 464.4701638940192
8.499999999999508 448.04597084242266
8.509999999999511 438.7371465823711
8.519999999999515 438.3051262143922
8.529999999999518 446.5190039608625
8.539999999999521 461.44472447271266
8.549999999999525 477.3589082753368
8.559999999999528 485.1318947835355
8.569999999999531 478.5922543151947
8.579999999999535 461.78557366767046
8.589999999999538 444.7754495563708
8.599999999999541 434.47051929103293
8.609999999999545 433.140396371746
8.619999999999548 441.0839528105123
8.629999999999551 456.94652558900066
8.639999999999555 475.49372494072907
8.649999999999558 487.2330643692919
8.659999999999561 484.2812845833643
8.669999999999565 469.00903405376005
8.679999999999568 451.6288542084185
8.689999999999571 440.23666332834443
8.699999999999575 437.58163863165737
8.709999999999578 443.7209568697673
8.719999999999581 457.3373231072442
8.729999999999585 473.7802438354037
8.739999999999588 484.4390131717421
8.749999999999591 481.52061758103287
8.759999999999595 466.3766654629253
8.769999999999598 448.55506206937144
8.779999999999601 436.2319331464037
8.789999999999605 432.60027918692384
8.799999999999608 438.2653000866827
8.809999999999611 452.45834466368905
8.819999999999615 471.0977316920238
8.829999999999618 485.50306123357956
8.839999999999621 486.4682842679758
8.849999999999625 473.4348749649723
8.859999999999628 455.6124554789936
8.869999999999632 442.28928205877565
8.879999999999635 437.4064831129066
8.889999999999638 441.40369688838865
8.899999999999642 453.4276573413553
8.909999999999645 469.8439297969301
8.919999999999648 482.85257711140196
8.929999999999652 483.6436408187069
8.939999999999655 470.8155559361423
8.949999999999658 452.70355041912484
8.959999999999662 438.5432926666193
8.969999999999665 432.6399354466363
8.979999999999668 435.9918658466984
8.989999999999672 448.27127898337943
8.999999999999675 466.4476674713896
9.009999999999678 482.8918767089934
9.019999999999682 487.7301047220922
9.029999999999685 477.5693650022814
9.039999999999688 459.905714985617
9.049999999999692 444.8821862380283
9.059999999999695 437.78381548070865
9.069999999999698 439.597941746915
9.079999999999702 449.8128513382191
9.089999999999705 465.7069597704132
9.099999999999708 480.46883292396967
9.109999999999712 484.86478768792733
9.119999999999715 474.9270871091765
9.129999999999718 457.12666105916406
9.139999999999722 441.38213652337566
9.149999999999725 433.256340786103
9.159999999999728 434.28462262146974
9.169999999999732 444.47431731619224
9.179999999999735 461.7071888557005
9.189999999999738 479.5277688693693
9.199999999999742 487.99735922453857
9.209999999999745 481.2286357929944
9.219999999999748 464.3923926097208
9.229999999999752 447.988691303828
9.239999999999755 438.71677019762535
9.249999999999758 438.3229789974257
9.259999999999762 446.57174408739274
9.269999999999765 461.5169685161957
9.279999999999768 477.41663711489923
9.289999999999772 485.1354885008375
9.299999999999775 478.53516090235127
9.309999999999778 461.70568133494834
9.319999999999782 444.7135131448693
9.329999999999785 434.4445297337792
9.339999999999788 433.15421665529834
9.349999999999792 441.1365805586993
9.359999999999795 457.02546564066864
9.369999999999798 475.56601503804
9.379999999999802 487.2545663862512
9.389999999999805 484.23632435848543
9.399999999999809 468.9316118816189
9.409999999999812 451.5638894555103
9.419999999999815 440.20656382503114
9.429999999999819 437.58995253773696
9.439999999999822 443.76565746998216
9.449999999999825 457.4070733515857
9.459999999999829 473.84555688726005
9.469999999999832 484.458687886285
9.479999999999835 481.4764136219513
9.489999999999839 466.2980328861982
9.499999999999842 448.4862033189594
9.509999999999845 436.196460043633
9.519999999999849 432.604224600708
9.529999999999852 438.30889896127394
9.539999999999855 452.53306252801195
9.549999999999859 471.1759012514987
9.559999999999862 485.54061164700846
9.569999999999865 486.4382871319464
9.579999999999869 473.3607894340534
9.589999999999872 455.5411890776111
9.599999999999875 442.2496200196789
9.609999999999879 437.40520127209203
9.619999999999882 441.43972664410467
9.629999999999885 453.4930763013387
9.639999999999889 469.91406378176697
9.649999999999892 482.88699692892317
9.659999999999895 483.6143382217855
9.669999999999899 470.7410939921819
9.679999999999902 452.62915615700206
9.689999999999905 438.4986038713821
9.699999999999909 432.6340135337131
9.709999999999912 436.02594634996836
9.719999999999915 448.3400546500488
9.729999999999919 466.5288127521418
9.739999999999922 482.9435947592675
9.749999999999925 487.7167295635597
9.759999999999929 477.50178955181656
9.769999999999932 459.82995099306646
9.779999999999935 444.8333124480864
9.789999999999939 437.7728982955519
9.799999999999942 439.62489070464653
9.809999999999945 449.872421876927
9.819999999999949 465.779256497917
9.829999999999952 480.51600844633384
9.839999999999955 484.8516399449749
9.849999999999959 474.8598388513394
9.859999999999962 457.0485390355771
9.869999999999965 441.32869016108117
9.879999999999969 433.2405970710271
9.889999999999972 434.308904133051
9.899999999999975 444.53578229782715
9.909999999999979 461.78860061327805
9.919999999999982 479.59119060301816
9.929999999999986 488.0013709436703
9.939999999999989 481.1707323998497
9.949999999999992 464.314364540484
9.959999999999996 447.93122858461004
9.969999999999999 438.6961936093349
9.980000000000002 438.3406074324752
9.990000000000006 446.6242634837938
10.000000000000009 461.5889894792645
10.010000000000012 477.47412287437606
10.020000000000016 485.13888170599427
10.030000000000019 478.47807799197403
10.040000000000022 461.62606833980044
10.050000000000026 444.6520199464437
10.060000000000029 434.4190527587736
10.070000000000032 433.1685713219387
10.080000000000036 441.1896975480817
10.090000000000039 457.1047246528758
10.100000000000042 475.6383189467027
10.110000000000046 487.2757768884568
10.120000000000049 484.1909992443674
10.130000000000052 468.85395663303586
10.140000000000056 451.49880183498385
10.150000000000059 440.17635203014805
10.160000000000062 437.5981300386807
10.170000000000066 443.8102163479142
10.180000000000069 457.4766637314196
10.190000000000072 473.91065840882436
10.200000000000076 484.47812555069896
10.210000000000079 481.4321108883597
10.220000000000082 466.21955935626386
10.230000000000086 448.41769023865595
10.240000000000089 436.16141220199074
10.250000000000092 432.6086220972359
10.260000000000096 438.3529292944439
10.270000000000099 452.608090013893
10.280000000000102 471.2541277868104
10.290000000000106 485.57792227287626
10.300000000000109 486.4079363673173
10.310000000000112 473.2864730371798
10.320000000000116 455.4698337492722
10.330000000000119 442.2099100562877
10.340000000000122 437.40385298897183
10.350000000000126 441.4756800656397
10.360000000000129 453.55839476596003
10.370000000000132 469.98402954268397
10.380000000000136 482.9211739659103
10.39000000000014 483.58485738511274
10.400000000000142 470.66668494096405
10.410000000000146 452.55502269420936
10.42000000000015 438.4542708717175
10.430000000000152 432.6284785837495
10.440000000000156 436.06040899380065
10.45000000000016 448.4091293132206
10.460000000000163 466.6100525597677
10.470000000000166 482.9951269791844
10.48000000000017 487.70301437210225
10.490000000000173 477.4339710148635
10.500000000000176 459.7541100559703
10.51000000000018 444.78443463082147
10.520000000000183 437.761970036196
10.530000000000186 439.65181698725746
10.54000000000019 449.93194640989395
10.550000000000193 465.85143509957436
10.560000000000196 480.56296002020787
10.5700000000002 484.8382628428196
10.580000000000203 474.7925492467866
10.590000000000206 456.97059884524356
10.60000000000021 441.27554136084706
10.610000000000213 433.22518857611334
10.620000000000216 434.3335258212933
10.63000000000022 444.5975346771774
10.640000000000223 461.870138571281
10.650000000000226 479.6544814191638
10.66000000000023 488.0050626459565
10.670000000000233 481.1125653830534
10.680000000000236 464.23625289828584
10.69000000000024 447.8737874891556
10.700000000000243 438.67564850693026
10.710000000000246 438.3582555446808
10.72000000000025 446.6767832639957
10.730000000000253 461.660942092744
10.740000000000256 477.53141922138053
10.75000000000026 485.1420207520361
10.760000000000263 478.4208733161884
10.770000000000266 461.5465614506542
10.78000000000027 444.5907729788476
10.790000000000273 434.39386960041674
10.800000000000276 433.18323055681964
10.81000000000028 441.24308896742747
10.820000000000283 457.1841348379303
10.830000000000286 475.7105452440609
10.84000000000029 487.2966958691202
10.850000000000293 484.1453884866239
10.860000000000296 468.77619632281863
10.8700000000003 451.4337455235761
10.880000000000303 440.14620330127286
10.890000000000306 437.60636060774027
10.90000000000031 443.8548135796284
10.910000000000313 457.5462318231789
10.920000000000316 473.9756135376614
10.93000000000032 484.49730681044593
10.940000000000323 481.3876212586117
10.950000000000326 466.1411177192103
10.96000000000033 448.3493748397654
10.970000000000333 436.12662417865334
10.980000000000336 432.6132945503887
10.99000000000034 438.39722036484693
11.000000000000343 452.6832873328898
11.010000000000346 471.332326390148
11.02000000000035 485.6149780937639
11.030000000000353 486.3772821881846
11.040000000000356 473.2120188797412
11.05000000000036 455.3985051161286
11.060000000000363 442.1702843319454
11.070000000000366 437.402584097941
11.08000000000037 441.51170178392823
11.090000000000373 453.6237316124014
11.100000000000376 470.05389523881024
11.11000000000038 482.9551111357611
11.120000000000383 483.55514210425855
11.130000000000386 470.5922357117356
11.14000000000039 452.4810381749973
11.150000000000393 438.4101681929744
11.160000000000396 432.6231943190926
11.1700000000004 436.09511856895244
11.180000000000403 448.47838713205607
11.190000000000406 466.691309545428
11.20000000000041 483.0464484634453
11.210000000000413 487.688987236688
11.220000000000416 477.36597528502347
11.23000000000042 459.67827836815644
11.240000000000423 444.73565214787607
11.250000000000426 437.7511418952846
11.26000000000043 439.67883462153566
11.270000000000433 449.99152400732464
11.280000000000436 465.92355967046313
11.29000000000044 480.6097026320028
11.300000000000443 484.82462278927466
11.310000000000446 474.72515147705104
11.32000000000045 456.8927564940085
11.330000000000453 441.22259519999307
11.340000000000456 433.2100109393862
11.35000000000046 434.3583810651627
11.360000000000463 444.6594789466903
11.370000000000466 461.9517333359267
11.38000000000047 479.7176105948054
11.390000000000473 488.0084462014917
11.400000000000476 481.05418006946473
11.41000000000048 464.1581217285903
11.420000000000483 447.81644290470746
11.430000000000486 438.65521938820876
11.44000000000049 438.3760125294834
11.450000000000493 446.7293845574562
11.460000000000496 461.73288384425325
11.4700000000005 477.58854709422997
11.480000000000503 485.14488760008646
11.490000000000506 478.3634996886533
11.50000000000051 461.46709789429565
11.510000000000513 444.529700379953
11.520000000000516 434.36890070661394
11.53000000000052 433.19811095662317
11.540000000000523 441.29667713398555
11.550000000000527 457.2636355550249
11.56000000000053 475.7826611892058
11.570000000000533 487.3173239131542
11.580000000000537 484.0995218606615
11.59000000000054 468.6983781147562
11.600000000000543 451.3687770140246
11.610000000000547 440.11618156607335
11.62000000000055 437.61471343582485
11.630000000000553 443.8995147444117
11.640000000000557 457.61582775994043
11.65000000000056 474.04044573512675
11.660000000000563 484.51622451000065
11.670000000000567 481.34291256294085
11.68000000000057 466.06266162599314
11.690000000000573 448.28120285469345
11.700000000000577 436.0920354968735
11.71000000000058 432.61817716145896
11.720000000000583 438.44170974594886
11.730000000000587 452.758602878461
11.74000000000059 471.41046525690797
11.750000000000593 485.6517728161551
11.760000000000597 486.3463430087315
11.7700000000006 473.13746136769703
11.780000000000603 455.3272458313956
11.790000000000607 442.13079119788324
11.80000000000061 437.40144790608883
11.810000000000613 441.5478443129303
11.820000000000617 453.68912969605793
11.83000000000062 470.12368470345376
11.840000000000623 482.98880860363494
11.850000000000627 483.5251714907383
11.86000000000063 470.51771253891775
11.870000000000633 452.40716175128705
11.880000000000637 438.3662499582206
11.89000000000064 432.61811073619396
11.900000000000643 436.1300254079979
11.910000000000647 448.5477850328373
11.92000000000065 466.7725543724946
11.930000000000653 483.0975490014932
11.940000000000657 487.67465829926994
11.95000000000066 477.29782704964384
11.960000000000663 459.60248811966096
11.970000000000667 444.6870016207055
11.98000000000067 437.74045469961357
11.990000000000673 439.70598525191645
12.000000000000677 450.0511906008757
12.01000000000068 465.9956529018228
12.020000000000683 480.6562409734769
12.030000000000687 484.81070716353685
12.04000000000069 474.6576214057308
12.050000000000693 456.81498143171535
12.060000000000697 441.16981693890176
12.0700000000007 433.19502580053523
12.080000000000704 434.38343069355165
12.090000000000707 444.7215797036019
12.10000000000071 462.0333588032838
12.110000000000714 479.78056604293937
12.120000000000717 488.0115258411583
12.13000000000072 480.99559367458085
12.140000000000724 464.07999523153387
12.150000000000727 447.75922259642977
12.16000000000073 438.6349373777425
12.170000000000734 438.3939110929142
12.180000000000737 446.7820970106679
12.19000000000074 461.80483536859117
12.200000000000744 477.64551366894153
12.210000000000747 485.147475445776
12.22000000000075 478.30594025063493
12.230000000000754 461.38765500176294
12.240000000000757 444.4687758968242
12.25000000000076 434.34411676538963
12.260000000000764 433.21318184532277
12.270000000000767 441.35043328283837
12.28000000000077 457.3432041366985
12.290000000000774 475.8546541652024
12.300000000000777 487.33766115427505
12.31000000000078 484.0534108758589
12.320000000000784 468.6205201015603
12.330000000000787 451.303917418821
12.34000000000079 440.08631047436654
12.350000000000794 437.6232139788373
12.360000000000797 443.9443439327099
12.3700000000008 457.6854696742744
12.380000000000804 474.1051632280191
12.390000000000807 484.5348757992039
12.40000000000081 481.2979733860467
12.410000000000814 465.98417447968467
12.420000000000817 448.21315452964546
12.43000000000082 436.05762384982637
12.440000000000824 432.62324607417156
12.450000000000827 438.4863743088961
12.46000000000083 452.8340173665547
12.470000000000834 471.48853212680274
12.480000000000837 485.6883038803843
12.49000000000084 486.31512599665075
12.500000000000844 473.06281390054625
12.510000000000847 455.2560719930592
12.52000000000085 442.09144862454633
12.530000000000854 437.40046406789304
12.540000000000857 441.58412699900083
12.55000000000086 453.75460454259206
12.560000000000864 470.1934062998325
12.570000000000867 483.02226606792647
12.58000000000087 483.4949381152514
12.590000000000874 470.44310347393656
12.600000000000877 452.3333786653172
12.61000000000088 438.3224992593697
12.620000000000884 432.6132093963304
12.630000000000887 436.1651110980611
12.64000000000089 448.6173068864993
12.650000000000894 466.85377569724835
12.660000000000897 483.14842441029293
12.6700000000009 487.6600314800755
12.680000000000904 477.2295360784048
12.690000000000907 459.5267516321963
12.70000000000091 444.63849673180977
12.710000000000914 437.72992353234196
12.720000000000917 439.73328424352997
12.73000000000092 450.1109592337296
12.740000000000924 466.06772273665905
12.750000000000927 480.70257630831554
12.76000000000093 484.7965113756602
12.770000000000934 474.5899506250899
12.780000000000937 456.73726275201966
12.79000000000094 441.1171938285083
12.800000000000944 433.18021898541826
12.810000000000947 434.4086601824417
12.82000000000095 444.78382366374433
12.830000000000954 462.1150048480191
12.840000000000957 479.8433427706771
12.85000000000096 488.01430310196577
12.860000000000964 480.9368131435748
12.870000000000967 464.0018828643097
12.88000000000097 447.7021370378514
12.890000000000974 438.61481399900646
12.900000000000977 438.4119633187674
12.91000000000098 446.83493140790154
12.920000000000984 461.87680388482994
12.930000000000987 477.7023210745499
12.94000000000099 485.14978166390415
12.950000000000994 478.24818923642465
12.960000000000997 461.3082248470375
12.970000000001 444.4079899844451
12.980000000001004 434.31950694192614
12.990000000001007 433.2284318569105
13.00000000000101 441.4043466165254
13.010000000001014 457.42283179011514
13.020000000001017 475.926518934926
13.03000000000102 487.35770744267506
13.040000000001024 484.0070602610582
13.050000000001027 468.542629556553
13.06000000000103 451.23917481744496
13.070000000001034 440.0565988227045
13.080000000001037 437.6318716506976
13.09000000000104 443.989309945331
13.100000000001044 457.7551639199066
13.110000000001047 474.1697685348062
13.12000000000105 484.5532593620745
13.130000000001054 481.25279987567006
13.140000000001058 465.9056506595908
13.15000000000106 448.1452227916137
13.160000000001064 436.02338101404433
13.170000000001068 432.6284924480963
13.18000000000107 438.5312053901081
13.190000000001074 452.9095233194612
13.200000000001078 471.5665219087052
13.21000000000108 485.7245699901381
13.220000000001084 486.2836341415187
13.230000000001088 472.9880820500357
13.240000000001091 455.1849899086226
13.250000000001094 442.0522633408593
13.260000000001098 437.3996398614927
13.270000000001101 441.6205569359762
13.280000000001104 453.8201616116928
13.290000000001108 470.26306262544585
13.300000000001111 483.05548304092895
13.310000000001114 483.4644394660776
13.320000000001118 470.3684046465108
13.330000000001121 452.2596837756159
13.340000000001124 438.27890989745634
13.350000000001128 432.60848347508295
13.360000000001131 436.2003687505213
13.370000000001134 448.6869464617447
13.380000000001138 466.934968792978
13.390000000001141 483.19907269901614
13.400000000001144 487.6451083839222
13.410000000001148 477.1611066150734
13.420000000001151 459.45107387938043
13.430000000001154 444.5901426893181
13.440000000001158 437.7195539665785
13.450000000001161 439.76073726996606
13.460000000001164 450.1708344908512
13.470000000001168 466.1397716832508
13.480000000001171 480.74870862219393
13.490000000001174 484.78203382930315
13.500000000001178 474.52213654285254
13.510000000001181 456.65959684154905
13.520000000001184 441.06472123687166
13.530000000001188 433.16558527431124
13.540000000001191 434.4340640927188
13.550000000001194 444.84620572682786
13.560000000001198 462.19666723410074
13.570000000001201 479.9059384258692
13.580000000001204 488.01677851705955
13.590000000001208 480.87784163490244
13.600000000001211 463.9237886058494
13.610000000001214 447.64519032372027
13.620000000001218 438.5948535027555
13.630000000001221 438.43017369893766
13.640000000001224 446.88789154688635
13.650000000001228 461.94879169065706
13.660000000001231 477.7589695673009
13.670000000001234 485.1518052242482
13.680000000001238 478.1902449757805
13.690000000001241 461.2288049963545
13.700000000001245 444.34733925820626
13.710000000001248 434.2950672620133
13.720000000001251 433.24385674761965
13.730000000001255 441.4584130068846
13.740000000001258 457.50251483944896
13.750000000001261 475.9982530217111
13.760000000001265 487.3774625144063
13.770000000001268 483.96047225296263
13.780000000001271 468.46470971886987
13.790000000001275 451.1745524763645
13.800000000001278 440.02704988632894
13.810000000001281 437.6406899462349
13.820000000001285 444.03441591073715
13.830000000001288 457.8249125213182
13.840000000001291 474.23426205652504
13.850000000001295 484.57137448336476
13.860000000001298 481.2073909815771
13.870000000001301 465.82708862852104
13.880000000001305 448.0774052590296
13.890000000001308 435.98930399077136
13.900000000001311 432.6339129997462
13.910000000001315 438.5761996827274
13.920000000001318 452.9851176330641
13.930000000001321 471.6444321678206
13.940000000001325 485.7605703228466
13.950000000001328 486.25186888147556
13.960000000001331 472.9132684856725
13.970000000001335 455.1140022431364
13.980000000001338 442.0132379105205
13.990000000001341 437.39897797569387
14.000000000001345 441.6571366804525
14.010000000001348 453.8858026399596
14.020000000001351 470.3326541487189
14.030000000001355 483.0884589729099
14.040000000001358 483.43367486350877
14.050000000001361 470.29361518495244
14.060000000001365 452.1860755066148
14.070000000001368 438.23547965191585
14.080000000001371 432.6039304483842
14.090000000001375 436.2357957518201
14.100000000001378 448.7567011825668
14.110000000001381 467.0161313977176
14.120000000001385 483.24949266685627
14.130000000001388 487.62988977778593
14.140000000001391 477.09254082253324
14.150000000001395 459.3754571296227
14.160000000001398 444.5419415193315
14.170000000001401 437.709348084429
14.180000000001405 439.78834637195894
14.190000000001408 450.2308178668133
14.200000000001411 466.2118001872783
14.210000000001415 480.79463748036557
14.220000000001418 484.7672739941388
14.230000000001422 474.45417877863923
14.240000000001425 456.5819827510873
14.250000000001428 441.0123975845686
14.260000000001432 433.1511227313676
14.270000000001435 434.4596403919708
14.280000000001438 444.90872378794404
14.290000000001442 462.2783439447917
14.300000000001445 479.9683515993753
14.310000000001448 488.01895227513705
14.320000000001452 480.8186808627456
14.330000000001455 463.84571443880657
14.340000000001458 447.58838411605893
14.350000000001462 438.5750575042524
14.360000000001465 438.448543840478
14.370000000001468 446.9409786939541
14.380000000001472 462.02079920632843
14.390000000001475 477.8154587613203
14.400000000001478 485.15354563910745
14.410000000001482 478.13210736182253
14.420000000001485 461.14939501744084
14.430000000001488 444.2868226593025
14.440000000001492 434.2707962668301
14.450000000001495 433.2594549413334
14.460000000001498 441.5126307676314
14.470000000001502 457.5822515370718
14.480000000001505 476.0698549402295
14.490000000001508 487.39692609015134
14.500000000001512 483.9136481384098
14.510000000001515 468.38676235008745
14.520000000001518 451.11005184678044
14.530000000001522 439.99766490766837
14.540000000001525 437.6496701494258
14.550000000001528 444.07966287222325
14.560000000001532 457.89471587224773
14.570000000001535 474.29864343301335
14.580000000001538 484.58922066137467
14.590000000001542 481.1617467080257
14.600000000001545 465.748488363095
14.610000000001548 448.0097012977922
14.620000000001552 435.9553917182809
14.630000000001555 432.6395065077153
14.640000000001558 438.62135587381584
14.650000000001562 453.0607988175811
14.660000000001565 471.7222614615217
14.670000000001568 485.79630422289307
14.680000000001572 486.21983109085875
14.690000000001575 472.8383747629132
14.700000000001578 455.0431103388145
14.710000000001582 441.97437331378825
14.720000000001585 437.3984794263381
14.730000000001588 441.693867076984
14.740000000001592 453.95152800262946
14.750000000001595 470.40218051643524
14.760000000001599 483.1211933219943
14.770000000001602 483.4026442900025
14.780000000001605 470.21873536159956
14.790000000001609 452.1125535801404
14.800000000001612 438.1922077958485
14.810000000001615 432.59954937085433
14.820000000001619 436.27139109756786
14.830000000001622 448.8265698155199
14.840000000001625 467.0972621720348
14.850000000001629 483.299683403993
14.860000000001632 487.61437611761784
14.870000000001635 477.0238400885135
14.880000000001639 459.2999026393383
14.890000000001642 444.49389408359826
14.900000000001645 437.6993066489234
14.910000000001649 439.8161122597155
14.920000000001652 450.2909096827905
14.930000000001655 466.2838079572792
14.940000000001659 480.8403622679185
14.950000000001662 484.752231770138
14.960000000001665 474.38607774898753
14.970000000001669 456.5044205255877
14.980000000001672 440.960222435171
14.990000000001675 433.13683062932597
15.000000000001679 434.4853883271689
15.010000000001682 444.9713768404352
15.020000000001685 462.36003379146825
15.030000000001689 480.0305812166812
15.040000000001692 488.0208244564773
15.050000000001695 480.7593320018627
15.060000000001699 463.7676615946717
15.070000000001702 447.53171920055274
15.080000000001705 438.55542659968035
15.090000000001709 438.46707432044553
15.100000000001712 446.9941931471168
15.110000000001715 462.0928261727697
15.120000000001719 477.8717880202538
15.130000000001722 485.1550026472036
15.140000000001725 478.07377687055896
15.150000000001729 461.0699952200682
15.160000000001732 444.226439997843
15.170000000001735 434.24669342663867
15.180000000001739 433.2752258649364
15.190000000001742 441.5669991121544
15.200000000001745 457.66204085518285
15.210000000001749 476.14132356678346
15.220000000001752 487.41609789342874
15.230000000001755 483.8665888402434
15.240000000001759 468.3087886695669
15.250000000001762 451.04567369110646
15.260000000001765 439.96844438934653
15.270000000001769 437.65881269888513
15.280000000001772 444.1250511120191
15.290000000001776 457.9645737498197
15.300000000001779 474.3629120332974
15.310000000001782 484.60679745839616
15.320000000001786 481.1158674811494
15.330000000001789 465.66985037331483
15.340000000001792 447.9421109505157
15.350000000001796 435.92164382894885
15.360000000001799 432.64527254981726
15.370000000001802 438.6666733521136
15.380000000001806 453.1365660233378
15.390000000001809 471.80000867546624
15.400000000001812 485.8317711378941
15.410000000001816 486.18752139023195
15.420000000001819 472.7634020934643
15.430000000001822 454.972314971223
15.440000000001826 441.93567001530505
15.450000000001829 437.398144534762
15.460000000001832 441.73074839878666
15.470000000001836 454.01733750847677
15.480000000001839 470.4716411414942
15.490000000001842 483.1536854924735
15.500000000001846 483.3713480332203
15.510000000001849 470.1437658148727
15.520000000001852 452.03911825744524
15.530000000001856 438.14909411321025
15.540000000001859 432.5953399337967
15.550000000001862 436.30715432793306
15.560000000001866 448.89655167201704
15.570000000001869 467.17836007257574
15.580000000001872 483.3496441502756
15.590000000001876 487.59856770441536
15.600000000001879 476.95500555825834
15.610000000001882 459.22441124624623
15.620000000001886 444.4460008312555
15.630000000001889 437.68942991005144
15.640000000001892 439.84403517403285
15.650000000001896 450.3511098004859
15.660000000001899 466.35579444940885
15.670000000001902 480.88588228156834
15.680000000001906 484.7369072433571
15.690000000001909 474.31783414223264
15.700000000001912 456.4269106323762
15.710000000001916 440.9081957060637
15.720000000001919 433.12270876742264
15.730000000001922 434.5113075416028
15.740000000001926 445.03416436323
15.75000000000193 462.4417358236865
15.760000000001932 480.0926264063736
15.770000000001936 488.0223950231994
15.78000000000194 480.699796086807
15.790000000001942 463.68963096863314
15.800000000001946 447.4751960777196
15.81000000000195 438.5359609718257
15.820000000001953 438.4857653628289
15.830000000001956 447.04753479603596
15.84000000000196 462.1648721282505
15.850000000001963 477.92795656189173
15.860000000001966 485.1561761255008
15.87000000000197 478.0152541371723
15.880000000001973 460.99060625241947
15.890000000001976 444.16619133685094
15.90000000000198 434.2227586229843
15.910000000001983 433.2911692531953
15.920000000001986 441.6215176549117
15.93000000000199 457.7418819652873
15.940000000001993 476.21265797804705
15.950000000001996 487.4349775856151
15.960000000002 483.8192952145648
15.970000000002003 468.23078962840964
15.980000000002006 450.9814185857483
15.99000000000201 439.93938848393697
16.00000000000201 437.66811779454457
16.010000000002005 444.17058055451116
16.020000000002 458.0344857744605
16.030000000001994 474.42706705282393
16.04000000000199 484.6241045417527
16.050000000001983 481.0697538047075
16.060000000001978 465.59117544706015
16.070000000001972 447.87463443093145
16.080000000001966 435.88806029129586
16.09000000000196 432.65121091863756
16.100000000001955 438.7121518557176
16.11000000000195 453.2124185438482
16.120000000001944 471.8776729070992
16.13000000000194 485.8669704635999
16.140000000001933 486.1549404054769
16.150000000001928 472.6883514485604
16.160000000001922 454.90161681743643
16.170000000001917 441.8971281711948
16.18000000000191 437.3979734783026
16.190000000001906 441.7677805943813
16.2000000000019 454.08323086440555
16.210000000001894 470.5410352366372
16.22000000000189 483.18593497567514
16.230000000001883 483.3397863968337
16.240000000001878 470.0687074201806
16.250000000001872 451.96576990047066
16.260000000001867 438.1061386699702
16.27000000000186 432.59130196939174
16.280000000001856 436.3430852843583
16.29000000000185 448.9666461652979
16.300000000001845 467.25942426696156
16.31000000000184 483.39937409983116
16.320000000001833 487.58246489060343
16.330000000001828 476.8860381758557
16.340000000001822 459.14898373678034
16.350000000001817 444.3982619628239
16.36000000000181 437.6797180199074
16.370000000001806 439.8721150869783
16.3800000000018 450.4114180008877
16.390000000001795 466.42775893406383
16.40000000000179 480.9311968788468
16.410000000001784 484.72130048035814
16.420000000001778 474.2494488435532
16.430000000001773 456.34945358370317
16.440000000001767 440.85631756696057
16.45000000000176 433.1087570134761
16.460000000001756 434.53739795454834
16.47000000000175 445.0970858870231
16.480000000001745 462.5234493007149
16.49000000000174 480.15448624532075
16.500000000001734 488.02366402500576
16.510000000001728 480.6400739821786
16.520000000001723 463.6116234474089
16.530000000001717 447.41881502695867
16.54000000000171 438.5166607593732
16.550000000001706 438.50461695067156
16.5600000000017 447.10100349563726
16.570000000001695 462.23693641685907
16.58000000000169 477.98396367080534
16.590000000001684 485.15706588613017
16.60000000000168 477.9565399777998
16.610000000001673 460.9112287656867
16.620000000001667 444.1060769577465
16.63000000000166 434.19899176795553
16.640000000001656 433.3072850757651
16.65000000000165 441.67618603558526
16.660000000001645 457.8217742343636
16.67000000000164 476.2838572040784
16.680000000001634 487.453564927246
16.69000000000163 483.77176797382236
16.700000000001623 468.1527661981989
16.710000000001617 450.9172869106287
16.720000000001612 439.91049733969174
16.730000000001606 437.6775854213307
16.7400000000016 444.21625111772784
16.750000000001595 458.1044513787097
16.76000000000159 474.49110775151155
16.770000000001584 484.6411414907971
16.78000000000158 481.02340634268035
16.790000000001573 465.5124643496112
16.800000000001567 447.80727214077285
16.810000000001562 435.8546410725259
16.820000000001556 432.65732161436887
16.83000000000155 438.75779112067346
16.840000000001545 453.2883558586912
16.85000000000154 471.95525319858075
16.860000000001534 485.9019017157243
16.87000000000153 486.12208862554445
16.880000000001523 472.6132238548264
16.890000000001518 454.83101636885857
16.900000000001512 441.8587479716601
16.910000000001506 437.3979662303137
16.9200000000015 441.8049636416501
16.930000000001495 454.1492075863805
16.94000000000149 470.6103620913534
16.950000000001484 483.2179411482542
16.96000000000148 483.3079598411291
16.970000000001473 469.99356099406793
16.980000000001468 451.89250905381994
16.990000000001462 438.06334149033677
17.000000000001457 432.58743550944826
17.01000000000145 436.37918377062323
17.020000000001446 449.0368528970374
17.03000000000144 467.3404538453856
17.040000000001434 483.4488725899533
17.05000000000143 487.5660678891975
17.060000000001423 476.8169389731945
17.070000000001418 459.07362071863577
17.080000000001412 444.3506777372102
17.090000000001407 437.67017094534424
17.1000000000014 439.90035201569043
17.110000000001396 450.47183389170357
17.12000000000139 466.4997007537299
17.130000000001385 480.97630530033166
17.14000000000138 484.70541168400905
17.150000000001373 474.1809226701313
17.160000000001368 456.2720500540484
17.170000000001362 440.80458812988866
17.180000000001357 433.09497541483137
17.19000000000135 434.5636594329335
17.200000000001346 445.1601411134272
17.21000000000134 462.60517340811947
17.220000000001335 480.2161599437842
17.23000000000133 488.02463139514475
17.240000000001324 480.58016664189876
17.250000000001318 463.53363976093186
17.260000000001313 447.36257639436803
17.270000000001307 438.4975259351421
17.2800000000013 438.52362912736413
17.290000000001296 447.1545989343875
17.30000000000129 462.30901846267903
17.310000000001285 478.0398085022573
17.32000000000128 485.15767187488643
17.330000000001274 477.8976351235357
17.340000000001268 460.8318635638431
17.350000000001263 444.0460970699674
17.360000000001257 434.17539293557354
17.37000000000125 433.3235732389283
17.380000000001246 441.7310040524178
17.39000000000124 457.90171695178884
17.400000000001235 476.3549204051437
17.41000000000123 487.47185957318175
17.420000000001224 483.7240079243371
17.43000000000122 468.07471920993004
17.440000000001213 450.8532791194907
17.450000000001207 439.8817709553548
17.4600000000012 437.68721563025514
17.470000000001196 444.2620625704236
17.48000000000119 458.1744700693817
17.490000000001185 474.5550332688781
17.50000000000118 484.65790799840477
17.510000000001174 480.97682567967314
17.52000000000117 465.4337179740117
17.530000000001163 447.7400244141351
17.540000000001157 435.821386275585
17.550000000001152 432.66360457847986
17.560000000001146 438.8035910171941
17.57000000000114 453.36437737940116
17.580000000001135 472.03274870798555
17.59000000000113 485.93656431671457
17.600000000001124 486.088966633463
17.61000000000112 472.5380202161048
17.620000000001113 454.76051419016636
17.630000000001107 441.82052947455526
17.640000000001102 437.3981228334497
17.650000000001096 441.84229738200116
17.66000000000109 454.21526726666065
17.670000000001085 470.67962087577047
17.68000000000108 483.24970349388013
17.690000000001074 483.27586873865636
17.70000000000107 469.9183274791127
17.710000000001063 451.8193361809102
17.720000000001058 438.0207027294897
17.730000000001052 432.58374051440836
17.740000000001046 436.41544972077884
17.75000000000104 449.10717139258685
17.760000000001035 467.4214480148561
17.77000000000103 483.4981388641048
17.780000000001024 487.5493770133702
17.79000000000102 476.7477088677916
17.800000000001013 458.99832287499925
17.810000000001008 444.3032482953623
17.820000000001002 437.66078871826767
17.830000000000997 439.9287458631092
17.84000000000099 450.53235714388927
17.850000000000986 466.57161914804453
17.86000000000098 481.0212068727962
17.870000000000974 484.68924098242064
17.88000000000097 474.1122565433503
17.890000000000963 456.19470064594793
17.900000000000958 440.75300761789515
17.910000000000952 433.08136394953
17.920000000000947 434.5900919610375
17.93000000000094 445.2233296694513
17.940000000000936 462.6869074393475
17.95000000000093 480.27764662662105
17.960000000000925 488.02529716168283
17.97000000000092 480.52007491732206
17.980000000000913 463.455680718074
17.990000000000908 447.3064804115205
18.000000000000902 438.47855654880163
18.010000000000897 438.5428018179055
18.02000000000089 447.20832088000844
18.030000000000886 462.38111757580606
18.04000000000088 478.09549030829373
18.050000000000875 485.1579939452401
18.06000000000087 477.83854041600523
18.070000000000864 460.7525113698789
18.080000000000858 443.986251989997
18.090000000000853 434.15196212582794
18.100000000000847 433.34003375831423
18.11000000000084 441.78597142751096
18.120000000000836 457.9817095084565
18.13000000000083 476.4258466615245
18.140000000000825 487.48986126993134
18.15000000000082 483.67601578453474
18.160000000000814 467.99664956497304
18.170000000000808 450.789395567674
18.180000000000803 439.8532093987485
18.190000000000797 437.69700837569695
18.20000000000079 444.3080147457833
18.210000000000786 458.2445412608964
18.22000000000078 474.6188428180865
18.230000000000775 484.6744036838998
18.24000000000077 480.93001248816944
18.250000000000764 465.35493715027576
18.26000000000076 447.67289166887707
18.270000000000753 435.7882959422399
18.280000000000747 432.67005983743775
18.29000000000074 438.84955135980806
18.300000000000736 453.44048259526676
18.31000000000073 472.11015853139736
18.320000000000725 485.9709577625739
18.33000000000072 486.05557494266725
18.340000000000714 472.46274149518723
18.35000000000071 454.6901107670129
18.360000000000703 441.7824727921924
18.370000000000697 437.3984432518432
18.380000000000692 441.8797817107681
18.390000000000686 454.28140941826535
18.40000000000068 470.74881081998416
18.410000000000675 483.2812214340958
18.42000000000067 483.24351353746556
18.430000000000664 469.8430077600247
18.44000000000066 451.74625181702436
18.450000000000653 437.97822248961336
18.460000000000647 432.5802170136323
18.470000000000642 436.45188302581073
18.480000000000636 449.1776012372206
18.49000000000063 467.50240593584164
18.500000000000625 483.5471722221232
18.51000000000062 487.532392526145
18.520000000000614 476.6783488244365
18.53000000000061 458.92309082832503
18.540000000000603 444.2559738174983
18.550000000000598 437.6515713149965
18.560000000000592 439.9572965663566
18.570000000000586 450.5929873722519
18.58000000000058 466.64351339802374
18.590000000000575 481.06590087586846
18.60000000000057 484.6727885601122
18.610000000000564 474.0434513419979
18.62000000000056 456.1174060168507
18.630000000000553 440.70157620900034
18.640000000000548 433.06792265854676
18.650000000000542 434.61669547453073
18.660000000000537 445.28665124776063
18.67000000000053 462.768650632005
18.680000000000526 480.3389454808883
18.69000000000052 488.02566130024627
18.700000000000514 480.4597997149651
18.71000000000051 463.37774706188605
18.720000000000503 447.2505273609644
18.730000000000498 438.4597525822292
18.740000000000492 438.56213499993856
18.750000000000487 447.2621690314227
18.76000000000048 462.4532331203416
18.770000000000476 478.15100828033906
18.78000000000047 485.15803201652795
18.790000000000465 477.7792566543169
18.80000000000046 460.67317294948947
18.810000000000453 443.9265420009071
18.820000000000448 434.1286993829648
18.830000000000442 433.3566666203885
18.840000000000437 441.84108792851083
18.85000000000043 458.06175126376525
18.860000000000426 476.4966350858332
18.87000000000042 487.5075697336756
18.880000000000415 483.6277922995
18.89000000000041 467.91855813900486
18.900000000000404 450.7256366269249
18.910000000000398 439.8248127015
18.920000000000393 437.7069636284795
18.930000000000387 444.3541074446646
18.94000000000038 458.31466438877044
18.950000000000376 474.68253558075287
18.96000000000037 484.6906282031525
18.970000000000365 480.8829674170523
18.98000000000036 465.2761227354046
18.990000000000354 447.6058742962677
19.000000000000348 435.75537015290655
19.010000000000343 432.67668739613777
19.020000000000337 438.8956719904468
19.03000000000033 453.5166709746432
19.040000000000326 472.1874817912601
19.05000000000032 486.00508152837887
19.060000000000315 486.021914096462
19.07000000000031 472.3873886278067
19.080000000000304 454.6198066026485
19.0900000000003 441.7445780063922
19.100000000000293 437.3989274695079
19.110000000000287 441.91741649284853
19.12000000000028 454.34763357481296
19.130000000000276 470.81793112789904
19.14000000000027 483.3124944130185
19.150000000000265 483.2108946714704
19.16000000000026 469.7676027429748
19.170000000000254 451.6732564803892
19.18000000000025 437.93590089209414
19.190000000000243 432.5768650317682
19.200000000000237 436.488483581234
19.210000000000232 449.2481420179304
19.220000000000226 467.5833267706197
19.23000000000022 483.5959719667623
19.240000000000215 487.51511469755167
19.25000000000021 476.60885980066666
19.260000000000204 458.8479252025206
19.2700000000002 444.20885447298093
19.280000000000193 437.64251871324615
19.290000000000187 439.98600405490794
19.300000000000182 450.6537241926327
19.310000000000176 466.7153827756281
19.32000000000017 481.11038659439953
19.330000000000165 484.6560546043577
19.34000000000016 473.97450795112786
19.350000000000154 456.04016682178417
19.36000000000015 440.6502940867864
19.370000000000143 433.054651579814
19.380000000000138 434.64346991885384
19.390000000000132 445.3501055339147
19.400000000000126 462.8504022328768
19.41000000000012 480.40005568996594
19.420000000000115 488.0257237940932
19.43000000000011 480.399341938005
19.440000000000104 463.299839534614
19.4500000000001 447.194717518622
19.460000000000093 438.44111401557785
19.470000000000088 438.58162864835367
19.480000000000082 447.31614308125614
19.490000000000077 462.52536445967786
19.50000000000007 478.20636160592835
19.510000000000066 485.1577860196486
19.52000000000006 477.7197846231532
19.530000000000054 460.593849096442
19.54000000000005 443.86696735747086
19.550000000000043 434.10560478159397
19.560000000000038 433.3734717839343
19.570000000000032 441.8963533488063
19.580000000000027 458.1418415473062
19.59000000000002 476.56728482656354
19.600000000000016 487.5249846572497
19.61000000000001 483.57933825179015
19.620000000000005 467.8404457637245
19.63 450.66200270234015
19.639999999999993 439.7965808633906
19.649999999999988 437.7170813927145
19.659999999999982 444.4003404327604
19.669999999999977 458.38483891451506
19.67999999999997 474.74611071185285
19.689999999999966 484.7065812390431
19.69999999999996 480.83569109573324
19.709999999999955 465.1972756146715
19.71999999999995 447.5389726646423
19.729999999999944 435.7226090065663
19.739999999999938 432.68348723764734
19.749999999999932 438.94195277791084
19.759999999999927 453.5929419607163
19.76999999999992 472.2647176331195
19.779999999999916 486.0389350722467
19.78999999999991 485.98798465936756
19.799999999999905 472.3119625270104
19.8099999999999 454.5496022176952
19.819999999999894 441.706845177514
19.829999999999888 437.3995754879519
19.839999999999883 441.9552015718565
19.849999999999877 454.41393928515384
19.85999999999987 470.88698098092584
19.869999999999866 483.3435219044396
19.87999999999986 483.1780125517844
19.889999999999855 469.69211336498404
19.89999999999985 451.6003506574801
19.909999999999844 437.8937380919977
19.91999999999984 432.5736845547607
19.929999999999833 436.5252513304515
19.939999999999827 449.3187932725623
19.94999999999982 467.66420972927006
19.959999999999816 483.6445373554551
19.96999999999981 487.49754384744637
19.979999999999805 476.53924271098447
19.9899999999998 458.77282665960956
19.999999999999794 444.16189038792004


==> time_series_FL_P5_P3_Argyris5_nref3_0.001_shift1_biharmonic.dat <==
t val
0.010000000000000002 -0.00022233622692091615
0.02000000000000001 -0.001389337011611591
0.03000000000000002 -0.0027900226108945603
0.04000000000000003 -0.004864869148548223
0.05000000000000004 -0.006574029583136465
0.060000000000000046 -0.008436121348782244
0.07000000000000005 -0.009929345045183169
0.08000000000000006 -0.011940011789373983
0.09000000000000007 -0.014125567382302862
0.10000000000000007 -0.016610194135722622
0.11000000000000008 -0.01954487502499269
0.12000000000000009 -0.022278061074786137
0.1300000000000001 -0.025165202159719513
0.1400000000000001 -0.02784091646065079
0.1500000000000001 -0.03057944607866503
0.16000000000000011 -0.03332266119799243
0.17000000000000012 -0.03603195307780993
0.18000000000000013 -0.038632464208063766
0.19000000000000014 -0.04085618155035675
0.20000000000000015 -0.04281579130580582
0.21000000000000016 -0.04436912923278058
0.22000000000000017 -0.046002680480057734
0.23000000000000018 -0.047557320347337395
0.24000000000000019 -0.049295608541143565
0.25000000000000017 -0.05111328939519666
0.2600000000000002 -0.052855930153846487
0.2700000000000002 -0.05466629228473607
0.2800000000000002 -0.056409450609152145
0.2900000000000002 -0.05829911277592004
0.3000000000000002 -0.06030751621750596
0.3100000000000002 -0.06251004766000534
0.32000000000000023 -0.06482595219177512
0.33000000000000024 -0.06725139663265622
0.34000000000000025 -0.06971785877460235
0.35000000000000026 -0.07218599451129393
0.36000000000000026 -0.07473736143254683
0.3700000000000003 -0.07720940867938708
0.3800000000000003 -0.07965830929964568
0.3900000000000003 -0.08190727531226827
0.4000000000000003 -0.08388691195960973
0.4100000000000003 -0.08559435313827635
0.4200000000000003 -0.08699045890341495
0.4300000000000003 -0.08816169211738867
0.44000000000000034 -0.08910548432887566
0.45000000000000034 -0.08984638532692202
0.46000000000000035 -0.09034133338229822
0.47000000000000036 -0.09061476289132742
0.48000000000000037 -0.09064055421569606
0.4900000000000004 -0.09047737676798562
0.5000000000000003 -0.09017980882455845
0.5100000000000003 -0.08974364990774575
0.5200000000000004 -0.08924851329403793
0.5300000000000004 -0.08865371719122095
0.5400000000000004 -0.08799706682071218
0.5500000000000004 -0.08729460864243777
0.5600000000000004 -0.08654826964564677
0.5700000000000004 -0.08576949075266782
0.5800000000000004 -0.08491401682603339
0.5900000000000004 -0.08391267047640838
0.6000000000000004 -0.08266048911794144
0.6100000000000004 -0.08106299131091532
0.6200000000000004 -0.07897695304258434
0.6300000000000004 -0.07628572539496759
0.6400000000000005 -0.0727980977881515
0.6500000000000005 -0.06827262141321455
0.6600000000000005 -0.06243140704607697
0.6700000000000005 -0.0549016176105539
0.6800000000000005 -0.04531255395261269
0.6900000000000005 -0.03324010828599455
0.7000000000000005 -0.018243731976383515
0.7100000000000005 0.00013015321754039633
0.7200000000000005 0.02234862844682084
0.7300000000000005 0.04886953825564433
0.7400000000000005 0.08011324573847389
0.7500000000000006 0.11644880345777153
0.7600000000000006 0.15819486028273388
0.7700000000000006 0.2055902832236427
0.7800000000000006 0.2588488186429885
0.7900000000000006 0.3181248233131413
0.8000000000000006 0.38353173672678054
0.8100000000000006 0.45515115351906843
0.8200000000000006 0.5330000250553013
0.8300000000000006 0.6170676502472929
0.8400000000000006 0.7073063445892558
0.8500000000000006 0.8036438093616454
0.8600000000000007 0.9059917247303702
0.8700000000000007 1.0142414679211242
0.8800000000000007 1.1282492961280042
0.8900000000000007 1.2478414760914944
0.9000000000000007 1.3728078297152138
0.9100000000000007 1.5028991195728452
0.9200000000000007 1.6378508276586246
0.9300000000000007 1.777363763281997
0.9400000000000007 1.9211186016265032
0.9500000000000007 2.0687698656080897
0.9600000000000007 2.2199366235200273
0.9700000000000008 2.3742170997804095
0.9800000000000008 2.531182289910035
0.9900000000000008 2.6903810449835532
1.0000000000000007 2.8513401543937533
1.0099999999999996 3.0135580876233234
1.0199999999999985 3.176498988317249
1.0299999999999974 3.3395971365551276
1.0399999999999963 3.502247130258155
1.0499999999999952 3.663794328065393
1.059999999999994 3.823506984287036
1.069999999999993 3.98050838989856
1.0799999999999919 4.133707610925114
1.0899999999999908 4.281716120968966
1.0999999999999897 4.422807828479691
1.1099999999999886 4.554962568251341
1.1199999999999875 4.675996482011797
1.1299999999999863 4.783774711977486
1.1399999999999852 4.87643455550851
1.1499999999999841 4.952541262798164
1.159999999999983 5.011138663122409
1.169999999999982 5.051708114757901
1.1799999999999808 5.074083359905998
1.1899999999999797 5.07839098736433
1.1999999999999786 5.065019185357571
1.2099999999999775 5.034586123352497
1.2199999999999764 4.98787539785647
1.2299999999999753 4.925707730100541
1.2399999999999742 4.848793346016635
1.2499999999999731 4.757616683800535
1.259999999999972 4.652393111124638
1.269999999999971 4.533108458952995
1.2799999999999698 4.399601098850098
1.2899999999999687 4.251644064108135
1.2999999999999676 4.089013090677781
1.3099999999999665 3.9115495398118654
1.3199999999999654 3.719241373581056
1.3299999999999643 3.51233622150113
1.3399999999999632 3.2914538370706694
1.3499999999999621 3.0576591031611926
1.359999999999961 2.8124622926293767
1.36999999999996 2.5577371488424774
1.3799999999999588 2.295593138393066
1.3899999999999577 2.02823728740389
1.3999999999999566 1.7578510795469882
1.4099999999999555 1.4864889948393483
1.4199999999999544 1.2159868652663022
1.4299999999999533 0.9478795234710944
1.4399999999999522 0.6833470662105121
1.449999999999951 0.42321370860229024
1.45999999999995 0.16801658605916003
1.469999999999949 -0.08186403673473919
1.4799999999999478 -0.3260534918040676
1.4899999999999467 -0.564051358637375
1.4999999999999456 -0.7951530189276141
1.5099999999999445 -1.018433957778587
1.5199999999999434 -1.23278386039099
1.5299999999999423 -1.4369800356554734
1.5399999999999412 -1.6297917298370521
1.54999999999994 -1.8101101539488038
1.559999999999939 -1.977095188392557
1.569999999999938 -2.1303120986460256
1.5799999999999368 -2.269821348995056
1.5899999999999357 -2.3961917220176887
1.5999999999999346 -2.51042426880537
1.6099999999999335 -2.613803187291695
1.6199999999999324 -2.7077106349355162
1.6299999999999313 -2.79344247107219
1.6399999999999302 -2.872056614345089
1.649999999999929 -2.9442715815769738
1.659999999999928 -3.0104229656986696
1.6699999999999269 -3.0704849366741414
1.6799999999999258 -3.1241568737223453
1.6899999999999247 -3.1710048939975657
1.6999999999999236 -3.2106331486371325
1.7099999999999225 -3.242844306676446
1.7199999999999214 -3.2677476393126845
1.7299999999999203 -3.2857875785811395
1.7399999999999192 -3.2976875818960707
1.749999999999918 -3.304329335141798
1.759999999999917 -3.3066014122356258
1.7699999999999159 -3.3052523426326346
1.7799999999999148 -3.3007788647494216
1.7899999999999137 -3.293369497136748
1.7999999999999126 -3.2829140948690068
1.8099999999999115 -3.26908039625787
1.8199999999999104 -3.251443317293413
1.8299999999999093 -3.22963802005877
1.8399999999999082 -3.2034967806240378
1.849999999999907 -3.1731281091717403
1.859999999999906 -3.1389108700426487
1.8699999999999048 -3.1014003133720944
1.8799999999999037 -3.0611681823050843
1.8899999999999026 -3.018618991460034
1.8999999999999015 -2.9738300828724
1.9099999999999004 -2.92645624398465
1.9199999999998993 -2.8757254090326896
1.9299999999998982 -2.820531783657398
1.9399999999998971 -2.7596130750082226
1.949999999999896 -2.6917803304229952
1.959999999999895 -2.616153944062061
1.9699999999998938 -2.532353956062348
1.9799999999998927 -2.44059873739832
1.9899999999998916 -2.3416844934459107
1.9999999999998905 -2.236846368484315
2.0099999999998897 -2.1288858709186975
2.0199999999998886 -2.0190881709715267
2.0299999999998875 -1.9071759212949893
2.0399999999998863 -1.7952564811887832
2.0499999999998852 -1.6813801866546711
2.059999999999884 -1.5669836711213847
2.069999999999883 -1.4501742081506563
2.079999999999882 -1.3319480208406063
2.089999999999881 -1.210320745219441
2.0999999999998797 -1.0842365717537632
2.1099999999998786 -0.9537521357691432
2.1199999999998775 -0.8170022841969704
2.1299999999998764 -0.675757046975626
2.1399999999998753 -0.5301696471708439
2.1499999999998742 -0.3833977813753293
2.159999999999873 -0.23797891471026844
2.169999999999872 -0.09781644083265206
2.179999999999871 0.03548368878994168
2.18999999999987 0.16504409377071028
2.1999999999998687 0.2984966911116729
2.2099999999998676 0.4488419282220839
2.2199999999998665 0.626721652881649
2.2299999999998654 0.8373311900744049
2.2399999999998643 1.0739234593811169
2.249999999999863 1.3200575752967865
2.259999999999862 1.5533601487514055
2.269999999999861 1.7522096807393268
2.27999999999986 1.9028249169508769
2.289999999999859 1.9999663694288365
2.2999999999998577 2.048319367082094
2.3099999999998566 2.058931535134896
2.3199999999998555 2.048359618253272
2.3299999999998544 2.0364541691977536
2.3399999999998533 2.0451978483667403
2.349999999999852 2.0952942708270754
2.359999999999851 2.2011740856804423
2.36999999999985 2.367755429779063
2.379999999999849 2.5871462042019537
2.389999999999848 2.8416464461597997
2.3999999999998467 3.107855452413787
2.4099999999998456 3.3629491156886324
2.4199999999998445 3.5891535833661763
2.4299999999998434 3.7755195618688226
2.4399999999998423 3.9178081128378963
2.449999999999841 4.016450711292542
2.45999999999984 4.0759173091487995
2.469999999999839 4.1033583511020275
2.479999999999838 4.108493404522804
2.489999999999837 4.102353772329035
2.4999999999998357 4.09615865775525
2.5099999999998346 4.1003707621287155
2.5199999999998335 4.124498934741343
2.5299999999998324 4.1785598221431535
2.5399999999998313 4.273648859111738
2.54999999999983 4.422283625328539
2.559999999999829 4.636063519244871
2.569999999999828 4.921891119747492
2.579999999999827 5.277776162885502
2.5899999999998258 5.689872133081323
2.5999999999998247 6.132102251494171
2.6099999999998236 6.568385403924292
2.6199999999998225 6.957567273895947
2.6299999999998214 7.259193390901721
2.6399999999998203 7.440399011909037
2.649999999999819 7.482225955183257
2.659999999999818 7.384878417448785
2.669999999999817 7.1708091256836575
2.679999999999816 6.8841465577342795
2.6899999999998148 6.586210930922963
2.6999999999998137 6.346919170969308
2.7099999999998126 6.234011539210567
2.7199999999998115 6.301742098226967
2.7299999999998104 6.581614026842296
2.7399999999998093 7.07659107604761
2.749999999999808 7.759573823047564
2.759999999999807 8.576178295247907
2.769999999999806 9.451105946591866
2.779999999999805 10.29751260748251
2.7899999999998037 11.027864478210361
2.7999999999998026 11.565362391873375
2.8099999999998015 11.854091934613336
2.8199999999998004 11.866576459148874
2.8299999999997993 11.607858905857583
2.8399999999997982 11.115616355343477
2.849999999999797 10.45679771918643
2.859999999999796 9.72139757388133
2.869999999999795 9.014215747826185
2.879999999999794 8.444978136981558
2.8899999999997927 8.117417865717194
2.8999999999997916 8.117647431621169
2.9099999999997905 8.502671987881513
2.9199999999997894 9.290390169352346
2.9299999999997883 10.45247700053837
2.9399999999997872 11.911792140445467
2.949999999999786 13.545319202588978
2.959999999999785 15.193269138937197
2.969999999999784 16.67413160354267
2.979999999999783 17.804858670736117
2.9899999999997817 18.424564324659904
2.9999999999997806 18.41917268954947
3.0099999999997795 17.743672620765135
3.0199999999997784 16.43800570188206
3.0299999999997773 14.632926656405086
3.039999999999776 12.543242671982913
3.049999999999775 10.4479674176735
3.059999999999774 8.658970984477929
3.069999999999773 7.481576734651128
3.079999999999772 7.171810367101333
3.0899999999997707 7.895619366851211
3.0999999999997696 9.696019258990184
3.1099999999997685 12.47407548446121
3.1199999999997674 15.988527133850582
3.1299999999997663 19.876084819138605
3.139999999999765 23.690629136372415
3.149999999999764 26.956053996518936
3.159999999999763 29.225883676887193
3.169999999999762 30.142991298561768
3.179999999999761 29.493233571239845
3.1899999999997597 27.246561856175415
3.1999999999997586 23.578385021848277
3.2099999999997575 18.865021509585453
3.2199999999997564 13.651323812233247
3.2299999999997553 8.594588365581249
3.239999999999754 4.392871066248976
3.249999999999753 1.7053123889441117
3.259999999999752 1.069150439506803
3.269999999999751 2.817714938699538
3.27999999999975 7.009015157911396
3.2899999999997487 13.382054868782696
3.2999999999997476 21.358965146145113
3.3099999999997465 30.099408319012497
3.3199999999997454 38.59510272019126
3.3299999999997443 45.781592140125
3.339999999999743 50.65118274024054
3.349999999999742 52.36790270144314
3.359999999999741 50.392260534059744
3.36999999999974 44.607070165869374
3.3799999999997388 35.40613540545705
3.3899999999997377 23.697325134779877
3.3999999999997366 10.803694148543528
3.4099999999997355 -1.6998479936906534
3.4199999999997344 -12.153985707272948
3.4299999999997333 -18.960869914545686
3.439999999999732 -20.74204058959858
3.449999999999731 -16.562702899912477
3.45999999999973 -6.215662822812263
3.469999999999729 9.55750325748928
3.4799999999997278 29.082648665622763
3.4899999999997267 50.057440101102365
3.4999999999997256 69.97285613966243
3.5099999999997245 86.4043350278559
3.5199999999997234 97.09825754668586
3.5299999999997222 100.03440349321468
3.539999999999721 93.73923409089257
3.54999999999972 77.90379500081637
3.559999999999719 53.90488271302833
3.569999999999718 24.654930969940267
3.5799999999997167 -6.2308567713917995
3.5899999999997156 -35.251008735283136
3.5999999999997145 -59.21293522390849
3.6099999999997134 -74.87526626327393
3.6199999999997123 -78.66215782121549
3.6299999999997112 -67.33098790319536
3.63999999999971 -39.938471410195376
3.649999999999709 0.3195111113888274
3.659999999999708 46.876896558579105
3.669999999999707 93.02608366404785
3.6799999999997057 134.26291871138764
3.6899999999997046 167.8406646907273
3.6999999999997035 190.54390448714486
3.7099999999997024 196.6247863427459
3.7199999999997013 179.0349970673091
3.7299999999997 135.8061217694709
3.739999999999699 74.84065518031403
3.749999999999698 8.573350179125384
3.759999999999697 -54.29524283518852
3.769999999999696 -109.71523904510882
3.7799999999996947 -155.283855177911
3.7899999999996936 -186.84621916822817
3.7999999999996925 -192.36241179710498
3.8099999999996914 -154.86375599659524
3.8199999999996903 -76.26915037388926
3.829999999999689 15.475944469387898
3.839999999999688 97.47637035682982
3.849999999999687 165.5172311492026
3.859999999999686 218.70815333394978
3.869999999999685 262.0432883597816
3.8799999999996837 293.61468897740366
3.8899999999996826 283.5564156821897
3.8999999999996815 216.30397493227923
3.9099999999996804 124.97340905702515
3.9199999999996793 35.05966520084533
3.929999999999678 -50.38780578637443
3.939999999999677 -107.99198563332624
3.949999999999676 -144.1763958265626
3.959999999999675 -173.6973005955399
3.969999999999674 -170.56311373551245
3.9799999999996727 -132.50728829942705
3.9899999999996716 -88.1745327482178
3.9999999999996705 -36.947899594651474
4.009999999999674 23.45093974661978
4.019999999999677 74.56223932543597
4.0299999999996805 118.65868516935038
4.039999999999684 155.99984108974598
4.049999999999687 165.66784096372703
4.0599999999996905 157.7406454909353
4.069999999999694 153.25587336641706
4.079999999999697 136.90629293842858
4.0899999999997005 104.40574640850951
4.099999999999704 61.58933026850549
4.109999999999707 -2.468566585019687
4.119999999999711 -70.34116867123812
4.129999999999714 -110.72076682525592
4.139999999999717 -119.50875478188098
4.149999999999721 -108.22352001995995
4.159999999999724 -89.60072507874719
4.169999999999727 -77.65160307556386
4.179999999999731 -69.20013729969106
4.189999999999734 -43.495429794647535
4.199999999999737 10.432499315860909
4.209999999999741 80.26319195684306
4.219999999999744 140.26512796749884
4.229999999999747 165.55477622665774
4.239999999999751 152.85460674915308
4.249999999999754 126.67403685108023
4.259999999999757 108.43977797180709
4.269999999999761 97.29610130254157
4.279999999999764 83.525852800644
4.289999999999767 47.633872495511966
4.299999999999771 -18.501847827810096
4.309999999999774 -90.04860983004433
4.319999999999777 -133.71433466346858
4.329999999999781 -135.3372643408658
4.339999999999784 -104.67864572714112
4.349999999999787 -67.51636447579457
4.359999999999791 -45.116797764354764
4.369999999999794 -35.43887212249159
4.379999999999797 -18.96203256699023
4.389999999999801 21.66180988172782
4.399999999999804 83.34916215814427
4.409999999999807 141.42229963267653
4.419999999999811 168.273735197068
4.429999999999814 156.37121994673637
4.439999999999817 121.15620758071002
4.449999999999821 83.40598931813122
4.459999999999824 55.43423377963554
4.4699999999998274 34.236892761736726
4.479999999999831 2.4654631180487314
4.489999999999834 -48.67073714738234
4.4999999999998375 -106.67739603531031
4.509999999999841 -148.19542298734132
4.519999999999844 -154.56488437079773
4.5299999999998475 -125.47816276438508
4.539999999999851 -79.45317998464327
4.549999999999854 -36.6179647014684
4.5599999999998575 -4.336037351334738
4.569999999999861 24.79274412472249
4.579999999999864 62.22186975148384
4.5899999999998675 108.22048245095543
4.599999999999871 148.89257798058992
4.609999999999874 166.9664243207472
4.6199999999998775 155.2032284078416
4.629999999999881 119.42746450752023
4.639999999999884 73.05823543841225
4.649999999999888 28.547218965876894
4.659999999999891 -12.842668096668191
4.669999999999894 -55.85936896308924
4.679999999999898 -99.1574530176249
4.689999999999901 -134.21368008802688
4.699999999999904 -149.54557680838022
4.709999999999908 -138.73205141316592
4.719999999999911 -106.59492784396198
4.729999999999914 -64.15892547267535
4.739999999999918 -20.5314717611424
4.749999999999921 22.452814444650656
4.759999999999924 66.87281205313047
4.769999999999928 110.12839741930051
4.779999999999931 143.6324371715184
4.789999999999934 158.2886979547577
4.799999999999938 151.2409308766817
4.809999999999941 126.3283637000111
4.819999999999944 89.91197369646513
4.829999999999948 48.37616047030109
4.839999999999951 2.3627529460310086
4.849999999999954 -49.87963875593127
4.859999999999958 -101.68332560687128
4.869999999999961 -140.31827885119128
4.879999999999964 -154.350782321535
4.889999999999968 -141.0116333384745
4.899999999999971 -109.3481666048132
4.909999999999974 -71.4686305222244
4.919999999999978 -34.044747280047176
4.929999999999981 4.889049434531088
4.939999999999984 50.947682643972
4.949999999999988 101.17041751493774
4.959999999999991 142.59201939941346
4.969999999999994 161.55232783667063
4.979999999999998 154.20317056958118
4.990000000000001 127.45719487136283
5.000000000000004 91.39842007712339
5.010000000000008 53.76791611048235
5.020000000000011 14.121974964845833
5.0300000000000145 -33.85100364116434
5.040000000000018 -87.33199664168802
5.050000000000021 -132.97926268046535
5.0600000000000245 -155.57908659083915
5.070000000000028 -147.87245824550905
5.080000000000031 -117.09309681659039
5.0900000000000345 -77.66859092895889
5.100000000000038 -39.67035765874357
5.110000000000041 -3.5153812913802085
5.1200000000000445 37.977871783617786
5.130000000000048 86.24985254385862
5.140000000000051 130.9844685834838
5.1500000000000545 157.38831720277665
5.160000000000058 157.73605508757134
5.170000000000061 135.6974344181591
5.1800000000000646 100.79644598505152
5.190000000000068 62.325215849317765
5.200000000000071 23.18934695166132
5.210000000000075 -22.252821639390078
5.220000000000078 -74.24640363582967
5.230000000000081 -122.02604856006204
5.240000000000085 -150.92418762347225
5.250000000000088 -151.21898990794784
5.260000000000091 -126.17198187897094
5.270000000000095 -88.77901819059313
5.280000000000098 -50.14792707365345
5.290000000000101 -13.392173653297007
5.300000000000105 27.075013162553205
5.310000000000108 74.48648357203571
5.320000000000111 120.86243766127082
5.330000000000115 151.88695741876947
5.340000000000118 158.10377368365698
5.350000000000121 141.1243200688982
5.360000000000125 109.48124111717533
5.370000000000128 72.24027228125786
5.380000000000131 34.03198334756509
5.390000000000135 -9.646494687552178
5.400000000000138 -61.27493958625567
5.410000000000141 -111.77508849130506
5.420000000000145 -146.38014071833004
5.430000000000148 -153.4924139187263
5.440000000000151 -133.2883517551125
5.450000000000155 -97.80475226530857
5.460000000000158 -59.37839755375179
5.470000000000161 -23.10344518978046
5.480000000000165 15.394875314506606
5.490000000000168 61.47780534167795
5.500000000000171 109.87991309736418
5.510000000000175 146.52956327472089
5.520000000000178 159.3986512762973
5.530000000000181 147.27922824398286
5.540000000000185 117.9601318018002
5.550000000000188 81.14435142344757
5.5600000000001915 43.43918275232333
5.570000000000195 2.2111934145649883
5.580000000000198 -47.469575442982006
5.5900000000002015 -99.63188550021023
5.600000000000205 -140.10025290426574
5.610000000000208 -155.24988819613
5.6200000000002115 -141.2430308388935
5.630000000000215 -107.86109583209303
5.640000000000218 -68.70302941872852
5.6500000000002215 -31.510852293021358
5.660000000000225 5.681069597263871
5.670000000000228 49.44520674559354
5.6800000000002315 97.97465138265767
5.690000000000235 138.93991832847018
5.700000000000238 158.67840175825808
5.7100000000002415 152.69407271880067
5.720000000000245 126.84838593865024
5.730000000000248 90.78525280791216
5.740000000000252 52.661257885516
5.750000000000255 12.674550203874688
5.760000000000258 -34.91781744251955
5.770000000000262 -87.29794484950281
5.780000000000265 -131.82304739727138
5.790000000000268 -154.12910039086745
5.800000000000272 -147.14030811507553
5.810000000000275 -117.47535626260716
5.820000000000278 -78.76637358751931
5.830000000000282 -40.661399558513324
5.840000000000285 -3.8059459899750436
5.850000000000288 38.235569874881506
5.860000000000292 86.40362422593824
5.870000000000295 130.47878977670428
5.880000000000298 156.17780734502156
5.890000000000302 156.3033917117099
5.900000000000305 134.64156722326524
5.910000000000308 100.38505863721439
5.920000000000312 62.364647891929565
5.930000000000315 23.262839406633418
5.940000000000318 -22.437045225586914
5.950000000000322 -74.73774198125415
5.960000000000325 -122.63671487967157
5.970000000000328 -151.39210620594935
5.980000000000332 -151.37808896118682
5.990000000000335 -125.99290897269685
6.000000000000338 -88.40542003303042
6.010000000000342 -49.80949265818637
6.020000000000345 -13.220518913968704
6.030000000000348 27.060950327695423
6.040000000000352 74.40821080681084
6.050000000000355 120.95159931899299
6.060000000000358 152.26641210685221
6.070000000000362 158.61311441557893
6.080000000000365 141.4344876079304
6.0900000000003685 109.36663418593398
6.100000000000372 71.72009496435709
6.110000000000375 33.34739187497958
6.1200000000003785 -10.190872588595752
6.130000000000382 -61.57688377499538
6.140000000000385 -112.01602271735607
6.1500000000003885 -146.80895829006369
6.160000000000392 -154.1475687791249
6.170000000000395 -133.90060849585342
6.1800000000003985 -97.99461488177418
6.190000000000402 -58.973924309508334
6.200000000000405 -22.232945852589012
6.2100000000004085 16.40362302966038
6.220000000000412 62.25384922091939
6.230000000000415 110.26785685834352
6.2400000000004185 146.66687832536584
6.250000000000422 159.52254004165445
6.260000000000425 147.50642504376162
6.270000000000429 118.18786032502553
6.280000000000432 81.13665142061274
6.290000000000435 43.02674122800494
6.300000000000439 1.4030929381882373
6.310000000000442 -48.41297665507008
6.320000000000445 -100.34938597202114
6.330000000000449 -140.36939332204992
6.340000000000452 -155.09662300962867
6.350000000000455 -140.89322116579893
6.360000000000459 -107.53313838236619
6.370000000000462 -68.42785600057236
6.380000000000465 -31.158811501917
6.390000000000469 6.304065719240214
6.400000000000472 50.352498384062116
6.410000000000475 98.89604740275445
6.420000000000479 139.53251316348093
6.430000000000482 158.78809137056973
6.440000000000485 152.45446921082151
6.450000000000489 126.53577024217383
6.460000000000492 90.58452613085069
6.470000000000495 52.559369411639274
6.480000000000499 12.45021959667693
6.490000000000502 -35.437521259520366
6.500000000000505 -87.99925995989696
6.510000000000509 -132.379153499219
6.520000000000512 -154.21758620869974
6.530000000000515 -146.6951065898576
6.540000000000519 -116.73938956099491
6.550000000000522 -78.05044579458229
6.560000000000525 -40.13155506181609
6.570000000000529 -3.3798447363659534
6.580000000000532 38.75456931541649
6.590000000000535 87.05240016294152
6.600000000000539 131.0747758818596
6.610000000000542 156.48001057359528
6.6200000000005454 156.2188794395812
6.630000000000549 134.27170200899513
6.640000000000552 99.92447631726098
6.6500000000005555 61.98372103041708
6.660000000000559 22.9559810903326
6.670000000000562 -22.788117330366973
6.6800000000005655 -75.14542122072156
6.690000000000569 -122.9806845472124
6.700000000000572 -151.49117262886043
6.7100000000005755 -151.12375529799638
6.720000000000579 -125.45860828385683
6.730000000000582 -87.76210104225123
6.7400000000005855 -49.20054246235263
6.750000000000589 -12.67532716321773
6.760000000000592 27.606232112145136
6.7700000000005955 74.96202214763518
6.780000000000599 121.42025291023671
6.790000000000602 152.52984876546554
6.800000000000606 158.63268875216872
6.810000000000609 141.26199208908702
6.820000000000612 109.07983585567999
6.830000000000616 71.39657153517916
6.840000000000619 32.99489164230616
6.850000000000622 -10.625459908513136
6.860000000000626 -62.04544446724877
6.870000000000629 -112.37690474793195
6.880000000000632 -146.91996736233708
6.890000000000636 -153.94746418116827
6.900000000000639 -133.47012420547526
6.910000000000642 -97.47890293196758
6.920000000000646 -58.467252159299555
6.930000000000649 -21.735155403951254
6.940000000000652 16.960496147023576
6.950000000000656 62.86400156171253
6.960000000000659 110.80771385761032
6.970000000000662 146.98424900245584
6.980000000000666 159.56158831254146
6.990000000000669 147.3344244285774
7.000000000000672 117.90929078019602
7.010000000000676 80.83309469884537
7.020000000000679 42.70895244897761
7.030000000000682 0.9923052135003445
7.040000000000686 -48.91462559542357
7.050000000000689 -100.80727797966728
7.060000000000692 -140.61249113728832
7.070000000000696 -155.01602530812198
7.080000000000699 -140.52877440260153
7.090000000000702 -107.03721878836134
7.100000000000706 -67.92877517425069
7.110000000000709 -30.69146450112204
7.120000000000712 6.807218625993883
7.130000000000716 50.93098820977394
7.140000000000719 99.46545290563198
7.1500000000007224 139.937602095219
7.160000000000726 158.92483060690358
7.170000000000729 152.34188696130187
7.1800000000007325 126.26601721995499
7.190000000000736 90.25234212046394
7.200000000000739 52.21681350581636
7.2100000000007425 12.043830949535177
7.220000000000746 -35.938136614844026
7.230000000000749 -88.49405386407108
7.2400000000007525 -132.70712098114154
7.250000000000756 -154.24749880633036
7.260000000000759 -146.41941250109335
7.2700000000007625 -116.28586389097484
7.280000000000766 -77.55586606477326
7.290000000000769 -39.66036421049458
7.3000000000007725 -2.8901384878793692
7.310000000000776 39.317504965365515
7.320000000000779 87.630022750084
7.330000000000783 131.51959528513746
7.340000000000786 156.66844143109182
7.350000000000789 156.14462040385916
7.360000000000793 134.0188370592597
7.370000000000796 99.58811290553267
7.380000000000799 61.63082744576899
7.390000000000803 22.553526041613466
7.400000000000806 -23.293541153620183
7.410000000000809 -75.6772944874274
7.420000000000813 -123.3779714706109
7.430000000000816 -151.60524400581792
7.440000000000819 -150.9151025529797
7.450000000000823 -125.04003781708418
7.460000000000826 -87.28349371760511
7.470000000000829 -48.745575226267704
7.480000000000833 -12.218672156818187
7.490000000000836 28.13920691987235
7.500000000000839 75.54457047607522
7.510000000000843 121.91098619909259
7.520000000000846 152.7787296322242
7.530000000000849 158.59932109643853
7.540000000000853 141.02071210208118
7.550000000000856 108.73570570131815
7.560000000000859 71.03428170793428
7.570000000000863 32.60782269977727
7.580000000000866 -11.11127987147323
7.590000000000869 -62.59302940339997
7.600000000000873 -112.83621008401927
7.610000000000876 -147.12534992398855
7.620000000000879 -153.81899743959326
7.630000000000883 -133.08911628182716
7.640000000000886 -97.00496845377009
7.650000000000889 -58.01019151462236
7.660000000000893 -21.299511114264646
7.670000000000896 17.455041584192315
7.680000000000899 63.42932830844636
7.690000000000903 111.32673932207837
7.700000000000906 147.29481532505594
7.7100000000009095 159.58626420994796
7.720000000000913 147.12237809049714
7.730000000000916 117.56525994964426
7.7400000000009195 80.45447973615363
7.750000000000923 42.323204347682676
7.760000000000926 0.5271175096379039
7.7700000000009295 -49.460472184828575
7.780000000000933 -101.30688222790415
7.790000000000936 -140.89864789369926
7.8000000000009395 -154.97855770086943
7.810000000000943 -140.20745918815905
7.820000000000946 -106.584311028701
7.8300000000009495 -67.47098997925005
7.840000000000953 -30.26354818241728
7.850000000000956 7.273848357023496
7.8600000000009596 51.476390996833686
7.870000000000963 100.0010060029024
7.880000000000966 140.3022150529892
7.89000000000097 159.01254134724041
7.900000000000973 152.17388212950416
7.910000000000976 125.93956458021262
7.92000000000098 89.86809197721553
7.930000000000983 51.82851149077079
7.940000000000986 11.594554501355887
7.95000000000099 -36.48009444322804
7.960000000000993 -89.02594858065572
7.970000000000996 -133.0639591024732
7.980000000001 -154.29748551629496
7.990000000001003 -146.1627878524741
8.000000000001005 -115.86053606012233
8.010000000001 -77.10156322656321
8.020000000000994 -39.23694869415243
8.030000000000989 -2.4470393940041504
8.040000000000983 39.842204635255655
8.050000000000978 88.17757538568425
8.060000000000972 131.93518671411698
8.070000000000967 156.82116978313644
8.080000000000961 156.0255980203566
8.090000000000956 133.71565924234062
8.10000000000095 99.20430408482831
8.110000000000944 61.239825929048045
8.120000000000939 22.121681879199514
8.130000000000933 -23.82318432309603
8.140000000000928 -76.23213207331895
8.150000000000922 -123.7991212974165
8.160000000000917 -151.74330236813083
8.170000000000911 -150.73053711915725
8.180000000000906 -124.6473260785244
8.1900000000009 -86.83326287431811
8.200000000000895 -48.3215523527576
8.210000000000889 -11.7948692475142
8.220000000000883 28.638704769384034
8.230000000000878 76.09466465056737
8.240000000000872 122.37127357421585
8.250000000000867 152.99911176976627
8.260000000000861 158.5375101122931
8.270000000000856 140.74804225658073
8.28000000000085 108.35712977627392
8.290000000000845 70.63766972442794
8.30000000000084 32.189406161457114
8.310000000000834 -11.622235241974096
8.320000000000828 -63.15866671428394
8.330000000000823 -113.31022029036882
8.340000000000817 -147.34726484828803
8.350000000000811 -153.71296027688868
8.360000000000806 -132.737075261057
8.3700000000008 -96.5622590344727
8.380000000000795 -57.581674941831565
8.39000000000079 -20.88759994956061
8.400000000000784 17.928865761407053
8.410000000000778 63.9732879584175
8.420000000000773 111.82195719979302
8.430000000000767 147.5805773912478
8.440000000000762 159.58749840280643
8.450000000000756 146.88833373397998
8.46000000000075 117.19938522431086
8.470000000000745 80.0533845040232
8.48000000000074 41.91347984344959
8.490000000000734 0.037928506045574295
8.500000000000728 -50.02685086207788
8.510000000000723 -101.82247670380971
8.520000000000717 -141.19796200677897
8.530000000000712 -154.9551683922499
8.540000000000706 -139.90502985341726
8.5500000000007 -106.15488921298308
8.560000000000695 -67.03766804968868
8.57000000000069 -29.857252627792462
8.580000000000684 7.723322583005029
8.590000000000678 52.0072648471246
8.600000000000673 100.52143028102249
8.610000000000667 140.64932690869495
8.620000000000662 159.0808966101652
8.630000000000656 151.98572367622205
8.64000000000065 125.59321329563143
8.650000000000645 89.46537989165243
8.66000000000064 51.42277695573647
8.670000000000634 11.127964653357438
8.680000000000629 -37.03815891326674
8.690000000000623 -89.5719663168709
8.700000000000617 -133.4330202138521
8.710000000000612 -154.3588126589711
8.720000000000606 -145.919079161391
8.7300000000006 -115.45093100001365
8.740000000000595 -76.66458348532095
8.75000000000059 -38.830441445859435
8.760000000000584 -2.0186703107908244
8.770000000000579 40.35424017071365
8.780000000000573 88.71289627235248
8.790000000000568 132.33746190906015
8.800000000000562 156.95923511525328
8.810000000000556 155.89078903004014
8.820000000000551 133.3959749002386
8.830000000000545 98.80447297213105
8.84000000000054 60.83400336432659
8.850000000000534 21.675680444975868
8.860000000000529 -24.365492315889966
8.870000000000523 -76.79739693455733
8.880000000000518 -124.22881110026697
8.890000000000512 -151.8889396020276
8.900000000000507 -150.55461070718883
8.910000000000501 -124.26579801758695
8.920000000000496 -86.39590371963118
8.93000000000049 -47.910410883395784
8.940000000000484 -11.382379436908707
8.950000000000479 29.12845300041228
8.960000000000473 76.63503515937465
8.970000000000468 122.82045457572664
8.980000000000462 153.206996905109
8.990000000000457 158.46261621861018
9.000000000000451 140.46223803845757
9.010000000000446 107.9660100923167
9.02000000000044 70.22961020538877
9.030000000000435 31.759812068228584
9.040000000000429 -12.143662639872517
9.050000000000423 -63.73276936781973
9.060000000000418 -113.79052728207908
9.070000000000412 -147.57401009764112
9.080000000000407 -153.61216386746304
9.090000000000401 -132.39270717089457
9.100000000000396 -96.12939820677865
9.11000000000039 -57.16363436140415
9.120000000000385 -20.485006644384896
9.13000000000038 18.395037425640822
9.140000000000374 64.50990378211405
9.150000000000368 112.30857287964041
9.160000000000363 147.856146973333
9.170000000000357 159.57783647331564
9.180000000000351 146.64347555213766
9.190000000000346 116.82332116547852
9.20000000000034 79.64326362255045
9.210000000000335 41.49510742598373
9.22000000000033 -0.45971918251692045
9.230000000000324 -50.60015088282046
9.240000000000318 -102.34294382612474
9.250000000000313 -141.50050568186614
9.260000000000307 -154.9348041578578
9.270000000000302 -139.60751764922853
9.280000000000296 -105.73258740903538
9.29000000000029 -66.61246315724043
9.300000000000285 -29.458449504254503
9.31000000000028 8.166779639380394
9.320000000000274 52.53254119086593
9.330000000000268 101.03517372600912
9.340000000000263 140.98819061056525
9.350000000000257 159.14029796200057
9.360000000000252 151.78880686835336
9.370000000000246 125.23868502401648
9.38000000000024 89.05546734292088
9.390000000000235 51.01026165549118
9.40000000000023 10.654412717531102
9.410000000000224 -37.60206102997023
9.420000000000218 -90.1218241864648
9.430000000000213 -133.80415021325445
9.440000000000207 -154.4216110727864
9.450000000000202 -145.67829374897286
9.460000000000196 -115.04646441176882
9.47000000000019 -76.23394512275506
9.480000000000185 -38.42997704964972
9.49000000000018 -1.5949285424531325
9.500000000000174 40.862272175193226
9.510000000000169 89.24324102842388
9.520000000000163 132.73305790824497
9.530000000000157 157.08968901310988
9.540000000000152 155.74858287663676
9.550000000000146 133.0696014480867
9.56000000000014 98.39889188487494
9.570000000000135 60.422974378697525
9.58000000000013 21.22401639811548
9.590000000000124 -24.912932677518967
9.600000000000119 -77.36597759043565
9.610000000000113 -124.65986768477747
9.620000000000108 -152.0348481190889
9.630000000000102 -150.3798026670416
9.640000000000096 -123.88755812822053
9.650000000000091 -85.96335630522388
9.660000000000085 -47.50424712051637
9.67000000000008 -10.973650445314433
9.680000000000074 29.61535517721464
9.690000000000069 77.17188680719906
9.700000000000063 123.26440743506515
9.710000000000058 153.4084014805866
9.720000000000052 158.38124519870252
9.730000000000047 140.17069546084122
9.740000000000041 107.57011098324148
9.750000000000036 69.8175508182448
9.76000000000003 31.325809107248887
9.770000000000024 -12.66950524867265
9.780000000000019 -64.30981662011402
9.790000000000013 -114.27184039604852
9.800000000000008 -147.8003291461534
9.810000000000002 -153.51115359098372
9.819999999999997 -132.05003453743822
9.829999999999991 -95.69995375483688
9.839999999999986 -56.74959515368102
9.84999999999998 -20.085555767020438
9.859999999999975 18.85913738073856
9.869999999999969 65.04408966748579
9.879999999999963 112.79116449552598
9.889999999999958 148.12620639625933
9.899999999999952 159.56240790178913
9.909999999999947 146.39354212175124
9.919999999999941 116.44312762306305
9.929999999999936 79.22993889049783
9.93999999999993 41.07334332035546
9.949999999999925 -0.9611458922640281
9.95999999999992 -51.17612031958646
9.969999999999914 -102.86419910167476
9.979999999999908 -141.80219193375257
9.989999999999903 -154.91326675953565
9.999999999999897 -139.31040061144017
10.009999999999891 -105.31253245845673
10.019999999999886 -66.19040932427075
10.02999999999988 -29.062314050262287
10.039999999999875 8.608711060213537
10.04999999999987 53.05624666917572
10.059999999999864 101.54590981142337
10.069999999999858 141.32238012980957
10.079999999999853 159.19448165550665
10.089999999999847 151.587279858023
10.099999999999842 124.88051404594398
10.109999999999836 88.64291273114438
10.11999999999983 50.595199344878395
10.129999999999825 10.17766969700817
10.13999999999982 -38.168471883703035
10.149999999999814 -90.67242291243353
10.159999999999808 -134.17422714410554
10.169999999999803 -154.48258308545252
10.179999999999797 -145.4368222788903
10.189999999999792 -114.643232413706
10.199999999999786 -75.8057154790682
10.20999999999978 -38.03182252392162
10.219999999999775 -1.1723774043268946
10.22999999999977 41.36940258652906
10.239999999999764 89.77147266306054
10.249999999999758 133.12476345661577
10.259999999999753 157.21538228830002
10.269999999999747 155.60205151692182
10.279999999999742 132.73989093856747
10.289999999999736 97.99101628362747
10.29999999999973 60.01005730155937
10.309999999999725 20.769746182477462
10.31999999999972 -25.462758010206727
10.329999999999714 -77.935369463545
10.339999999999709 -125.0898690966135
10.349999999999703 -152.17855292298293
10.359999999999697 -150.203434890859
10.369999999999692 -123.50964270406656
10.379999999999686 -85.53253294532101
10.38999999999968 -47.100080655971816
10.399999999999675 -10.565944308848742
10.40999999999967 30.101832829712194
10.419999999999664 77.70738805292926
10.429999999999659 123.70521957345677
10.439999999999653 153.60547982460275
10.449999999999648 158.29573719539462
10.459999999999642 139.87598853103628
10.469999999999636 107.17210746247876
10.479999999999631 69.40406293352291
10.489999999999625 30.889766588423797
10.49999999999962 -13.197601735727076
10.509999999999614 -64.8878116632611
10.519999999999609 -114.75222853852081
10.529999999999603 -148.02428703660894
10.539999999999598 -153.4079141332542
10.549999999999592 -131.70686163791194
10.559999999999587 -95.2715948603807
10.569999999999581 -56.337245225726974
10.579999999999576 -19.68706554060863
10.58999999999957 19.323121977727297
10.599999999999564 65.57756463104053
10.609999999999559 113.27132892115655
10.619999999999553 148.39237358431615
10.629999999999548 159.54297144865177
10.639999999999542 146.1405045030385
10.649999999999537 116.06090810090407
10.659999999999531 78.81546303530226
10.669999999999526 40.65006745195933
10.67999999999952 -1.464653808898987
10.689999999999515 -51.753207697233904
10.699999999999509 -103.3847549454583
10.709999999999503 -142.1015326588137
10.719999999999498 -154.88902583276695
10.729999999999492 -139.01203041168768
10.739999999999487 -104.89295545902414
10.749999999999481 -65.76972430298564
10.759999999999476 -28.667137363280645
10.76999999999947 9.050677958101687
10.779999999999465 53.5797568890917
10.78999999999946 102.05489360817765
10.799999999999454 141.65313931222823
10.809999999999448 159.24477460826859
10.819999999999443 151.38262466211086
10.829999999999437 124.52031122672976
10.839999999999431 88.2293263341786
10.849999999999426 50.179080370555674
10.85999999999942 9.699084012671804
10.869999999999415 -38.73616672395072
10.87999999999941 -91.22260928272725
10.889999999999404 -134.54211077878807
10.899999999999398 -154.54056839322766
10.909999999999393 -145.19342590975987
10.919999999999387 -114.23988606118925
10.929999999999382 -75.37850824184467
10.939999999999376 -37.63463271335564
10.94999999999937 -0.7497742377541528
10.959999999999365 41.876725623235416
10.96999999999936 90.29857285416752
10.979999999999354 133.51353538385686
10.989999999999348 157.33732507590432
10.999999999999343 155.45231775219202
11.009999999999337 132.40807761943466
11.019999999999332 97.58210470628259
11.029999999999326 59.59642900668127
11.03999999999932 20.313935534809502
11.049999999999315 -26.01399821563301
11.05999999999931 -78.50466787467242
11.069999999999304 -125.5179300519123
11.079999999999298 -152.319163115003
11.089999999999293 -150.02457308722234
11.099999999999287 -123.13103009106409
11.109999999999282 -85.1023616728518
11.119999999999276 -46.696854951742836
11.12999999999927 -10.158269382312
11.139999999999265 30.588763551932004
11.14999999999926 78.2423124838733
11.159999999999254 124.14362561524314
11.169999999999249 153.79899534030898
11.179999999999243 158.20693572178672
11.189999999999237 139.57905581512725
11.199999999999232 106.77297971938185
11.209999999999226 68.99007935943116
11.21999999999922 30.452529105843155
11.229999999999215 -13.727182288076847
11.23999999999921 -65.4660417313405
11.249999999999204 -115.23100129624707
11.259999999999199 -148.24519358019765
11.269999999999193 -153.301734251176
11.279999999999188 -131.36241499435778
11.289999999999182 -94.84349582431021
11.299999999999176 -55.92575937934037
11.309999999999171 -19.288749910663597
11.319999999999165 19.787693463752277
11.32999999999916 66.11094047869237
11.339999999999154 113.74963345875564
11.349999999999149 148.65522898495652
11.359999999999143 159.5201634385865
11.369999999999138 145.88507513930273
11.379999999999132 115.67742175179953
11.389999999999127 78.40057431994781
11.399999999999121 40.225949760380516
11.409999999999116 -1.9696305365190625
11.41999999999911 -52.33084622971057
11.429999999999104 -103.9040689078965
11.439999999999099 -142.39799090402428
11.449999999999093 -154.86153846408303
11.459999999999088 -138.71182488477146
11.469999999999082 -104.47322393583647
11.479999999999077 -65.34976404344397
11.489999999999071 -28.272295791349848
11.499999999999066 9.493244497892974
11.50999999999906 54.1035576100185
11.519999999999055 102.56256317882297
11.529999999999049 141.98090854215752
11.539999999999043 159.2916577894612
11.549999999999038 151.17538299641313
11.559999999999032 124.15866352896388
11.569999999999027 87.81529168724921
11.579999999999021 49.762435532951834
11.589999999999016 9.219139807002193
11.59999999999901 -39.30469413644981
11.609999999999005 -91.77195383727184
11.619999999999 -134.9073794972623
11.629999999998994 -154.59514863334593
11.639999999998988 -144.9476680365917
11.649999999998983 -113.83594652831958
11.659999999998977 -74.95182478540953
11.669999999998971 -37.237914986586034
11.679999999998966 -0.32666399610462804
11.68999999999896 42.38463106948804
11.699999999998955 90.82488260781928
11.70999999999895 133.89970758848872
11.719999999998944 157.45588060334939
11.729999999998938 155.29979349291796
11.739999999998933 132.0746151137448
11.749999999998927 97.17261884810273
11.759999999998922 59.182512472298086
11.769999999998916 19.856966002336662
11.77999999999891 -26.56629468154094
11.789999999998905 -79.0735320105629
11.7999999999989 -125.94371772434661
11.809999999998894 -152.45635245042007
11.819999999998888 -149.84288774814175
11.829999999998883 -122.75136020633204
11.839999999998877 -84.67245892366087
11.849999999998872 -46.294183514554746
11.859999999998866 -9.75025916211797
11.86999999999886 31.07646249707571
11.879999999998855 78.77692818587668
11.88999999999885 124.57987922057009
11.899999999998844 153.98922180357928
11.909999999998838 158.1151532000331
11.919999999998833 139.28024656802796
11.929999999998827 106.37309143675297
11.939999999998822 68.57593872676404
11.949999999998816 30.014397367438605
11.95999999999881 -14.257962589114527
11.969999999998805 -66.04423511319146
11.9799999999988 -115.70789463902447
11.989999999998794 -148.4627920784722
11.999999999998789 -153.19236317852412
12.009999999998783 -131.0164258394259
12.019999999998777 -94.41536363239382
12.029999999998772 -55.514836287753425
12.039999999998766 -18.89031469622806
12.04999999999876 20.253108082042132
12.059999999998755 66.64442953843066
12.06999999999875 114.22627088578602
12.079999999998744 148.91497810503606
12.089999999998739 159.49422055945826
12.099999999998733 145.62752278086197
12.109999999998728 115.29295387568331
12.119999999998722 77.9855445885206
12.129999999998716 39.80122755446726
12.139999999998711 -2.475852171751569
12.149999999998705 -52.90881847913535
12.1599999999987 -104.42192984370276
12.169999999998694 -142.69136231313567
12.179999999998689 -154.83061094300606
12.189999999998683 -138.40958449583434
12.199999999998678 -104.0531163049602
12.209999999998672 -64.93029537992616
12.219999999998667 -27.877554374872474
12.229999999998661 9.936620474709855
12.239999999998656 54.62781880588477
12.24999999999865 103.06906537221187
12.259999999998644 142.30584068104181
12.269999999998639 159.33530965869815
12.279999999998633 150.96576157868338
12.289999999998628 123.7957942666552
12.299999999998622 87.4010275892264
12.309999999998617 49.34545353027796
12.319999999998611 8.738011857166669
12.329999999998606 -39.87388017427368
12.3399999999986 -92.32028658767223
12.349999999998595 -135.26986887235518
12.359999999998589 -154.64617139831034
12.369999999998583 -144.69940060219616
12.379999999998578 -113.43124864624531
12.389999999998572 -74.52548657396882
12.399999999998567 -36.841483545859816
12.409999999998561 0.09712565973704557
12.419999999998556 42.893256584888306
12.42999999999855 91.35051432749533
12.439999999998545 134.2833923638546
12.44999999999854 157.57118218646872
12.459999999998534 155.14463739203364
12.469999999998528 131.73967794637508
12.479999999998522 96.7627345552047
12.489999999998517 58.76845939863606
12.499999999998511 19.398972655442947
12.509999999998506 -27.119509161781224
12.5199999999985 -79.64182431819765
12.529999999998495 -126.36709858635834
12.53999999999849 -152.58999867286144
12.549999999998484 -149.65826809822923
12.559999999998478 -122.37051216256756
12.569999999998473 -84.24268967516844
12.579999999998467 -45.89192128501774
12.589999999998462 -9.34177211993358
12.599999999998456 31.565042762482804
12.60999999999845 79.31132192542786
12.619999999998445 125.01406162608552
12.62999999999844 154.17625728594209
12.639999999998434 158.02051088928226
12.649999999998428 138.97969740722783
12.659999999998423 105.97258358646306
12.669999999998417 68.16176469801715
12.679999999998412 29.57547523676378
12.689999999998406 -14.78983423233413
12.6999999999984 -66.62228010749173
12.709999999998395 -116.18279902263093
12.71999999999839 -148.6769824864009
12.729999999998384 -153.0797162581499
12.739999999998378 -130.66880750443386
12.749999999998373 -93.98709792057001
12.759999999998367 -55.104364476055686
12.769999999998362 -18.491644227522286
12.779999999998356 20.719460365585974
12.78999999999835 67.17809985186737
12.799999999998345 114.70129910245804
12.80999999999834 149.1716912406122
12.819999999998334 159.46523463525222
12.829999999998329 145.367954657327
12.839999999998323 114.90761721146495
12.849999999998317 77.57047601863067
12.859999999998312 39.37598118039544
12.869999999998306 -2.983235506258282
12.8799999999983 -53.48703378518135
12.889999999998295 -104.93824708594457
12.89999999999829 -142.98156345585653
12.909999999998284 -154.79617628137913
12.919999999998279 -138.1052482497179
12.929999999998273 -103.63255984418325
12.939999999998268 -64.51123434981821
12.949999999998262 -27.482819805490266
12.959999999998256 10.38088613654645
12.969999999998251 55.1525950607861
12.979999999998245 103.57444095795238
12.98999999999824 142.6279841134586
12.999999999998234 159.3757985464784
13.009999999998229 150.75384469015984
13.019999999998223 123.43179357124657
13.029999999998218 86.98661915417068
13.039999999998212 48.92819787886947
13.049999999998207 8.255762184881192
13.059999999998201 -40.443651857918425
13.069999999998196 -92.8675319708965
13.07999999999819 -135.6295082315715
13.089999999998184 -154.69358139293695
13.099999999998179 -144.44858091516244
13.109999999998173 -113.0257417302537
13.119999999998168 -74.09943185006425
13.129999999998162 -36.445264614257255
13.139999999998157 0.5216635788635813
13.149999999998151 43.40264743252652
13.159999999998146 91.8754966578717
13.16999999999814 134.6646210064528
13.179999999998135 157.68327924367037
13.189999999998129 154.98691558409382
13.199999999998123 131.40333857448024
13.209999999998118 96.35252299666651
13.219999999998112 58.35432198255476
13.229999999998107 18.940000388185084
13.239999999998101 -27.673583915966958
13.249999999998096 -80.20948143513037
13.25999999999809 -126.78801179353444
13.269999999998085 -152.72005408461757
13.27999999999808 -149.47068346625423
13.289999999998074 -121.98845267162953
13.299999999998068 -83.81300995946422
13.309999999998062 -45.49001156469067
13.319999999998057 -8.932749084803561
13.329999999998051 32.05454345026995
13.339999999998046 79.84551413429934
13.34999999999804 125.44619108176269
13.359999999998035 154.36013566769822
13.36999999999803 157.92306011797717
13.379999999998024 138.6774670656106
13.389999999998018 105.57151554409833
13.399999999998013 67.74760207823263
13.409999999998007 29.135794512967706
13.419999999998002 -15.322753105308038
13.429999999997996 -67.20012354534971
13.43999999999799 -116.65566146500312
13.449999999997985 -148.88772219670798
13.45999999999798 -152.96376984826733
13.469999999997974 -130.31954016246715
13.479999999997968 -93.55866903131486
13.489999999997963 -54.69430209795159
13.499999999997957 -18.092688349410466
13.509999999997952 21.18678546572781
13.519999999997946 67.71196657446829
13.52999999999794 115.17472671088213
13.539999999997935 149.42538934263663
13.54999999999793 159.4332445001449
13.559999999997924 145.10641875816663
13.569999999997918 114.52146114340641
13.579999999997913 77.15540837277882
13.589999999997907 38.95023335639617
13.599999999997902 -3.4917488383113664
13.609999999997896 -54.06544794910921
13.61999999999789 -105.45297418712582
13.629999999997885 -143.2685554011959
13.63999999999788 -154.7582141890966
13.649999999997874 -137.79880608375476
13.659999999997869 -103.21153651526538
13.669999999997863 -64.09255172245723
13.679999999997857 -27.0880507554715
13.689999999997852 10.82607406248124
13.699999999997846 55.67789857526152
13.70999999999784 104.07869186343547
13.719999999997835 142.94734906899504
13.72999999999783 159.4131525269812
13.739999999997824 150.5396716787589
13.749999999997819 123.06670263119916
13.759999999997813 86.57210230081434
13.769999999997808 48.51068603527381
13.779999999997802 7.772411550135459
13.789999999997796 -41.013973162491126
13.799999999997791 -93.41364908374268
13.809999999997785 -135.9862613855489
13.81999999999778 -154.73735916631745
13.829999999997774 -144.19520513004713
13.839999999997769 -112.6194172229948
13.849999999997763 -73.67364182886143
13.859999999997758 -36.04922562569956
13.869999999997752 0.9469804181914157
13.879999999997747 43.912814753561236
13.889999999997741 92.39982739975505
13.899999999997736 135.04339509656992
13.90999999999773 157.79219035943993
13.919999999997724 154.82666005415513
13.929999999997719 131.0656316970157
13.939999999997713 95.94201657435846
13.949999999997708 57.94011554779501
13.959999999997702 18.480060883846576
13.969999999997697 -28.22849082046153
13.979999999997691 -80.77646738583083
13.989999999997686 -127.2064234403738
13.99999999999768 -152.84649871457572
14.009999999997675 -149.28013293612355
14.019999999997669 -121.6051808645555
14.029999999997663 -83.38340948357003
14.039999999997658 -45.08843031525944
14.049999999997652 -8.523161494529475
14.059999999997647 32.544976080309326
14.069999999997641 80.37950055497843
14.079999999997636 125.87626250195179
14.08999999999763 154.54086710502565
14.099999999997625 157.82282625996967
14.10999999999762 138.3735852900778
14.119999999997614 105.16991632201362
14.129999999997608 67.33346623205446
14.139999999997602 28.695360260998356
14.149999999997597 -15.856698865803835
14.159999999997591 -67.7777339868691
14.169999999997586 -117.12645004657699
14.17999999999758 -149.0949900817445
14.189999999997575 -152.84452310785124
14.19999999999757 -129.96862877213414
14.209999999997564 -93.13007348385345
14.219999999997558 -54.28463302404227
14.229999999997553 -17.693421211714366
14.239999999997547 21.655096362373428
14.249999999997542 68.2460251396036
14.259999999997536 115.64654403754092
14.26999999999753 149.67607516636906
14.279999999997525 159.39826940652966
14.28999999999752 144.84294107717585
14.299999999997514 114.13451154702582
14.309999999997508 76.74035815799508
14.319999999997503 38.52398542889496
14.329999999997497 -4.001379388091067
14.339999999997492 -54.64403390168066
14.349999999997486 -105.96608107579333
14.35999999999748 -143.55231575777862
14.369999999997475 -154.71672181354435
14.37999999999747 -137.49026682580052
14.389999999997464 -102.79004846768385
14.399999999997458 -63.674238427440315
14.409999999997453 -26.693225079140333
14.419999999997447 11.272199134500426
14.429999999997442 56.20372580395022
14.439999999997436 104.58180566702795
14.44999999999743 143.2639318078252
14.459999999997425 159.44738487540772
14.46999999999742 150.32326527426966
14.479999999997414 122.7005445393627
14.489999999997409 86.15749466160266
14.499999999997403 48.09291839337086
14.509999999997397 7.287965636030293
14.519999999997392 -41.584821624911
14.529999999997386 -93.95860978826151
14.53999999999738 -136.34010493432118
14.549999999997375 -154.7774986522987
14.55999999999737 -143.93928377061764
14.569999999997364 -112.21228204698637
14.579999999997359 -73.24811347292388
14.589999999997353 -35.65334910088417
14.599999999997348 1.37309268092406
14.609999999997342 44.42375701581739
14.619999999997336 92.92349298438398
14.629999999997331 135.41970538038038
14.639999999997325 157.89792290617214
14.64999999999732 154.6638902805384
14.659999999997314 130.7265781395281
14.669999999997309 95.53123340823856
14.679999999997303 57.525841794157486
14.689999999997298 18.019153767109742
14.699999999997292 -28.78421246931501
14.709999999997287 -81.34275616361855
14.719999999997281 -127.62230951189073
14.729999999997275 -152.96932286179987
14.73999999999727 -149.08662655974823
14.749999999997264 -121.22070769789404
14.759999999997259 -82.95389019567521
14.769999999997253 -44.68716533239157
14.779999999997248 -8.112992005705536
14.789999999997242 33.036342015556315
14.799999999997237 80.91326790694204
14.809999999997231 126.30426240902025
14.819999999997226 154.71845327139846
14.82999999999722 157.71982532463153
14.839999999997215 138.0680712829103
14.849999999997209 104.76780384597353
14.859999999997203 66.91936167902963
14.869999999997198 28.254167892255325
14.879999999997192 -16.39165966224496
14.889999999997187 -68.3550878220618
14.899999999997181 -117.59514052647143
14.909999999997176 -149.2987729649618
14.91999999999717 -152.7219836643811
14.929999999997165 -129.6160873837614
14.939999999997159 -92.70131737296626
14.949999999997154 -53.87535048116632
14.959999999997148 -17.29382592109205
14.969999999997142 22.1243977630928
14.979999999997137 68.7802636575706
14.989999999997131 116.11673470447852
14.999999999997126 149.92374486569236
15.00999999999712 159.36032143832625
15.019999999997115 144.57753945365647
15.02999999999711 113.74678558389705
15.039999999997104 76.32533316626778
15.049999999997098 38.097230855983426
15.059999999997093 -4.512121210816318
15.069999999997087 -55.22277082229955
15.079999999997082 -106.47754371471278
15.089999999997076 -143.8328283316643
15.09999999999707 -154.67170286671092
15.109999999997065 -137.1796462512499
15.11999999999706 -102.36810524018193
15.129999999997054 -63.25629272399451
15.139999999997048 -26.298327673119786
15.149999999997043 11.719269546744982
15.159999999997037 56.73006726277154
15.169999999997032 105.08376461964023
15.179999999997026 143.57772348466455
15.18999999999702 159.47850345362082
15.199999999997015 150.1046420252779
15.20999999999701 122.3333356193169
15.219999999997004 85.74280696057662
15.229999999996998 47.67488890764755
15.239999999996993 6.802424619475929
15.249999999996987 -42.156179735997085
15.259999999996982 -94.50239069706271
15.269999999996976 -136.6910203254571
15.27999999999697 -154.81399890675408
15.289999999996965 -143.6808327513284
15.29999999999696 -111.80434882813202
15.309999999996954 -72.82284947831187
15.319999999996949 -35.25762305142551
15.329999999996943 1.8000115731941833
15.339999999996937 44.93546794195308
15.349999999996932 93.44647564343067
15.359999999996926 135.79353872114453
15.36999999999692 158.00048025526004
15.379999999996915 154.49862116324664
15.38999999999691 130.38619361450745
15.399999999996904 95.12018629875504
15.409999999996899 57.111497271197834
15.419999999996893 17.55727431803109
15.429999999996888 -29.340735325851824
15.439999999996882 -81.90832545756929
15.449999999996876 -128.03564970318675
15.459999999996871 -153.08852077149976
15.469999999996865 -148.89017853743107
15.47999999999686 -120.83504843150912
15.489999999996854 -82.52445849306807
15.499999999996849 -44.286208674069805
15.509999999996843 -7.702227464483585
15.519999999996838 33.52863872402895
15.529999999996832 81.446799508241
15.539999999996827 126.73017426727714
15.549999999996821 154.89289278399679
15.559999999996815 157.61406986397222
15.56999999999681 137.76094026926253
15.579999999996804 104.36519184683914
15.589999999996799 66.50528873071755
15.599999999996793 27.812209223130523
15.609999999996788 -16.92762672805719
15.619999999996782 -68.93216437798144
15.629999999996777 -118.06171159597656
15.639999999996771 -149.49906077512304
15.649999999996766 -152.59616243964456
15.65999999999676 -129.26193337154666
15.669999999996755 -92.27241026230926
15.679999999996749 -53.4664510495255
15.689999999996743 -16.89388887937052
15.699999999996738 22.594691188351263
15.709999999996732 69.3146674525471
15.719999999996727 116.58527991393234
15.729999999996721 150.16839227436998
15.739999999996716 159.31941010451595
15.74999999999671 144.3102286989783
15.759999999996705 113.35829713219312
15.769999999996699 75.91033777352473
15.779999999996694 37.669960081881015
15.789999999996688 -5.023970849814063
15.799999999996682 -55.80164024526162
15.809999999996677 -106.98734043340492
15.819999999996671 -144.11007944564216
15.829999999996666 -154.62316378814978
15.83999999999666 -136.86696288141906
15.849999999996655 -101.94571921465645
15.85999999999665 -62.83871565946197
15.869999999996644 -25.903346162485235
15.879999999996638 12.167290767213728
15.889999999996633 57.256911035261396
15.899999999996627 105.58454888087847
15.909999999996622 143.88871336605786
15.919999999996616 159.50651409232665
15.92999999999661 149.8838160725468
15.939999999996605 121.96508954660035
15.9499999999966 85.3280471201811
15.959999999996594 47.256588941855526
15.969999999996588 6.315786633448553
15.979999999996583 -42.728031894968154
15.989999999996577 -95.0449703217516
15.999999999996572 -137.03899100974664
16.009999999996584 -154.84686119440792
16.019999999996596 -143.41987019651907
16.02999999999661 -111.39563242411793
16.03999999999662 -72.39785479297646
16.049999999996633 -34.86203768740056
16.059999999996645 2.227745997177024
16.069999999996657 45.44793910734765
16.07999999999667 93.96875575967206
16.08999999999668 136.16488037248388
16.099999999996694 158.09986411010453
16.109999999996706 154.33086564030543
16.11999999999672 130.04449159842127
16.12999999999673 94.70888567383189
16.139999999996743 56.69707621188524
16.149999999996755 17.09441601541802
16.159999999996767 -29.89804744445935
16.16999999999678 -82.47315454846192
16.17999999999679 -128.44642540800066
16.189999999996804 -153.20408857972618
16.199999999996816 -148.69080499155854
16.20999999999683 -120.44822019017627
16.21999999999684 -82.09512265753655
16.229999999996853 -43.88555418551605
16.239999999996865 -7.290856621254733
16.249999999996877 34.02186182871111
16.25999999999689 81.98007708131516
16.2699999999969 127.15398019910076
16.279999999996914 155.06418297507167
16.289999999996926 157.50557095350484
16.29999999999694 137.452205749805
16.30999999999695 103.96209223042322
16.319999999996963 66.09124581084353
16.329999999996975 27.3694746129827
16.339999999996987 -17.4645924792665
16.349999999997 -69.50894416752526
16.35999999999701 -118.52614322829965
16.369999999997024 -149.6958448805765
16.379999999997036 -152.4670718630669
16.38999999999705 -128.90618552028852
16.39999999999706 -91.84336313344988
16.409999999997073 -53.05793262389646
16.419999999997085 -16.49359791884143
16.429999999997097 23.06597668515475
16.43999999999711 69.84922057419271
16.44999999999712 117.05215982819772
16.459999999997134 150.41001033994985
16.469999999997146 159.27554388872093
16.47999999999716 144.04102236397944
16.48999999999717 112.96905873779404
16.499999999997183 75.49537489026594
16.509999999997195 37.24216238333649
16.519999999997207 -5.536925668068477
16.52999999999722 -56.38062454752196
16.53999999999723 -107.49545046455867
16.549999999997244 -144.38405647514253
16.559999999997256 -154.57111216543336
16.56999999999727 -136.55223621995094
16.57999999999728 -101.52290372979465
16.589999999997293 -62.42150913996455
16.599999999997305 -25.508269079518826
16.609999999997317 12.616267193205545
16.61999999999733 57.78424427886975
16.62999999999734 106.08413787479866
16.639999999997354 144.19689016714892
16.649999999997366 159.53142201897091
16.65999999999738 149.66080072580684
16.66999999999739 121.59581909697309
16.679999999997403 84.91322202476894
16.689999999997415 46.8380089398719
16.699999999997427 5.8280493064964105
16.70999999999744 -43.30036301558192
16.71999999999745 -95.58632777947277
16.729999999997464 -137.3840011743049
16.739999999997476 -154.8760876619431
16.74999999999749 -143.1564149819489
16.7599999999975 -110.98614833698346
16.769999999997513 -71.9731349445081
16.779999999997525 -34.46658375030006
16.789999999997537 2.6563041300959185
16.79999999999755 45.961161419055955
16.80999999999756 94.49031323807672
16.819999999997574 136.53371532452596
16.829999999997586 158.1960759319853
16.839999999997598 154.16063623257665
16.84999999999761 129.70148504926797
16.859999999997623 94.29734134354095
16.869999999997635 56.282572188066005
16.879999999997647 16.63057207916374
16.88999999999766 -30.456137081735307
16.89999999999767 -83.03722301366706
16.909999999997684 -128.85461843894296
16.919999999997696 -153.31602298700201
16.929999999997708 -148.48852254363848
16.93999999999772 -120.06024044409482
16.949999999997733 -81.66589127382113
16.959999999997745 -43.48519594766768
16.969999999997757 -6.878868669973244
16.97999999999777 34.51600647278961
16.98999999999778 82.51308202907475
16.999999999997794 127.57566222715427
17.009999999997806 155.23232115718878
17.019999999997818 157.39433948639223
17.02999999999783 137.14188089050958
17.039999999997843 103.55851651007664
17.049999999997855 65.67723078904334
17.059999999997867 26.925954216598143
17.06999999999788 -18.00254937774298
17.07999999999789 -70.08540787635548
17.089999999997904 -118.98841564583054
17.099999999997916 -149.88911706698485
17.109999999997928 -152.33472480861406
17.11999999999794 -128.54886281849224
17.129999999997953 -91.41418714219503
17.139999999997965 -52.64979318243228
17.149999999997977 -16.09294108977359
17.15999999999799 23.53825391712502
17.169999999998 70.38390680785223
17.179999999998014 117.5173545508176
17.189999999998026 150.64859206581866
17.199999999998038 159.2287312603512
17.20999999999805 143.76993381278436
17.219999999998063 112.57908272808223
17.229999999998075 75.08044703984993
17.239999999998087 36.81382686460505
17.2499999999981 -6.050982930908816
17.25999999999811 -56.95970611339263
17.269999999998124 -108.00185315479945
17.279999999998136 -144.65474704198118
17.289999999998148 -154.51555593485335
17.29999999999816 -136.2354859260671
17.309999999998173 -101.09967221020652
17.319999999998185 -62.004675111654386
17.329999999998197 -25.113085083818206
17.33999999999821 13.066202873556875
17.34999999999822 58.312053845187904
17.359999999998234 106.58251092809154
17.369999999998246 144.5022426773877
17.379999999998258 159.55323249012497
17.38999999999827 149.4356091776086
17.399999999998283 121.22553684192964
17.409999999998295 84.49833819822251
17.419999999998307 46.41913906228392
17.42999999999832 5.339210296581527
17.43999999999833 -43.873158039406505
17.449999999998344 -96.12644230709954
17.459999999998356 -137.72603526266298
17.469999999998368 -154.90168084842384
17.47999999999838 -142.89048622751272
17.489999999998393 -110.57591221725579
17.499999999998405 -71.54869558253381
17.509999999998417 -34.071252143158574
17.51999999999843 3.085693722042379
17.52999999999844 46.4751253505535
17.539999999998454 95.01112771500385
17.549999999998466 136.9000285020819
17.559999999998478 158.28911713313764
17.56999999999849 153.98794526267727
17.579999999998503 129.35718662756392
17.589999999998515 93.88556271466662
17.599999999998527 55.86797831860199
17.60999999999854 16.165735639575672
17.61999999999855 -31.014992563170452
17.629999999998564 -83.6005106166087
17.639999999998576 -129.26021089168987
17.649999999998588 -153.42432113583092
17.6599999999986 -148.283348185148
17.669999999998613 -119.6711268330867
17.679999999998625 -81.23677309306588
17.689999999998637 -43.08512816701494
17.69999999999865 -6.466253160382067
17.70999999999866 35.011067335096186
17.719999999998674 83.04579541849542
17.729999999998686 127.99520223605644
17.739999999998698 155.39730455868508
17.74999999999871 157.2803861697692
17.759999999998723 136.82997853750277
17.769999999998735 103.15447580872379
17.779999999998747 65.26324101223963
17.78999999999876 26.481637959730335
17.79999999999877 -18.541490000482696
17.809999999998784 -70.66153641163494
17.819999999998796 -119.44850943318548
17.829999999998808 -150.07886962602805
17.83999999999882 -152.19913465075456
17.849999999998833 -128.18998456641242
17.859999999998845 -90.98489372837129
17.869999999998857 -52.24203093144426
17.87999999999887 -15.691906876549467
17.88999999999888 24.011521957354077
17.899999999998894 70.91870945210482
17.909999999998906 117.98084388526097
17.919999999998918 150.88413028883522
17.92999999999893 159.17898042516714
17.939999999998943 143.49697598243736
17.949999999998955 112.18838095044238
17.959999999998967 74.66555608367015
17.96999999999898 36.38494217363777
17.97999999999899 -6.566140126457142
17.989999999999004 -57.538867658414674
17.999999999999016 -108.50652828467436
18.009999999999028 -144.92213934006065
18.01999999999904 -154.45650367941596
18.029999999999053 -135.91673206172715
18.039999999999065 -100.67603840188346
18.049999999999077 -61.58821575751567
18.05999999999909 -24.717783167143637
18.0699999999991 13.51710128640957
18.079999999999114 58.840326081653046
18.089999999999126 107.0796470124623
18.099999999999138 144.8047594893081
18.10999999999915 159.57195053907327
18.119999999999163 149.208254225063
18.129999999999175 120.85425493555141
18.139999999999187 84.08340161474857
18.1499999999992 45.99996899387145
18.15999999999921 4.849267129267062
18.169999999999224 -44.44640209022016
18.179999999999236 -96.66529344671004
18.189999999999248 -138.06507814270338
18.19999999999926 -154.92364381979291
18.209999999999273 -142.62210339648703
18.219999999999285 -110.16493988120678
18.229999999999297 -71.12454243872828
18.23999999999931 -33.67603386482118
18.24999999999932 3.5159221775152787
18.259999999999334 46.989821019948096
18.269999999999346 95.53117858838013
18.279999999999358 137.2638047832039
18.28999999999937 158.37898908988413
18.299999999999383 153.81280487581432
18.309999999999395 129.0116087557214
18.319999999999407 93.47355886301989
18.32999999999942 55.45328733432784
18.33999999999943 15.699899792559691
18.349999999999444 -31.574602245560143
18.359999999999456 -84.16299726522999
18.369999999999468 -129.6631851339601
18.37999999999948 -153.5289805776369
18.389999999999493 -148.0752992083389
18.399999999999505 -119.28089709612806
18.409999999999517 -80.80777689988807
18.41999999999953 -42.68534504050791
18.42999999999954 -6.052999879450454
18.439999999999554 35.5070387758133
18.449999999999566 83.57819811622679
18.459999999999578 128.4125821149533
18.46999999999959 155.55913049771726
18.479999999999603 157.16372168973032
18.489999999999615 136.51651142017712
18.499999999999627 102.74998110225417
18.50999999999964 64.84927355374438
18.51999999999965 26.03651583630564
18.529999999999664 -19.081406722875585
18.539999999999676 -71.23731061088574
18.549999999999688 -119.9064051949184
18.5599999999997 -150.26509500884066
18.569999999999713 -152.0603149202651
18.579999999999725 -127.82956994780695
18.589999999999737 -90.55549414442044
18.59999999999975 -51.834643803138235
18.60999999999976 -15.290483657863078
18.619999999999774 24.48577980544688
18.629999999999786 71.45361180748968
18.639999999999798 118.44260782434496
18.64999999999981 151.11661815880768
18.659999999999823 159.1262998425468
18.669999999999835 143.22216196407854
18.679999999999847 111.79696540514152
18.68999999999986 74.2507038736884
18.69999999999987 35.955497181225425
18.709999999999884 -7.082394304809895
18.719999999999896 -58.118091586984505
18.729999999999908 -109.00945543562463
18.73999999999992 -145.18622152513655
18.749999999999932 -154.39396400816184
18.759999999999945 -135.59599450971535
18.769999999999957 -100.2520158024547
18.77999999999997 -61.172132932845365
18.78999999999998 -24.32235210963954
18.799999999999994 13.968965896365404
18.810000000000006 59.369047372626454
18.820000000000018 107.57552530236003
18.83000000000003 145.10442959358625
18.840000000000042 159.5875815623287
18.850000000000055 148.97874889114314
18.860000000000067 120.4819857291658
18.87000000000008 83.66841827251515
18.88000000000009 45.5804885223516
18.890000000000104 4.358217740826262
18.900000000000116 -45.020079997770466
18.910000000000128 -97.20286055910749
18.92000000000014 -138.40111463795637
18.930000000000152 -154.94197974437088
18.940000000000165 -142.3512858679135
18.950000000000177 -109.7532469404151
18.96000000000019 -70.7006810068313
18.9700000000002 -33.28091968607602
18.980000000000214 3.94699685695376
18.990000000000226 47.50523846899539
19.000000000000238 96.05044534289759
19.01000000000025 137.62502931596487
19.020000000000262 158.4656934701954
19.030000000000275 153.6352273779637
19.040000000000287 128.66476394339816
19.0500000000003 93.06133884900325
19.06000000000031 55.038491894897156
19.070000000000324 15.233057897189099
19.080000000000336 -32.13495423423055
19.090000000000348 -84.72466277023265
19.10000000000036 -130.0635235737558
19.110000000000372 -153.62999905218607
19.120000000000385 -147.8643930038442
19.130000000000397 -118.88956887070076
19.14000000000041 -80.37891134530861
19.15000000000042 -42.28584059955172
19.160000000000434 -5.639098702726756
19.170000000000446 36.003914967872745
19.180000000000458 84.11027091641316
19.19000000000047 128.82778387620692
19.200000000000482 155.7177964957843
19.210000000000495 157.0443568395753
19.220000000000507 136.20149227903107
19.23000000000052 102.3450433242162
19.24000000000053 64.43532527428138
19.250000000000544 25.590577905478312
19.260000000000556 -19.622291793972096
19.270000000000568 -71.81271134135763
19.28000000000058 -120.36208369537627
19.290000000000592 -150.44778598771552
19.300000000000605 -151.9182794585773
19.310000000000617 -127.46763823974977
19.32000000000063 -90.12599970801914
19.33000000000064 -51.42762974086459
19.340000000000654 -14.888660033732563
19.350000000000666 24.961026059690283
19.360000000000678 71.98859686587113
19.37000000000069 118.90262624294574
19.380000000000702 151.34604883505284
19.390000000000715 159.07069790207385
19.400000000000727 142.9455046174461
19.41000000000074 111.4048478211796
19.42000000000075 73.83589180120863
19.430000000000764 35.52548048316207
19.440000000000776 -7.5997425720224925
19.450000000000788 -58.69736048197437
19.4600000000008 -109.51061447763593
19.470000000000812 -145.44698216072482
19.480000000000825 -154.32794599579415
19.490000000000837 -135.27329334964472
19.50000000000085 -99.8276179967898
19.51000000000086 -60.75642851270612
19.520000000000874 -23.926780812201102
19.530000000000886 14.421799804007918
19.540000000000898 59.89820377390524
19.55000000000091 108.07012481852476
19.560000000000922 145.40124197557344
19.570000000000935 159.600130933168
19.580000000000947 148.74710604768705
19.59000000000096 120.10874139372345
19.60000000000097 83.25339385728859
19.610000000000984 45.16068719380836
19.620000000000996 3.8660601248041218
19.630000000001008 -45.594176604277806
19.64000000000102 -97.73912314370008
19.650000000001032 -138.73412983585996
19.660000000001045 -154.9566921473033
19.670000000001057 -142.07805319577108
19.68000000000107 -109.3408490176785
19.69000000000108 -70.27711671568314
19.700000000001094 -32.88590036385864
19.710000000001106 4.378924879397786
19.720000000001118 48.02136748898474
19.73000000000113 96.568907340685
19.740000000001142 137.9836873457509
19.750000000001155 158.54923205687436
19.760000000001167 153.45522508016307
19.77000000000118 128.31666466996802
19.78000000000119 92.64891160029615
19.790000000001204 54.6235844884788
19.800000000001216 14.765203498521956
19.810000000001228 -32.696036463793604
19.82000000000124 -85.2854868698896
19.830000000001252 -130.46120864443648
19.840000000001265 -153.72737446850448
19.850000000001277 -147.65064701154955
19.86000000000129 -118.49715963578
19.8700000000013 -79.95018487465312
19.880000000001314 -41.886608630663005
19.890000000001326 -5.224539504767378
19.900000000001338 36.50168998599315
19.91000000000135 84.6419946204374
19.920000000001362 129.24078974082107
19.930000000001375 155.8733003363298
19.940000000001387 156.922302554167
19.9500000000014 135.88493389587086
19.96000000000141 101.93967339711675
19.970000000001424 64.02139288998723
19.980000000001436 25.143814413619722
19.990000000001448 -20.164137161801833
20.00000000000146 -72.38771929442687


==> time_series_FL_P5_P3_Argyris5_nref3_0.002_shift1_biharmonic.dat <==
t val
0.01 0.0002743134948424153
0.020000000000000004 -0.0018744372263501674
0.030000000000000013 -0.00332664167629515
0.04000000000000002 -0.005402000953862007
0.05000000000000003 -0.006013915025034677
0.06000000000000004 -0.0075690358297491045
0.07000000000000005 -0.008893670421212363
0.08000000000000006 -0.011740464946910834
0.09000000000000007 -0.014001552359163227
0.10000000000000007 -0.017113071018430404
0.11000000000000008 -0.019294365225139387
0.12000000000000009 -0.022337642743552877
0.1300000000000001 -0.024845451474359237
0.1400000000000001 -0.027830756275644575
0.1500000000000001 -0.030462381004003447
0.16000000000000011 -0.03324261368079817
0.17000000000000012 -0.03588723001641014
0.18000000000000013 -0.03836301892619076
0.19000000000000014 -0.04042950682561397
0.20000000000000015 -0.042394810385321335
0.21000000000000016 -0.044036667422510334
0.22000000000000017 -0.0460794340211379
0.23000000000000018 -0.04775300790625536
0.24000000000000019 -0.04964520976749398
0.25000000000000017 -0.05098306111734274
0.2600000000000002 -0.052606272546412924
0.2700000000000002 -0.05416799657630378
0.2800000000000002 -0.05620145130678367
0.2900000000000002 -0.05814747264125941
0.3000000000000002 -0.060342830260147196
0.3100000000000002 -0.062313617917837405
0.32000000000000023 -0.06468863476436582
0.33000000000000024 -0.06700083295012149
0.34000000000000025 -0.06970750941698611
0.35000000000000026 -0.07218832020470956
0.36000000000000026 -0.07474307497409427
0.3700000000000003 -0.07707863720364827
0.3800000000000003 -0.07940992545904635
0.3900000000000003 -0.08159977355354187
0.4000000000000003 -0.083675237914548
0.4100000000000003 -0.08543992948449386
0.4200000000000003 -0.08699994894836749
0.4300000000000003 -0.08814279280555581
0.44000000000000034 -0.08916768574454892
0.45000000000000034 -0.08979038046057752
0.46000000000000035 -0.09035386055190031
0.47000000000000036 -0.09056714020972123
0.48000000000000037 -0.0906755607963845
0.4900000000000004 -0.09046768440350661
0.5000000000000003 -0.09015271248403423
0.5100000000000003 -0.089654094059199
0.5200000000000004 -0.08919522220755027
0.5300000000000004 -0.08863512380085581
0.5400000000000004 -0.08812246104928789
0.5500000000000004 -0.08740862685581874
0.5600000000000004 -0.08667935646283809
0.5700000000000004 -0.08578149996768047
0.5800000000000004 -0.08490297671966118
0.5900000000000004 -0.0838830661489709
0.6000000000000004 -0.0827013547556561
0.6100000000000004 -0.08113302549581647
0.6200000000000004 -0.07909406252832696
0.6300000000000004 -0.07638834330875
0.6400000000000005 -0.07296052045563783
0.6500000000000005 -0.06848481282315788
0.6600000000000005 -0.06278391120568472
0.6700000000000005 -0.055337817271833956
0.6800000000000005 -0.045879598417585044
0.6900000000000005 -0.033868963990300927
0.7000000000000005 -0.019004165022678876
0.7100000000000005 -0.000771662855029831
0.7200000000000005 0.021214332051016527
0.7300000000000005 0.04748531955983992
0.7400000000000005 0.07843571576208319
0.7500000000000006 0.11452122277680132
0.7600000000000006 0.15598220465145118
0.7700000000000006 0.2031305980379443
0.7800000000000006 0.25607681167390695
0.7900000000000006 0.31505545133414614
0.8000000000000006 0.380137495477598
0.8100000000000006 0.4514590015106137
0.8200000000000006 0.5290093585374365
0.8300000000000006 0.612786273597635
0.8400000000000006 0.7027040015403543
0.8500000000000006 0.7987221454889664
0.8600000000000007 0.9007351917759223
0.8700000000000007 1.008694629329625
0.8800000000000007 1.122414884546174
0.8900000000000007 1.2417659081034174
0.9000000000000007 1.366467775737945
0.9100000000000007 1.4963205745945345
0.9200000000000007 1.6310183701186958
0.9300000000000007 1.7703104159963772
0.9400000000000007 1.9138561511376082
0.9500000000000007 2.061328783440402
0.9600000000000007 2.2123220690651664
0.9700000000000008 2.366456596579795
0.9800000000000008 2.5232792646176136
0.9900000000000008 2.682381923256372
1.0000000000000007 2.8432607068553466
1.0100000000000007 3.005444549001254
1.0200000000000007 3.1683633947041443
1.0300000000000007 3.331469125773154
1.0400000000000007 3.4941404268941483
1.0500000000000007 3.6557467236123955
1.0600000000000007 3.815549738392619
1.0700000000000007 3.972698341901804
1.0800000000000007 4.1260929976984215
1.0900000000000007 4.274378241915727
1.1000000000000008 4.415828174212692
1.1100000000000008 4.548464696254001
1.1200000000000008 4.6700936586830295
1.1300000000000008 4.778592905135113
1.1400000000000008 4.872058780046913
1.1500000000000008 4.949037288625348
1.1600000000000008 5.00853662429428
1.1700000000000008 5.050027775554398
1.1800000000000008 5.073326464730343
1.1900000000000008 5.078556592271511
1.2000000000000008 5.066077235945912
1.2100000000000009 5.036502249445803
1.2200000000000009 4.990588697710834
1.2300000000000009 4.929171491528649
1.2400000000000009 4.852962750672333
1.2500000000000009 4.762475140816548
1.260000000000001 4.657933964173793
1.270000000000001 4.539341973186822
1.280000000000001 4.406535782784218
1.290000000000001 4.259296485685127
1.300000000000001 4.097394345287086
1.310000000000001 3.9206779308670505
1.320000000000001 3.7291207206829853
1.330000000000001 3.5229638073317204
1.340000000000001 3.302792799735464
1.350000000000001 3.06965198138802
1.360000000000001 2.8250176213296214
1.370000000000001 2.5707502488904552
1.380000000000001 2.30894631102246
1.390000000000001 2.0418141354261934
1.400000000000001 1.7715351146308933
1.410000000000001 1.5001744380967708
1.420000000000001 1.2295750389454838
1.430000000000001 0.9612956725521542
1.440000000000001 0.6965346849360792
1.450000000000001 0.4361460204751815
1.460000000000001 0.18068102039741163
1.470000000000001 -0.06946908292175635
1.480000000000001 -0.31393731486111065
1.490000000000001 -0.5522339979785613
1.500000000000001 -0.7836731037797264
1.5100000000000011 -1.0073422104197718
1.5200000000000011 -1.2221446404305745
1.5300000000000011 -1.426861748161743
1.5400000000000011 -1.6202683512497202
1.5500000000000012 -1.8012468034131288
1.5600000000000012 -1.9689451813772934
1.5700000000000012 -2.122898513512837
1.5800000000000012 -2.2631357762534607
1.5900000000000012 -2.3901886824323038
1.6000000000000012 -2.5050326343711022
1.6100000000000012 -2.608936142589945
1.6200000000000012 -2.7032822901252676
1.6300000000000012 -2.789375930415183
1.6400000000000012 -2.8682956978812992
1.6500000000000012 -2.940780809886988
1.6600000000000013 -3.0071948559839576
1.6700000000000013 -3.0675342786258533
1.6800000000000013 -3.1215196627637773
1.6900000000000013 -3.1687238358101126
1.7000000000000013 -3.208746606619453
1.7100000000000013 -3.241370355819349
1.7200000000000013 -3.2666782727557546
1.7300000000000013 -3.285086727873182
1.7400000000000013 -3.2973003995367236
1.7500000000000013 -3.3041914585731966
1.7600000000000013 -3.3066531739323395
1.7700000000000014 -3.3054458059083167
1.7800000000000014 -3.3010873593853916
1.7900000000000014 -3.2937881720696573
1.8000000000000014 -3.2834616435139665
1.8100000000000014 -3.269791616058562
1.8200000000000014 -3.252359924044111
1.8300000000000014 -3.2307941209886337
1.8400000000000014 -3.2049073210741614
1.8500000000000014 -3.174780806987842
1.8600000000000014 -3.140769198934496
1.8700000000000014 -3.103411673498856
1.8800000000000014 -3.063280814492762
1.8900000000000015 -3.0207959270066116
1.9000000000000015 -2.9760631748085395
1.9100000000000015 -2.9287710428284477
1.9200000000000015 -2.878181710481098
1.9300000000000015 -2.823214781290399
1.9400000000000015 -2.7626202218203613
1.9500000000000015 -2.695202012688349
1.9600000000000015 -2.6200548253365126
1.9700000000000015 -2.536756104782187
1.9800000000000015 -2.445474973102888
1.9900000000000015 -2.346960460301567
2.0000000000000013 -2.2424158493675073
2.0100000000000002 -2.1344364377566585
2.019999999999999 -2.0250221890616444
2.029999999999998 -1.9129321771586412
2.039999999999997 -1.8003104152757015
2.049999999999996 -1.6858691928282
2.0599999999999947 -1.571903186219929
2.0699999999999936 -1.45593898644319
2.0799999999999925 -1.3389382868794506
2.0899999999999914 -1.2169166407859429
2.0999999999999903 -1.0909946221613325
2.109999999999989 -0.9593502281588684
2.119999999999988 -0.8235841580113927
2.129999999999987 -0.6826482830261789
2.139999999999986 -0.5379137635083495
2.149999999999985 -0.3911194093674766
2.1599999999999837 -0.24519781883159553
2.1699999999999826 -0.10475458223031708
2.1799999999999815 0.029189625180212175
2.1899999999999804 0.15860464901975746
2.1999999999999793 0.2919964903009955
2.209999999999978 0.44109931509710165
2.219999999999977 0.6172113783168172
2.229999999999976 0.8257424469916437
2.239999999999975 1.0606137959004869
2.249999999999974 1.3067305283804522
2.2599999999999727 1.541049266672367
2.2699999999999716 1.7427451903488667
2.2799999999999705 1.8962396803488168
2.2899999999999694 1.9969549452974071
2.2999999999999683 2.0478735357662075
2.309999999999967 2.060713170419234
2.319999999999966 2.050842260008082
2.329999999999965 2.038724316716422
2.339999999999964 2.04562047427968
2.349999999999963 2.092678251858679
2.3599999999999617 2.1945911421448194
2.3699999999999606 2.356819327015579
2.3799999999999595 2.572830954929323
2.3899999999999584 2.825481063170283
2.3999999999999573 3.0918972697122555
2.409999999999956 3.348858108714108
2.419999999999955 3.577815560612372
2.429999999999954 3.7672722590824534
2.439999999999953 3.912298593219468
2.4499999999999518 4.013616562206813
2.4599999999999507 4.075145840732468
2.4699999999999496 4.104360918088826
2.4799999999999485 4.110373740898403
2.4899999999999474 4.10440199153966
2.4999999999999463 4.097551960285969
2.509999999999945 4.100733900068796
2.519999999999944 4.123566314916623
2.529999999999943 4.176148563417833
2.539999999999942 4.269156187036668
2.5499999999999408 4.414842066851691
2.5599999999999397 4.624426170511175
2.5699999999999386 4.905283505206992
2.5799999999999375 5.25603425807633
2.5899999999999364 5.663983732505027
2.5999999999999353 6.1040253987633015
2.609999999999934 6.540882055839386
2.619999999999933 6.933641934733409
2.629999999999932 7.241842230320021
2.639999999999931 7.432029349987626
2.6499999999999297 7.484352461566267
2.6599999999999286 7.397534225416692
2.6699999999999275 7.192334158715781
2.6799999999999264 6.910916528921398
2.6899999999999253 6.613269556177688
2.6999999999999242 6.368592403832
2.709999999999923 6.245085863881421
2.719999999999922 6.2982525454659
2.729999999999921 6.561638413439123
2.73999999999992 7.040394753188615
2.7499999999999187 7.709783963633761
2.7599999999999176 8.517315098582905
2.7699999999999165 9.38924243562359
2.7799999999999154 10.239337148622582
2.7899999999999143 10.980016601406529
2.7999999999999132 11.533378995249219
2.809999999999912 11.841714585673078
2.819999999999911 11.875216253243234
2.82999999999991 11.636434560854745
2.839999999999909 11.160745461028139
2.8499999999999077 10.513204604512492
2.8599999999999066 9.782367807481172
2.8699999999999055 9.072135999498265
2.8799999999999044 8.491882472223054
2.8899999999999033 8.145762168997244
2.899999999999902 8.120999920571709
2.909999999999901 8.476684387694565
2.9199999999999 9.233450249301459
2.929999999999899 10.36641493138799
2.939999999999898 11.802125240924134
2.9499999999998967 13.421245171490327
2.9599999999998956 15.067069766933717
2.9699999999998945 16.56022114240096
2.9799999999998934 17.718240282494925
2.9899999999998923 18.378979754132338
2.999999999999891 18.42489951153142
3.00999999999989 17.805504491047493
3.019999999999889 16.553601768064297
3.029999999999888 14.792117518102735
3.039999999999887 12.728392157481235
3.0499999999998857 10.635536975063623
3.0599999999998846 8.822107667470494
3.0699999999998835 7.593541107225889
3.0799999999998824 7.209736591991039
3.0899999999998813 7.844243053561971
3.09999999999988 9.550685496498645
3.109999999999879 12.242610685381603
3.119999999999878 15.69137180068283
3.129999999999877 19.544663274961053
3.139999999999876 23.36392091455067
3.1499999999998747 26.676001429307924
3.1599999999998736 29.03214957516199
3.1699999999998725 30.067713131994534
3.1799999999998714 29.556237233251572
3.1899999999998703 27.45165960933631
3.199999999999869 23.911354535923895
3.209999999999868 19.29389705349545
3.219999999999867 14.129029097920892
3.229999999999866 9.063587884620361
3.2399999999998648 4.791073345819282
3.2499999999998637 1.9728465523114274
3.2599999999998626 1.1557202191329168
3.2699999999998615 2.6902480067963204
3.2799999999998604 6.658547149344045
3.2899999999998593 12.828140322819547
3.299999999999858 20.649909029579423
3.309999999999857 29.307967078232885
3.319999999999856 37.81087274605496
3.329999999999855 45.10203438123142
3.3399999999998538 50.17213861294212
3.3499999999998527 52.17298966287919
3.3599999999998515 50.5401914122171
3.3699999999998504 45.1182667933261
3.3799999999998493 36.2529760527379
3.3899999999998482 24.802924964222
3.399999999999847 12.050152366861674
3.409999999999846 -0.45790705173779855
3.419999999999845 -11.075930213357047
3.429999999999844 -18.20759092700792
3.4399999999998427 -20.459875486504902
3.4499999999998416 -16.858222515253484
3.4599999999998405 -7.123810223122948
3.4699999999998394 8.096892426187125
3.4799999999998383 27.221844810659334
3.4899999999998372 48.009961751740285
3.499999999999836 67.97562290942311
3.509999999999835 84.69588714108674
3.519999999999834 95.91501937321921
3.529999999999833 99.60259724826929
3.5399999999998317 94.23379039828703
3.5499999999998306 79.37521954113488
3.5599999999998295 56.22751695636664
3.5699999999998284 27.554675052741658
3.5799999999998273 -3.0895665115240547
3.589999999999826 -32.1989041529453
3.599999999999825 -56.57438797342688
3.609999999999824 -73.01358718559152
3.619999999999823 -78.00398084782253
3.629999999999822 -68.26480667517602
3.6399999999998207 -42.566025467520944
3.6499999999998196 -3.6389704341526468
3.6599999999998185 42.25377226437398
3.6699999999998174 88.35263433556914
3.6799999999998163 129.93567223946627
3.689999999999815 164.13696112797498
3.699999999999814 187.87008835068815
3.709999999999813 195.7429795628097
3.719999999999812 180.80367231423025
3.729999999999811 140.30644937860114
3.7399999999998097 81.07708141848886
3.7499999999998086 15.375973059605442
3.7599999999998075 -47.63170571314831
3.7699999999998064 -103.64686334378551
3.7799999999998053 -150.13902479251374
3.789999999999804 -183.2425672924628
3.799999999999803 -192.127403861121
3.809999999999802 -159.93793134947052
3.819999999999801 -85.20195006711998
3.8299999999998 6.253032723039155
3.8399999999997987 89.37906050364799
3.8499999999997976 158.73150151036208
3.8599999999997965 213.8148494909716
3.8699999999997954 257.99440529393604
3.8799999999997943 291.66270495193345
3.889999999999793 288.363115842274
3.899999999999792 226.37808103052453
3.909999999999791 134.56548306002244
3.91999999999979 44.465846733763
3.9299999999997888 -41.93255589230435
3.9399999999997877 -104.53484900398448
3.9499999999997866 -141.7451069628611
3.9599999999997855 -172.4590657460044
3.9699999999997844 -175.93465653028312
3.9799999999997833 -139.04462968192348
3.989999999999782 -92.02776869396611
3.999999999999781 -41.91466094896356
4.00999999999978 18.056092034648316
4.019999999999779 71.88915863567573
4.029999999999778 114.06323226912616
4.039999999999777 152.24790562738613
4.049999999999776 167.68211237207453
4.059999999999775 159.8282613547549
4.069999999999774 153.6205214485874
4.079999999999773 139.77222714781828
4.089999999999772 107.10160270728906
4.0999999999997705 63.97091999993688
4.109999999999769 4.980910622844576
4.119999999999768 -62.67272896421568
4.129999999999767 -108.08134985823018
4.139999999999766 -118.93518065577175
4.149999999999765 -109.76193667189109
4.159999999999764 -93.00142794952144
4.169999999999763 -78.46873505206356
4.179999999999762 -67.98452984971108
4.189999999999761 -46.08107269047365
4.1999999999997595 4.737871578648338
4.209999999999758 73.58026445214998
4.219999999999757 133.8485327509883
4.229999999999756 164.27469751628777
4.239999999999755 157.28112624972658
4.249999999999754 131.1664572978819
4.259999999999753 110.6943353006119
4.269999999999752 98.62006419703461
4.279999999999751 83.65608468716357
4.28999999999975 50.630802838735036
4.2999999999997485 -10.43167356880717
4.309999999999747 -82.11313922714864
4.319999999999746 -130.33313803774985
4.329999999999745 -136.61823586288338
4.339999999999744 -109.82665325570734
4.349999999999743 -73.06488943319096
4.359999999999742 -46.702682038865305
4.369999999999741 -34.57643573900789
4.37999999999974 -19.779770004334736
4.3899999999997386 17.655924484558696
4.3999999999997375 76.44572257977923
4.409999999999736 134.49831807998387
4.419999999999735 166.1721169681058
4.429999999999734 159.70149061362343
4.439999999999733 126.46250788199814
4.449999999999732 88.12195567565483
4.459999999999731 57.898492703453115
4.46999999999973 34.71159861613711
4.479999999999729 4.661941364671918
4.4899999999997275 -43.05771243101589
4.499999999999726 -100.21965865177533
4.509999999999725 -144.0153505693532
4.519999999999724 -154.8698038888894
4.529999999999723 -130.47058140508213
4.539999999999722 -85.99233214178906
4.549999999999721 -41.25572603223028
4.55999999999972 -6.847649867879966
4.569999999999719 22.772503904828895
4.579999999999718 59.15150535046779
4.5899999999997165 103.55945152004756
4.599999999999715 144.49485883854106
4.609999999999714 165.6546147626418
4.619999999999713 157.68888779246367
4.629999999999712 124.47985806908582
4.639999999999711 78.89048921761156
4.64999999999971 33.355877402845366
4.659999999999709 -9.095468525359209
4.669999999999708 -52.099470267234835
4.679999999999707 -95.34009269841117
4.6899999999997055 -131.35662588108744
4.699999999999704 -148.7132166283247
4.709999999999703 -140.50751039954466
4.719999999999702 -110.53083978077137
4.729999999999701 -68.86713544478245
4.7399999999997 -25.082168228935814
4.749999999999699 17.882227196983195
4.759999999999698 62.25303192587582
4.769999999999697 106.07724199843766
4.779999999999696 141.0075465024938
4.7899999999996945 157.82510072503123
4.799999999999693 152.8970121651131
4.809999999999692 129.34017625863694
4.819999999999691 93.60097907982541
4.82999999999969 52.46755967310605
4.839999999999689 7.345291033198521
4.849999999999688 -43.96349016990706
4.859999999999687 -96.15728509919047
4.869999999999686 -137.0839023742675
4.879999999999685 -154.57228806476814
4.8899999999996835 -144.15469084346427
4.899999999999682 -113.52567375580578
4.909999999999681 -75.20474085381888
4.91999999999968 -37.12499887988935
4.929999999999679 1.2591754653840326
4.939999999999678 45.761391013785925
4.949999999999677 95.31893150001702
4.959999999999676 138.3881118318411
4.969999999999675 160.78086921918867
4.979999999999674 156.7361372488962
4.9899999999996725 131.70182088709151
4.999999999999671 95.59191505238618
5.00999999999967 57.05611659183015
5.019999999999669 17.609942354971793
5.029999999999668 -28.795776741779463
5.039999999999667 -81.33109840839981
5.049999999999666 -128.17335703352717
5.059999999999665 -154.14561647196567
5.069999999999664 -150.46536033404195
5.079999999999663 -121.96765369441361
5.0899999999996615 -82.47298178406174
5.09999999999966 -43.247550529877195
5.109999999999659 -6.574038687235969
5.119999999999658 33.924957757551894
5.129999999999657 80.95496803727163
5.139999999999656 126.12521529468654
5.149999999999655 155.17253673202947
5.159999999999654 158.95593810015941
5.169999999999653 139.46982657223123
5.1799999999996515 105.49039541025016
5.1899999999996504 66.45375812739599
5.199999999999649 26.915307554133378
5.209999999999648 -17.59581421893735
5.219999999999647 -68.70703027695033
5.229999999999646 -117.17086080650165
5.239999999999645 -148.64985582511383
5.249999999999644 -152.6068202430767
5.259999999999643 -130.27856944167394
5.269999999999642 -93.53775612703545
5.2799999999996405 -54.19550065308055
5.289999999999639 -16.918019290749655
5.299999999999638 22.902532975418225
5.309999999999637 69.28205209294481
5.319999999999636 115.91508238997875
5.329999999999635 149.23411590668746
5.339999999999634 158.68318202294486
5.349999999999633 144.2413094637245
5.359999999999632 113.74993063476973
5.369999999999631 76.32757668434857
5.3799999999996295 37.76867764720713
5.389999999999628 -4.9766364043376115
5.399999999999627 -55.47007109627408
5.409999999999626 -106.39061263028515
5.419999999999625 -143.42903197029855
5.429999999999624 -154.23139543737426
5.439999999999623 -137.08344756069005
5.449999999999622 -102.53249160458483
5.459999999999621 -63.43404308904152
5.46999999999962 -26.456071098431906
5.4799999999996185 11.487360498388497
5.489999999999617 56.252668053701385
5.499999999999616 104.36756931425083
5.509999999999615 142.9488849690751
5.519999999999614 159.22128015074756
5.529999999999613 150.1026359252843
5.539999999999612 122.29818608971408
5.549999999999611 85.45145795094874
5.55999999999961 47.09366462763669
5.569999999999609 6.4284089837756255
5.5799999999996075 -41.859007524121765
5.589999999999606 -93.77302073430307
5.599999999999605 -136.12483034331416
5.609999999999604 -154.8844741044935
5.619999999999603 -144.5173130330745
5.629999999999602 -112.7938954662108
5.639999999999601 -73.26560492612785
5.6499999999996 -35.0899151752065
5.659999999999599 2.0539800833658575
5.669999999999598 44.61514618809818
5.6799999999995965 92.37501062235286
5.689999999999595 134.58449589272107
5.699999999999594 157.46923770263706
5.709999999999593 154.79713179160433
5.719999999999592 131.01405012237836
5.729999999999591 95.40346825458008
5.73999999999959 56.637638137799456
5.749999999999589 16.74634068195678
5.759999999999588 -29.588494956385816
5.769999999999587 -81.3522701615403
5.7799999999995855 -127.20906332010412
5.789999999999584 -152.7351927569642
5.799999999999583 -149.56251797086426
5.809999999999582 -122.16883776327475
5.819999999999581 -83.58899896376889
5.82999999999958 -44.56913868000919
5.839999999999579 -7.453842883742908
5.849999999999578 33.60149341653221
5.859999999999577 80.79280186490409
5.869999999999576 125.61154342682951
5.8799999999995745 154.13617249835056
5.889999999999573 157.67963025447355
5.899999999999572 138.4228904406361
5.909999999999571 105.01741434560662
5.91999999999957 66.54877749591697
5.929999999999569 27.274118300806634
5.939999999999568 -17.27265641260837
5.949999999999567 -68.6413638593869
5.959999999999566 -117.43001838676402
5.9699999999995645 -149.10501999483728
5.979999999999563 -153.0116884894677
5.989999999999562 -130.41339399199947
5.999999999999561 -93.38123316906614
6.00999999999956 -53.94348908738287
6.019999999999559 -16.828492517537185
6.029999999999558 22.654133531116386
6.039999999999557 68.80038217825546
6.049999999999556 115.57272794968806
6.059999999999555 149.35969530921858
6.0699999999995535 159.2435171906044
6.079999999999552 144.85072164896314
6.089999999999551 114.00750405415516
6.09999999999955 76.11058601217516
6.109999999999549 37.28492632219394
6.119999999999548 -5.32838099381965
6.129999999999547 -55.486729123566164
6.139999999999546 -106.27130133753428
6.149999999999545 -143.56962908779184
6.159999999999544 -154.83027153371626
6.1699999999995425 -137.91290716254127
6.179999999999541 -103.11564432198787
6.18999999999954 -63.43727535693192
6.199999999999539 -25.901203933509777
6.209999999999538 12.262696167964165
6.219999999999537 56.8220836703933
6.229999999999536 104.54811003070402
6.239999999999535 142.90675732051824
6.249999999999534 159.2626767147715
6.259999999999533 150.39716811218779
6.2699999999995315 122.75094024531073
6.27999999999953 85.77866181919934
6.289999999999529 47.05539704288401
6.299999999999528 5.996460064097192
6.309999999999527 -42.46974789956556
6.319999999999526 -94.2524998019563
6.329999999999525 -136.2827736596202
6.339999999999524 -154.7510689089571
6.349999999999523 -144.28536408770637
6.359999999999522 -112.64186268957376
6.3699999999995205 -73.21233733718317
6.379999999999519 -35.01130214415787
6.389999999999518 2.3326986187109924
6.399999999999517 45.14622694808246
6.409999999999516 92.99431867012633
6.419999999999515 135.0389194703199
6.429999999999514 157.61359176105924
6.439999999999513 154.69752119916012
6.449999999999512 130.8761398842021
6.459999999999511 95.38809460926495
6.4699999999995095 56.754010630500346
6.479999999999508 16.841084110063946
6.489999999999507 -29.69274029167184
6.499999999999506 -81.6618308828851
6.509999999999505 -127.54170685437202
6.519999999999504 -152.84556008845138
6.529999999999503 -149.33185311591285
6.539999999999502 -121.70052676751297
6.549999999999501 -83.09870615603852
6.5599999999995 -44.21884183088258
6.5699999999994985 -7.243361339585277
6.579999999999497 33.803506043793305
6.589999999999496 81.079800921366
6.599999999999495 125.94057249521047
6.609999999999494 154.37279664065522
6.619999999999493 157.72770906762543
6.629999999999492 138.29835210575905
6.639999999999491 104.81932779543882
6.64999999999949 66.39527390364071
6.6599999999994886 27.206328260009826
6.6699999999994874 -17.309998359955117
6.679999999999486 -68.6955368558028
6.689999999999485 -117.48642290842595
6.699999999999484 -149.09620092634344
6.709999999999483 -152.86824060035443
6.719999999999482 -130.1310239692186
6.729999999999481 -93.02167623795347
6.73999999999948 -53.585570380030006
6.749999999999479 -16.515164089140697
6.7599999999994775 22.930332278419144
6.769999999999476 69.04889499011676
6.779999999999475 115.77841984568539
6.789999999999474 149.49536634002135
6.799999999999473 159.30383962905256
6.809999999999472 144.85570664639738
6.819999999999471 113.9754172810178
6.82999999999947 76.0565548199023
6.839999999999469 37.211223638988116
6.849999999999468 -5.4392798066988775
6.8599999999994665 -55.61500492174616
6.869999999999465 -106.35620795696369
6.879999999999464 -143.5529027615634
6.889999999999463 -154.69002181179917
6.899999999999462 -137.679930757611
6.909999999999461 -102.84913759917707
6.91999999999946 -63.17884677535385
6.929999999999459 -25.652857542962508
6.939999999999458 12.52926358814122
6.949999999999457 57.10785194776645
6.9599999999994555 104.80718500956452
6.969999999999454 143.07890267130574
6.979999999999453 159.3233223865588
6.989999999999452 150.37571562056252
6.999999999999451 122.69408171781106
7.00999999999945 85.71805675304613
7.019999999999449 46.9950823643573
7.029999999999448 5.9030257388888
7.039999999999447 -42.60808554917891
7.049999999999446 -94.39093230533729
7.0599999999994445 -136.35134580470196
7.069999999999443 -154.69744664150755
7.079999999999442 -144.1097969377264
7.089999999999441 -112.39677121878981
7.09999999999944 -72.9566498859658
7.109999999999439 -34.77352966900533
7.119999999999438 2.5698420103231854
7.129999999999437 45.40184084878176
7.139999999999436 93.24893477136209
7.149999999999435 135.2441490788333
7.1599999999994335 157.72828269995443
7.169999999999432 154.71918636159512
7.179999999999431 130.8313048097192
7.18999999999943 95.30727107741558
7.199999999999429 56.660094861532215
7.209999999999428 16.723989800697538
7.219999999999427 -29.845266291106185
7.229999999999426 -81.81811705060684
7.239999999999425 -127.64426705523164
7.249999999999424 -152.84304650799132
7.2599999999994225 -149.21069795277958
7.269999999999421 -121.49691271658052
7.27999999999942 -82.86374291781155
7.289999999999419 -43.98559805690302
7.299999999999418 -7.006598186238122
7.309999999999417 34.06066439940065
7.319999999999416 81.33868857742155
7.329999999999415 126.15153877696028
7.339999999999414 154.49100080088277
7.349999999999413 157.7479971521817
7.3599999999994115 138.24991550786973
7.36999999999941 104.7338262778408
7.379999999999409 66.2951695468897
7.389999999999408 27.083756491934565
7.399999999999407 -17.476784707348415
7.409999999999406 -68.88115856934513
7.419999999999405 -117.62741236727709
7.429999999999404 -149.13056491445698
7.439999999999403 -152.77343770672638
7.4499999999994015 -129.9430674467527
7.4599999999994 -92.80093288005907
7.469999999999399 -53.3719919741429
7.479999999999398 -16.306017282051542
7.489999999999397 23.164717714744924
7.499999999999396 69.30489664605298
7.509999999999395 116.00636895766499
7.519999999999394 149.63490978859727
7.529999999999393 159.33183871057693
7.539999999999392 144.79764904558138
7.5499999999993905 113.87257277944025
7.559999999999389 75.94279310170329
7.569999999999388 37.09020733331509
7.579999999999387 -5.597650324148049
7.589999999999386 -55.80638237887129
7.599999999999385 -106.52561178335706
7.609999999999384 -143.63092230470053
7.619999999999383 -154.63560714776747
7.629999999999382 -137.51327082443984
7.639999999999381 -102.63284015569981
7.6499999999993795 -62.96537321398772
7.659999999999378 -25.454888953701698
7.669999999999377 12.740730871772996
7.679999999999376 57.345557831435116
7.689999999999375 105.03508235623704
7.699999999999374 143.23543847831064
7.709999999999373 159.37035840831564
7.719999999999372 150.32506049791584
7.729999999999371 122.58475685237093
7.73999999999937 85.58889203632701
7.7499999999993685 46.86422867885294
7.759999999999367 5.746783535370184
7.769999999999366 -42.7989975038561
7.779999999999365 -94.57420114630878
7.789999999999364 -136.4612847752841
7.799999999999363 -154.68456547198736
7.809999999999362 -143.9776121210573
7.819999999999361 -112.1996902833211
7.82999999999936 -72.75012177174753
7.839999999999359 -34.581439279707965
7.8499999999993575 2.7683914187923477
7.859999999999356 45.62698249496168
7.869999999999355 93.47540775949774
7.879999999999354 135.41378427807345
7.889999999999353 157.79475548156995
7.899999999999352 154.6830346451328
7.909999999999351 130.72720033633178
7.91999999999935 95.17372275241719
7.929999999999349 56.52275896304304
7.939999999999348 16.56790983063233
7.9499999999993465 -30.038238008355123
7.959999999999345 -82.01572307889961
7.969999999999344 -127.78317301107141
7.979999999999343 -152.8673240142466
7.989999999999342 -149.11034806646106
7.999999999999341 -121.31837591276678
8.009999999999344 -82.66525751884622
8.019999999999348 -43.799377337064016
8.029999999999351 -6.819989279960197
8.039999999999354 34.27424731990682
8.049999999999358 81.56503636538551
8.059999999999361 126.33609070695371
8.069999999999364 154.579355930487
8.079999999999368 157.72834780393225
8.089999999999371 138.15222673186526
8.099999999999374 104.59789025156336
8.109999999999378 66.15269273381908
8.119999999999381 26.930123595075827
8.129999999999384 -17.666741543084967
8.139999999999388 -69.08833544165799
8.149999999999391 -117.79289674894112
8.159999999999394 -149.19266396423143
8.169999999999398 -152.70767582831155
8.179999999999401 -129.78427446785201
8.189999999999404 -92.60922245014093
8.199999999999408 -53.18807029421902
8.209999999999411 -16.128393595921295
8.219999999999414 23.36560714810028
8.229999999999418 69.5274852710928
8.239999999999421 116.20338482648758
8.249999999999424 149.74682222066707
8.259999999999428 159.33356408470775
8.269999999999431 144.71095456877663
8.279999999999434 113.73715558847599
8.289999999999438 75.79471968887323
8.299999999999441 36.936866802415295
8.309999999999444 -5.782745813127747
8.319999999999448 -56.017837080364274
8.329999999999451 -106.71156350636832
8.339999999999455 -143.72702783282205
8.349999999999458 -154.60489915030863
8.359999999999461 -137.37660251864162
8.369999999999465 -102.4491659063773
8.379999999999468 -62.78221762282129
8.389999999999471 -25.28246133582536
8.399999999999475 12.930348376619762
8.409999999999478 57.56237542347918
8.419999999999481 105.24115092947319
8.429999999999485 143.36948458472045
8.439999999999488 159.39542349161636
8.449999999999491 150.25296075271234
8.459999999999495 122.45377185701133
8.469999999999498 85.43749490183379
8.479999999999501 46.710437791404516
8.489999999999505 5.5677378192832805
8.499999999999508 -43.010830672966165
8.509999999999511 -94.77585906459869
8.519999999999515 -136.58798213911285
8.529999999999518 -154.6889067820274
8.539999999999521 -143.86547008287266
8.549999999999525 -112.02581960840513
8.559999999999528 -72.56774457508479
8.569999999999531 -34.41176627143702
8.579999999999535 2.947758561635723
8.589999999999538 45.836047185485626
8.599999999999541 93.68732288113281
8.609999999999545 135.56854579652241
8.619999999999548 157.84495029886398
8.629999999999551 154.6287509371552
8.639999999999555 130.6036052040704
8.649999999999558 95.02086901361383
8.659999999999561 56.36740024884068
8.669999999999565 16.39517412422002
8.679999999999568 -30.246658238082816
8.689999999999571 -82.22807159116441
8.699999999999575 -127.93669266427452
8.709999999999578 -152.9064227893993
8.719999999999581 -149.0256026185584
8.729999999999585 -121.15659861426471
8.739999999999588 -82.48400515304368
8.749999999999591 -43.62985486109637
8.759999999999595 -6.648821711223988
8.769999999999598 34.474046508786216
8.779999999999601 81.7790394877551
8.789999999999605 126.50889257599216
8.799999999999608 154.65561067826238
8.809999999999611 157.6953475066676
8.819999999999615 138.0395570638787
8.829999999999618 104.4462056569167
8.839999999999621 65.99503706426755
8.849999999999625 26.762560185826956
8.859999999999628 -17.869141397937057
8.869999999999632 -69.30666757057948
8.879999999999635 -117.96890423555078
8.889999999999638 -149.26526803288903
8.899999999999642 -152.65309586696418
8.909999999999645 -129.63790548229244
8.919999999999648 -92.43072823877955
8.929999999999652 -53.01714626916969
8.939999999999655 -15.962777993317204
8.949999999999658 23.555781261331717
8.959999999999662 69.74037142813845
8.969999999999665 116.39091485607
8.979999999999668 149.84876738642998
8.989999999999672 159.32446511023923
8.999999999999675 144.61248856122194
9.009999999999678 113.58958287241116
9.019999999999682 75.63502824954712
9.029999999999685 36.77281521897291
9.039999999999688 -5.977620946317515
9.049999999999692 -56.23814207808594
9.059999999999695 -106.90571140439154
9.069999999999698 -143.83101818602364
9.079999999999702 -154.58230120037933
9.089999999999705 -137.24898450926983
9.099999999999708 -102.27552171811294
9.109999999999712 -62.6093737413062
9.119999999999715 -25.119840582577325
9.129999999999718 13.11115265097213
9.139999999999722 57.77136726393823
9.149999999999725 105.43982960092858
9.159999999999728 143.49590855643623
9.169999999999732 159.41220607012838
9.179999999999735 150.17174130423064
9.189999999999738 122.31316424071517
9.199999999999742 85.27679177995012
9.209999999999745 46.548141911731534
9.219999999999748 5.38103374541943
9.229999999999752 -43.22946697864515
9.239999999999755 -94.98373183686722
9.249999999999758 -136.72066177849564
9.259999999999762 -154.6993874941948
9.269999999999765 -143.76014295604523
9.279999999999768 -111.85955362249965
9.289999999999772 -72.39326296025942
9.299999999999775 -34.24968705511104
9.309999999999778 3.120194094740768
9.319999999999782 46.03883664639093
9.329999999999785 93.89329089309722
9.339999999999788 135.71729233701404
9.349999999999792 157.8888310314478
9.359999999999795 154.56768804135868
9.369999999999798 130.47278577073217
9.379999999999802 94.86080347421085
9.389999999999805 56.20526314193668
9.399999999999809 16.216209096089614
9.409999999999812 -30.46057635356928
9.419999999999815 -82.44524214321346
9.429999999999819 -128.0946896452802
9.439999999999822 -152.95007592718497
9.449999999999825 -148.94599493362026
9.459999999999829 -121.00074096696827
9.469999999999832 -82.30902010733539
9.479999999999835 -43.46635583972068
9.489999999999839 -6.483051513443897
9.499999999999842 34.66904055030841
9.509999999999845 81.98848620865608
9.519999999999849 126.67701031190519
9.529999999999852 154.72690842282736
9.539999999999855 157.6570975438033
9.549999999999859 137.92135790315
9.559999999999862 104.28897175564413
9.569999999999865 65.83211541168103
9.579999999999869 26.590039800315978
9.589999999999872 -18.07604745576377
9.599999999999875 -69.52892762057301
9.609999999999879 -118.14840541885313
9.619999999999882 -149.34122519011856
9.629999999999885 -152.60218359109354
9.639999999999889 -129.49587844248362
9.649999999999892 -92.2570478850428
9.659999999999895 -52.851015585751455
9.669999999999899 -15.801498715044005
9.679999999999902 23.742169009623666
9.689999999999905 69.94976643269462
9.699999999999909 116.57487956396118
9.709999999999912 149.94688302085868
9.719999999999915 159.31127147047852
9.729999999999919 144.50969744523985
9.739999999999922 113.43763774014688
9.749999999999925 75.47120027770498
9.759999999999929 36.604880686163185
9.769999999999932 -6.17608956966356
9.779999999999935 -56.46158996718144
9.789999999999939 -107.10259899187628
9.799999999999942 -143.93753180209166
9.809999999999945 -154.56234592519348
9.819999999999949 -137.12450776799153
9.829999999999952 -102.10549064046606
9.839999999999955 -62.440257133336765
9.849999999999959 -24.960667535137063
9.859999999999962 13.288952919770736
9.869999999999965 57.977629838948175
9.879999999999969 105.6357424087637
9.889999999999972 143.61933662539815
9.899999999999975 159.4257705780593
9.909999999999979 150.08713233752655
9.919999999999982 122.1691021212402
9.929999999999986 85.11280020486521
9.939999999999989 46.38276912595235
9.949999999999992 5.191436309157723
9.959999999999996 -43.45063507127446
9.969999999999999 -95.19373628091294
9.980000000000002 -136.85519884979237
9.990000000000006 -154.71172094538065
10.000000000000009 -143.65703894741603
10.010000000000012 -111.69598056074966
10.020000000000016 -72.22167959024642
10.030000000000019 -34.09035581375967
10.040000000000022 3.290251859384341
10.050000000000026 46.239506596485526
10.060000000000029 94.09711778827298
10.070000000000032 135.86367574509762
10.080000000000036 157.93014122963348
10.090000000000039 154.50393913624913
10.100000000000042 130.3392427452757
10.110000000000046 94.69814073044436
10.120000000000049 56.04071330428548
10.130000000000052 16.03492900273571
10.140000000000056 -30.67656130825972
10.150000000000059 -82.66410986944591
10.160000000000062 -128.25407129393773
10.170000000000066 -152.9950059630405
10.180000000000069 -148.8679048148186
10.190000000000072 -120.8468433742393
10.200000000000076 -82.13626797913366
10.210000000000079 -43.30505547142399
10.220000000000082 -6.319182112973365
10.230000000000086 34.8623874852658
10.240000000000089 82.19628891314909
10.250000000000092 126.8432739483153
10.260000000000096 154.7961373310345
10.270000000000099 157.61668307670337
10.280000000000102 137.80098275758377
10.290000000000106 104.1296640720279
10.300000000000109 65.6672950102775
10.310000000000112 26.41568032358967
10.320000000000116 -18.2846475453629
10.330000000000119 -69.75256044580688
10.340000000000122 -118.32895456383437
10.350000000000126 -149.41805099727134
10.360000000000129 -152.55226379569098
10.370000000000132 -129.35523315161564
10.380000000000136 -92.08506004102598
10.39000000000014 -52.68663450865403
10.400000000000142 -15.641747949651489
10.410000000000146 23.927275132481498
10.42000000000015 70.15790641706214
10.430000000000152 116.75739582939757
10.440000000000156 150.04332558258312
10.45000000000016 159.2963116536036
10.460000000000163 144.40515296898366
10.470000000000166 113.28402835337764
10.48000000000017 75.30587083586053
10.490000000000173 36.43549358380788
10.500000000000176 -6.37595539800914
10.51000000000018 -56.68617355078722
10.520000000000183 -107.30029703517785
10.530000000000186 -144.04462291647113
10.54000000000019 -154.54299091571932
10.550000000000193 -137.00095384896815
10.560000000000196 -101.93671580133324
10.5700000000002 -62.27252439268821
10.580000000000203 -24.802733796874293
10.590000000000206 13.465755381965238
10.60000000000021 58.18294968969224
10.610000000000213 105.83053823042036
10.620000000000216 143.74140638185844
10.63000000000022 159.4378639167976
10.640000000000223 150.00107865957648
10.650000000000226 122.02368695826382
10.66000000000023 84.94761145880315
10.670000000000233 46.2162614789398
10.680000000000236 5.0006915830703065
10.69000000000024 -43.67276379369042
10.700000000000243 -95.40439135358427
10.710000000000246 -136.99011520285325
10.72000000000025 -154.72436704248494
10.730000000000253 -143.5544889416175
10.740000000000256 -111.53330255078532
10.75000000000026 -72.05117592252275
10.760000000000263 -33.932039984861746
10.770000000000266 3.4595205373750986
10.78000000000027 46.43947661679576
10.790000000000273 94.30010000272107
10.800000000000276 136.00896309193087
10.81000000000028 157.9702098363585
10.820000000000283 154.43897030730375
10.830000000000286 130.20457808494785
10.84000000000029 94.53450639844982
10.850000000000293 55.8752812932124
10.860000000000296 15.852719272888734
10.8700000000003 -30.893369309626962
10.880000000000303 -82.88352038178154
10.890000000000306 -128.41370364123284
10.90000000000031 -153.04004716191565
10.910000000000313 -148.79007884535972
10.920000000000316 -120.6935397359382
10.93000000000032 -81.96433675781928
10.940000000000323 -43.1445876268548
10.950000000000326 -6.155949339892473
10.96000000000033 35.05521962795255
10.970000000000333 82.40346777131772
10.980000000000336 127.00866188401581
10.99000000000034 154.8643087934048
11.000000000000343 157.5752126687895
11.010000000000346 137.67965596290367
11.02000000000035 103.96955025744488
11.030000000000353 65.50178541102021
11.040000000000356 26.240580627974808
11.05000000000036 -18.493958243064313
11.060000000000363 -69.97666468759317
11.070000000000366 -118.50967636316857
11.08000000000037 -149.49485291306533
11.090000000000373 -152.50238597706468
11.100000000000376 -129.2149307596035
11.11000000000038 -91.91367354165216
11.120000000000383 -52.52293215178928
11.130000000000386 -15.482524318620179
11.14000000000039 24.1120044925258
11.150000000000393 70.36560187172162
11.160000000000396 116.93922560555322
11.1700000000004 150.1388652987355
11.180000000000403 159.2804170199202
11.190000000000406 144.29977831862476
11.20000000000041 113.12973308050138
11.210000000000413 75.13999408056308
11.220000000000416 36.2655301863667
11.23000000000042 -6.576433605714996
11.240000000000423 -56.91118309044535
11.250000000000426 -107.498127999062
11.26000000000043 -144.15160743444295
11.270000000000433 -154.52351316425353
11.280000000000436 -136.8775314457954
11.29000000000044 -101.76835304533404
11.300000000000443 -62.10533561689756
11.310000000000446 -24.645248491266827
11.32000000000045 13.642278619135155
11.330000000000453 58.387968648757436
11.340000000000456 106.02481211014091
11.35000000000046 143.86270976881352
11.360000000000463 159.44911569388185
11.370000000000466 149.91427780806677
11.38000000000047 121.87767050165944
11.390000000000473 84.7819737611566
11.400000000000476 46.04931503668999
11.41000000000048 4.809426879576378
11.420000000000483 -43.895288673525755
11.430000000000486 -95.61516690008142
11.44000000000049 -137.12488339206686
11.450000000000493 -154.73677576641927
11.460000000000496 -143.45189396791582
11.4700000000005 -111.37087111655524
11.480000000000503 -71.88109423010137
11.490000000000506 -33.774112844114526
11.50000000000051 3.628573516418328
11.510000000000513 46.639257538771844
11.520000000000516 94.5027031954052
11.53000000000052 136.1536092759261
11.540000000000523 158.00951437290541
11.550000000000527 154.373309021329
11.56000000000053 130.06936883704978
11.570000000000533 94.37048673009124
11.580000000000537 55.70951923381649
11.59000000000054 15.670079823896955
11.600000000000543 -31.110551423156352
11.610000000000547 -83.10305726958289
11.62000000000055 -128.5731775766816
11.630000000000553 -153.08477845686053
11.640000000000557 -148.71206357164465
11.65000000000056 -120.54033527722939
11.660000000000563 -81.79271506885617
11.670000000000567 -42.98445785644057
11.68000000000057 -5.992896036295292
11.690000000000573 35.247945776929384
11.700000000000577 82.61039061919273
11.71000000000058 127.17352628513356
11.720000000000583 154.9317865337344
11.730000000000587 157.53308505716882
11.74000000000059 137.55781879444308
11.750000000000593 103.80908845248982
11.760000000000597 65.33602494806465
11.7700000000006 26.065139610089787
11.780000000000603 -18.70362167810849
11.790000000000607 -70.20091259543389
11.80000000000061 -118.69025309988474
11.810000000000613 -149.57130760818956
11.820000000000617 -152.45220576473582
11.83000000000062 -129.0745943114427
11.840000000000623 -91.74249168011782
11.850000000000627 -52.35951913408418
11.86000000000063 -15.323464015258836
11.870000000000633 24.296684462088763
11.880000000000637 70.57314501322645
11.89000000000064 117.12064338379288
11.900000000000643 150.2337807197148
11.910000000000647 159.2638894241108
11.92000000000065 144.19390935109953
11.930000000000653 112.97510785493834
11.940000000000657 74.97391694444644
11.95000000000066 36.09530876049834
11.960000000000663 -6.777238179017942
11.970000000000667 -57.13635908584422
11.98000000000067 -107.69584408498683
11.990000000000673 -144.25823620997858
12.000000000000677 -154.50365063086534
12.01000000000068 -136.7539542063277
12.020000000000683 -101.60009594064394
12.030000000000687 -61.93838478624176
12.04000000000069 -24.487922444323402
12.050000000000693 13.818784950446528
12.060000000000697 58.59291977892198
12.0700000000007 106.21877908352145
12.080000000000704 143.98346099578396
12.090000000000707 159.4597550573836
12.10000000000071 149.826984883949
12.110000000000714 121.7313280729681
12.120000000000717 84.61616092192347
12.13000000000072 45.88218350719022
12.140000000000724 4.617870796321554
12.150000000000727 -44.11800344499517
12.16000000000073 -95.8258687377777
12.170000000000734 -137.25931045126887
12.180000000000737 -154.7487466853027
12.19000000000074 -143.3490365561641
12.200000000000744 -111.20845054207153
12.210000000000747 -71.71119481791857
12.22000000000075 -33.6163450021041
12.230000000000754 3.7976208901302613
12.240000000000757 46.839035990398585
12.25000000000076 94.70509678683764
12.260000000000764 136.29777973327083
12.270000000000767 158.04822916824395
12.28000000000077 154.30714861298446
12.290000000000774 129.93382687239682
12.300000000000777 94.20629706720355
12.31000000000078 55.54362933348719
12.320000000000784 15.487193481054078
12.330000000000787 -31.327943069532907
12.34000000000079 -83.32256768569692
12.350000000000794 -128.7323430972096
12.360000000000797 -153.1290459175865
12.3700000000008 -148.6336937494231
12.380000000000804 -120.38704943904801
12.390000000000807 -81.62121584689721
12.40000000000081 -42.82448464073295
12.410000000000814 -5.829854199108567
12.420000000000817 35.44071565712602
12.43000000000082 82.81719159106704
12.440000000000824 127.33799554142115
12.450000000000827 154.99870365169306
12.46000000000083 157.49044681286452
12.470000000000834 137.4356335412832
12.480000000000837 103.64844726577203
12.49000000000084 65.17017446498699
12.500000000000844 25.88950343110089
12.510000000000847 -18.913506257889424
12.52000000000085 -70.42518320436807
12.530000000000854 -118.8705676621859
12.540000000000857 -149.6472963023981
12.55000000000086 -152.40159739117126
12.560000000000864 -128.93408605252094
12.570000000000867 -91.57136912826613
12.58000000000087 -52.19625215190036
12.590000000000874 -15.164432879925727
12.600000000000877 24.481435382943076
12.61000000000088 70.78064252720064
12.620000000000884 117.30174923445406
12.630000000000887 150.32817377373817
12.64000000000089 159.24684009991495
12.650000000000894 144.08766999563937
12.660000000000897 112.82028411534186
12.6700000000009 74.80776715689504
12.680000000000904 35.924946065889415
12.690000000000907 -6.978263844762765
12.70000000000091 -57.361605427078516
12.710000000000914 -107.89335344704679
12.720000000000917 -144.36441717936287
12.73000000000092 -154.4833072339134
12.740000000000924 -136.630117413952
12.750000000000927 -101.43183216469137
12.76000000000093 -61.77155922424506
12.770000000000934 -24.3306487235495
12.780000000000937 13.995371151111627
12.79000000000094 58.797888379035896
12.800000000000944 106.41251752097641
12.810000000000947 144.10373838998453
12.82000000000095 159.46986651263666
12.830000000000954 149.73929429231853
12.840000000000957 121.58476161980573
12.85000000000096 84.45027413820355
12.860000000000964 45.71496012904716
12.870000000000967 4.426107515501769
12.88000000000097 -44.340831499428106
12.890000000000974 -96.03642454914613
12.900000000000977 -137.39332469835546
12.91000000000098 -154.76020604647152
12.920000000000984 -143.24583719637064
12.930000000000987 -111.04595447194222
12.94000000000099 -71.54138945229576
12.950000000000994 -33.458651474926384
12.960000000000997 3.96674045919022
12.970000000001 47.038880430544395
12.980000000001004 94.90734248694814
12.990000000001007 136.44153484417558
13.00000000000101 158.08641855080305
13.010000000001014 154.24056086988753
13.020000000001017 129.79803090491782
13.03000000000102 94.04201729105685
13.040000000001024 55.37768604691726
13.050000000001027 15.30412749473949
13.06000000000103 -31.545483046224376
13.070000000001034 -83.54199443657161
13.080000000001037 -128.8911441442292
13.09000000000104 -153.17279263050324
13.100000000001044 -148.5549089696785
13.110000000001047 -120.2336162021856
13.12000000000105 -81.44977031871376
13.130000000001054 -42.66460067249611
13.140000000001058 -5.666761348124126
13.15000000000106 35.63358439366573
13.160000000001064 83.02391952501215
13.170000000001068 127.50211635492504
13.18000000000107 155.06510918166038
13.190000000001074 157.44735248773705
13.200000000001078 137.31316073350516
13.21000000000108 103.48768947485252
13.220000000001084 65.00429341164985
13.230000000001088 25.7137257423755
13.240000000001091 -19.123563049001632
13.250000000001094 -70.64943110504855
13.260000000001098 -119.05057599111403
13.270000000001101 -149.72277482367446
13.280000000001104 -152.35051480235035
13.290000000001108 -128.79335578476412
13.300000000001111 -91.40025255836358
13.310000000001114 -52.03307814921879
13.320000000001118 -15.005380812889186
13.330000000001121 24.666301734723774
13.340000000001124 70.98813329315169
13.350000000001128 117.48257939185154
13.360000000001131 150.42208188512507
13.370000000001134 159.22931048279005
13.380000000001138 143.98110665279665
13.390000000001141 112.66531096992637
13.400000000001144 74.64159215024972
13.410000000001148 35.75448490699979
13.420000000001151 -7.179471539569704
13.430000000001154 -57.58688591958031
13.440000000001158 -108.09062130845848
13.450000000001161 -144.4701158383508
13.460000000001164 -154.4624476852036
13.470000000001168 -136.50598303878326
13.480000000001171 -101.26352063941292
13.490000000001174 -61.60481730951041
13.500000000001178 -24.173387291717972
13.510000000001181 14.172073185995274
13.520000000001184 59.00290555794872
13.530000000001188 106.6060556613662
13.540000000001191 144.22357051300196
13.550000000001194 159.47948153656947
13.560000000001198 149.65124150128008
13.570000000001201 121.43800939919493
13.580000000001204 84.28435117181054
13.590000000001208 45.5476791005765
13.600000000001211 4.234168131346635
13.610000000001214 -44.563743918977494
13.620000000001218 -96.24680675587479
13.630000000001221 -137.5268990103262
13.640000000001224 -154.77112661098852
13.650000000001228 -143.1422671255706
13.660000000001231 -110.88335150799287
13.670000000001234 -71.37164565982178
13.680000000001238 -33.30100042315712
13.690000000001241 4.1359613381575855
13.700000000001245 47.2388158841559
13.710000000001248 95.109462406671
13.720000000001251 136.58489641079444
13.730000000001255 158.1241063925576
13.740000000001258 154.17357287263494
13.750000000001261 129.66201061141373
13.760000000001265 93.87767738844956
13.770000000001268 55.21171676397547
13.780000000001271 15.120906528573627
13.790000000001275 -31.76314823756354
13.800000000001278 -83.76131556271218
13.810000000001281 -129.04955925771208
13.820000000001285 -153.21599738564697
13.830000000001288 -148.4756874362335
13.840000000001291 -120.0800117507878
13.850000000001295 -81.27835332809266
13.860000000001298 -42.504780775628845
13.870000000001301 -5.503593921436405
13.880000000001305 35.82657223285186
13.890000000001308 83.23059184345166
13.900000000001311 127.66590535616045
13.910000000001315 155.13102118993095
13.920000000001318 157.40382271662133
13.930000000001321 137.19042332384845
13.940000000001325 103.3268388067381
13.950000000001328 64.8384037799824
13.960000000001331 25.537826078265823
13.970000000001335 -19.333773646145517
13.980000000001338 -70.87363872882047
13.990000000001341 -119.23026100155651
14.000000000001345 -149.79772648808358
14.010000000001348 -152.2989413878185
14.020000000001351 -128.65238558862097
14.030000000001355 -91.22912264688466
14.040000000001358 -51.869977363030074
14.050000000001361 -14.846288801764857
14.060000000001365 24.85129999748665
14.070000000001368 71.19563112352373
14.080000000001371 117.66314655788683
14.090000000001375 150.5155186470139
14.100000000001378 159.21131627045105
14.110000000001381 143.87423703291557
14.120000000001385 112.51020712857111
14.130000000001388 74.47540962300572
14.140000000001391 35.583940777774615
14.150000000001395 -7.380846688620181
14.160000000001398 -57.81218648190324
14.170000000001401 -108.28763398652538
14.180000000001405 -144.57531892987703
14.190000000001408 -154.44105917764452
14.200000000001411 -136.38153768972938
14.210000000001415 -101.09514665767946
14.220000000001418 -61.438143673925104
14.230000000001422 -24.01612288043077
14.240000000001425 14.348904546643368
14.250000000001428 59.20798237254854
14.260000000001432 106.7994032214688
14.270000000001435 144.3429675251968
14.280000000001438 159.48861199592648
14.290000000001442 149.56284017003415
14.300000000001445 121.29108609092216
14.310000000001448 84.11840630267884
14.320000000001452 45.38035277037346
14.330000000001455 4.042064082514571
14.340000000001458 -44.786729420738695
14.350000000001462 -96.45700432759676
14.360000000001465 -137.6600227509222
14.370000000001468 -154.78149835279737
14.380000000001472 -143.03831636367906
14.390000000001475 -110.72063057538799
14.400000000001478 -71.20195163509746
14.410000000001482 -33.14337966228368
14.420000000001485 4.305294601740471
14.430000000001488 47.43885130482013
14.440000000001492 95.31146400119488
14.450000000001495 136.7278719545379
14.460000000001498 158.1613016020933
14.470000000001502 154.10619513618428
14.480000000001505 129.52577749421184
14.490000000001508 93.71328886642574
14.500000000001512 55.04573141449584
14.510000000001515 14.937539495748211
14.520000000001518 -31.98092964670262
14.530000000001522 -83.98052213575212
14.540000000001525 -129.2075797971297
14.550000000001528 -153.25865219698807
14.560000000001532 -148.39602166962553
14.570000000001535 -119.92622790704006
14.580000000001538 -81.10695589226304
14.590000000001542 -42.345015379361925
14.600000000001545 -5.34034279326643
14.610000000001548 36.01968649904194
14.620000000001552 83.4372143204947
14.630000000001555 127.82936804686003
14.640000000001558 155.19644625986652
14.650000000001562 157.35986556792307
14.660000000001565 137.0674303257219
14.670000000001568 103.16590451260268
14.680000000001572 64.67251366957447
14.690000000001575 25.361811340436688
14.700000000001578 -19.5441309334107
14.710000000001582 -71.0977988490517
14.720000000001585 -119.40961560411283
14.730000000001588 -149.8721448246493
14.740000000001592 -152.24687142894635
14.750000000001595 -128.51116953840415
14.760000000001599 -91.0579726450932
14.770000000001602 -51.70694240746279
14.780000000001605 -14.687149340412049
14.790000000001609 25.036436259419816
14.800000000001612 71.40314055750483
14.810000000001615 117.84345470288761
14.820000000001619 150.60848882832897
14.830000000001622 159.19286358770512
14.840000000001625 143.76706821708285
14.850000000001629 112.35497998580023
14.860000000001632 74.30922627731873
14.870000000001635 35.413319024012935
14.880000000001639 -7.58238377484372
14.890000000001642 -58.03750125885185
14.900000000001645 -108.48438559836757
14.910000000001649 -144.68002111138054
14.920000000001652 -154.41913722196324
14.930000000001655 -136.2567771527123
14.940000000001659 -100.92670526220424
14.950000000001662 -61.27153273591282
14.960000000001665 -23.85884937244161
14.970000000001669 14.525870353306885
14.980000000001672 59.41312244851261
14.990000000001675 106.99256302809643
15.000000000001679 144.46193276527822
15.010000000001682 159.49726248818894
15.020000000001685 149.47409586798835
15.030000000001689 121.14399762308645
15.040000000001692 83.95244509954932
15.050000000001695 45.21298535863093
15.060000000001699 3.849799547287475
15.070000000001702 -45.00978328470481
15.080000000001705 -96.6670123690617
15.090000000001709 -137.79269140936316
15.100000000001712 -154.79131761985275
15.110000000001715 -142.93398192733798
15.120000000001719 -110.5577881700118
15.130000000001722 -71.03230323764865
15.140000000001725 -32.98578432858328
15.150000000001729 4.4747446348766715
15.160000000001732 47.63898966603017
15.170000000001735 95.51334928562305
15.180000000001739 136.87046370043697
15.190000000001742 158.1980075143293
15.200000000001745 154.03843203281943
15.210000000001749 129.38933630146914
15.220000000001752 93.54885637327635
15.230000000001755 54.87973344737489
15.240000000001759 14.754029452257527
15.250000000001762 -32.19882352291444
15.260000000001765 -84.19961006947338
15.270000000001769 -129.3652018930483
15.280000000001772 -153.3007539884344
15.290000000001776 -148.3159095162024
15.300000000001779 -119.7722623013614
15.310000000001782 -80.9355750377396
15.320000000001786 -42.185300707789025
15.330000000001789 -5.177004204920607
15.340000000001792 36.21292972481855
15.350000000001796 83.64378839718502
15.360000000001799 127.99250579489674
15.370000000001802 155.26138671473026
15.380000000001806 157.31548443273698
15.390000000001809 136.94418557977653
15.400000000001812 103.00489044732373
15.410000000001816 64.50662602168993
15.420000000001819 25.18568371283412
15.430000000001822 -19.754632012385514
15.440000000001826 -71.32190805604836
15.450000000001829 -119.58863642800978
15.460000000001832 -149.9460271415938
15.470000000001836 -152.194303291784
15.480000000001839 -128.3697061513774
15.490000000001842 -90.88680051388911
15.500000000001846 -51.54397046974367
15.510000000001849 -14.52795921878726
15.520000000001852 25.221712744031095
15.530000000001856 71.61066266459756
15.540000000001859 118.0235045554425
15.550000000001862 150.7009939141912
15.560000000001866 159.1739550220453
15.570000000001869 143.65960332579238
15.580000000001872 112.19963275536662
15.590000000001876 74.14304469060275
15.600000000001879 35.2426212294523
15.610000000001882 -7.784080669684698
15.620000000001886 -58.26282741965193
15.630000000001889 -108.68087319852407
15.640000000001892 -144.78421994231513
15.650000000001896 -154.39668046914616
15.660000000001899 -136.13170058286914
15.670000000001902 -100.75819516938704
15.680000000001906 -61.10498249659815
15.690000000001909 -23.70156409877778
15.700000000001912 14.70297264669938
15.710000000001916 59.61832663320297
15.720000000001919 107.18553537194065
15.730000000001922 144.58046702704672
15.740000000001926 159.50543490601734
15.75000000000193 149.38501113567298
15.760000000001932 120.99674667483272
15.770000000001936 83.78646986708434
15.78000000000194 45.0455780911535
15.790000000001942 3.657375959529702
15.800000000001946 -45.23290319312291
15.81000000000195 -96.87682829581159
15.820000000001953 -137.924902727402
15.830000000001956 -154.8005831800147
15.84000000000196 -142.82926340028757
15.850000000001963 -110.39482360719471
15.860000000001966 -70.86269916009569
15.87000000000197 -32.82821227729315
15.880000000001973 4.644313336105412
15.890000000001976 47.83923171294032
15.90000000000198 95.71511825814878
15.910000000001983 137.01267189157215
15.920000000001986 158.23422542086368
15.93000000000199 153.97028562607773
15.940000000001993 129.25268929110524
15.950000000001996 93.3843819726655
15.960000000002 54.71372392584308
15.970000000002003 14.570377257447177
15.980000000002006 -32.416828027647824
15.99000000000201 -84.41857710492388
16.00000000000201 -129.52242342351116
16.010000000002005 -153.3423015367456
16.020000000002 -148.23535078923584
16.030000000001994 -119.61811473305976
16.04000000000199 -80.76421001890724
16.050000000001983 -42.02563514242483
16.060000000001978 -5.013576382671872
16.070000000001972 36.40630264088168
16.080000000001966 83.85031391788765
16.09000000000196 128.1553184214178
16.100000000001955 155.3258433019709
16.11000000000195 157.27068096590256
16.120000000001944 136.82069099532816
16.13000000000194 102.84379847168861
16.140000000001933 64.34074184968645
16.150000000001928 25.009443641565753
16.160000000001922 -19.965275535904723
16.170000000001917 -71.54596437149874
16.18000000000191 -119.76732148452871
16.190000000001906 -150.0193721628574
16.2000000000019 -152.14123685233616
16.210000000001894 -128.2279955969044
16.22000000000189 -90.7156059579792
16.230000000001883 -51.38106043324593
16.240000000001878 -14.36871682800782
16.250000000001872 25.407130247659268
16.260000000001867 71.8181972238934
16.27000000000186 118.20329564815324
16.280000000001856 150.7930341637827
16.29000000000185 159.15459184775568
16.300000000001845 143.55184399699542
16.31000000000184 112.0441670942174
16.320000000001833 73.97686591033059
16.330000000001828 35.07184758269237
16.340000000001822 -7.985936493217906
16.350000000001817 -58.4881632715107
16.36000000000181 -108.87709491335112
16.370000000001806 -144.88791408943115
16.3800000000018 -154.37368871428455
16.390000000001795 -136.00630841619204
16.40000000000179 -100.5896164325602
16.410000000001784 -60.93849231589669
16.420000000001778 -23.544265645813937
16.430000000001773 14.880212296861359
16.440000000001767 59.823594755733424
16.45000000000176 107.37831957482699
16.460000000001756 144.69857017964716
16.47000000000175 159.51313012608577
16.480000000001745 149.29558740954513
16.49000000000174 120.84933470071465
16.500000000001734 83.62048171808878
16.510000000001728 44.878131051103395
16.520000000001723 3.4647937748834607
16.530000000001717 -45.45608775395635
16.54000000000171 -97.08645034824181
16.550000000001706 -138.05665532155246
16.5600000000017 -154.80929466055204
16.570000000001695 -142.72416136053977
16.58000000000169 -110.23173722502584
16.590000000001684 -70.69313917363012
16.60000000000168 -32.67066235448647
16.610000000001673 4.814001659706506
16.620000000001667 48.03957737842697
16.63000000000166 95.91677014488108
16.640000000001656 137.1544960652152
16.65000000000165 158.26995581743952
16.660000000001645 153.90175716170592
16.67000000000164 129.11583774963418
16.680000000001634 93.21986681686097
16.69000000000163 54.54770297132524
16.700000000001623 14.386583005565697
16.710000000001617 -32.634942085241875
16.720000000001612 -84.63742161284547
16.730000000001606 -129.67924296281012
16.7400000000016 -153.38329427316881
16.750000000001595 -148.1543460657522
16.76000000000159 -119.46378578652374
16.770000000001584 -80.59286093363536
16.78000000000158 -41.86601784792498
16.790000000001573 -4.850058316142224
16.800000000001567 36.59980533497205
16.810000000001562 84.05679009896528
16.820000000001556 128.31780520606213
16.83000000000155 155.38981615584612
16.840000000001545 157.22545619998033
16.85000000000154 136.69694774338734
16.860000000001534 102.68262971919528
16.87000000000153 64.17486142908228
16.880000000001523 24.833090944775563
16.890000000001518 -20.17606075281185
16.900000000001512 -71.769966329432
16.910000000001506 -119.94566931495858
16.9200000000015 -150.092179129109
16.930000000001495 -152.08767256486715
16.94000000000149 -128.0860386499224
16.950000000001484 -90.54438933632508
16.96000000000148 -51.21821180613978
16.970000000001473 -14.20942115755851
16.980000000001468 25.59268903343893
16.990000000001462 72.02574353098389
17.000000000001457 118.38282706715333
17.01000000000145 150.88460938736316
17.020000000001446 159.13477484650883
17.03000000000144 143.44379132372626
17.040000000001434 111.88858407680314
17.05000000000143 73.81069041039484
17.060000000001423 34.90099775682148
17.070000000001418 -8.187950836405733
17.080000000001412 -58.71350752891529
17.090000000001407 -109.07304928689348
17.1000000000014 -144.99110261374386
17.110000000001396 -154.35016220377423
17.12000000000139 -135.88060154305262
17.130000000001385 -100.42096962406751
17.14000000000138 -60.77206203343819
17.150000000001373 -23.38695309153168
17.160000000001368 15.057589766273992
17.170000000001362 60.02892622838728
17.180000000001357 107.57091464028778
17.19000000000135 144.81624170950005
17.200000000001346 159.52034868727856
17.21000000000134 149.2058256775932
17.220000000001335 120.70176273474596
17.23000000000133 83.45448128236256
17.240000000001324 44.71064393418004
17.250000000001318 3.272053045436408
17.260000000001313 -45.67933587378754
17.270000000001307 -97.29587711902617
17.2800000000013 -138.187948088041
17.290000000001296 -154.81745206390823
17.30000000000129 -142.61867670663173
17.310000000001285 -110.06852978809417
17.32000000000128 -70.5236234041145
17.330000000001274 -32.51313381347735
17.340000000001268 4.983810245041511
17.350000000001263 48.24002625078893
17.360000000001257 96.11830392902944
17.37000000000125 137.29593544584367
17.380000000001246 158.30519896540142
17.39000000000124 153.83284751738387
17.400000000001235 128.9787826691296
17.41000000000123 93.0553116492152
17.420000000001224 54.38167041928797
17.43000000000122 14.202646445762696
17.440000000001213 -32.85316484161764
17.450000000001207 -84.8561422538502
17.4600000000012 -129.8356592928467
17.470000000001196 -153.4237319255688
17.48000000000119 -148.0728961641189
17.490000000001185 -119.30927637781335
17.50000000000118 -80.42152815401782
17.510000000001174 -41.70644831551765
17.52000000000117 -4.686449239331438
17.530000000001163 36.793437607076086
17.540000000001157 84.26321597245051
17.550000000001152 128.4799651752141
17.560000000001146 155.45330524025255
17.57000000000114 157.17981088051502
17.580000000001135 136.5729567790736
17.59000000000113 102.52138499077611
17.600000000001124 64.00898482072812
17.61000000000112 24.6566251459178
17.620000000001113 -20.386987070871683
17.630000000001107 -71.99391270750984
17.640000000001102 -120.12367860858514
17.650000000001096 -150.16444752485486
17.66000000000109 -152.03361105212025
17.670000000001085 -127.94383636060677
17.68000000000108 -90.37315119952693
17.690000000001074 -51.05542437591201
17.70000000000107 -14.050071372355134
17.710000000001063 25.77838911982765
17.720000000001058 72.23330073727662
17.730000000001052 118.5620977031589
17.740000000001046 150.9757192535045
17.75000000000104 159.11450460217716
17.760000000001035 143.33544621017228
17.77000000000103 111.73288454453316
17.780000000001024 73.64451846828186
17.79000000000102 34.73007120848419
17.800000000001013 -8.390123432298253
17.810000000001008 -58.93885909060063
17.820000000001002 -109.26873498139503
17.830000000000997 -145.09378476429345
17.84000000000099 -154.32610131513962
17.850000000000986 -135.75458106366085
17.86000000000098 -100.25225546788235
17.870000000000974 -60.60569170440998
17.88000000000097 -23.229625655114575
17.890000000000963 15.235105318497233
17.900000000000958 60.234320355886965
17.910000000000952 107.7633193995876
17.920000000000947 144.93348101795422
17.93000000000094 159.52709095046174
17.940000000000936 149.1157268147549
17.95000000000093 120.55403160122428
17.960000000000925 83.28846906095772
17.97000000000092 44.54311623761512
17.980000000000913 3.079153729062753
17.990000000000908 -45.90264662084343
18.000000000000902 -97.50510727924174
18.010000000000897 -138.3187800835577
18.02000000000089 -154.8250554789261
18.030000000000886 -142.51281051430254
18.04000000000088 -109.90520216293575
18.050000000000875 -70.35415215997952
18.06000000000087 -32.355626009781176
18.070000000000864 5.153739557847572
18.080000000000858 48.440577833199384
18.090000000000853 96.31971844993471
18.100000000000847 137.43698920441614
18.11000000000084 158.33995498052224
18.120000000000836 153.76355750445242
18.13000000000083 128.84152486586973
18.140000000000825 92.89071712298241
18.15000000000082 54.2156259434669
18.160000000000814 14.018567253680544
18.170000000000808 -33.071495563874294
18.180000000000803 -85.07473775807327
18.190000000000797 -129.99167129958298
18.20000000000079 -153.46361430456898
18.210000000000786 -147.99100202788387
18.22000000000078 -119.15458751754333
18.230000000000775 -80.25021218508151
18.24000000000077 -41.5469261239238
18.250000000000764 -4.522748508365979
18.26000000000076 36.98719918295589
18.270000000000753 84.46959046456358
18.280000000000747 128.64179730125963
18.29000000000074 155.51631040963258
18.300000000000736 157.13374570411546
18.31000000000073 136.44871891461707
18.320000000000725 102.36006503335855
18.33000000000072 63.8431119274841
18.340000000000714 24.48004573076264
18.35000000000071 -20.598054021778637
18.360000000000703 -72.21780231139853
18.370000000000697 -120.3013481677487
18.380000000000692 -150.23617687292426
18.390000000000686 -151.9790530614509
18.40000000000068 -127.80138981594185
18.410000000000675 -90.20189223564961
18.42000000000067 -50.892697963382425
18.430000000000664 -13.89066677024536
18.44000000000066 25.96423049439875
18.450000000000653 72.44086788595135
18.460000000000647 118.74110641575318
18.470000000000642 151.0663633521736
18.480000000000636 159.09378164152415
18.49000000000063 143.22680948255845
18.500000000000625 111.57706925606678
18.51000000000062 73.47835027994039
18.520000000000614 34.55906732453535
18.53000000000061 -8.592454080167343
18.540000000000603 -59.16421690093108
18.550000000000598 -109.46415073007958
18.560000000000592 -145.19595983608193
18.570000000000586 -154.30150650564553
18.58000000000058 -135.6282481309632
18.590000000000575 -100.08347476554657
18.60000000000057 -60.43938144169863
18.610000000000564 -23.072282626182925
18.62000000000056 15.412759159638156
18.630000000000553 60.43977637784225
18.640000000000548 107.95553264735628
18.650000000000542 145.0502874464696
18.660000000000537 159.53335724696717
18.67000000000053 149.02529161831063
18.680000000000526 120.40614208220755
18.69000000000052 83.12244546962054
18.700000000000514 44.37554741542796
18.71000000000051 2.8860957222070454
18.720000000000503 -46.12601909476824
18.730000000000498 -97.71413955457304
18.740000000000492 -138.4491504005219
18.750000000000487 -154.83210505792
18.76000000000048 -142.40656389779477
18.770000000000476 -109.7417552813107
18.78000000000047 -70.18472578670486
18.790000000000465 -32.19813835655833
18.80000000000046 5.323790048642266
18.810000000000453 48.64123157289633
18.820000000000448 96.52101252909542
18.830000000000442 137.5776564455188
18.840000000000437 158.3742239615058
18.85000000000043 153.69388785479913
18.860000000000426 128.70406513247775
18.87000000000042 92.72608381520628
18.880000000000415 54.049569173917995
18.89000000000041 13.83434504402031
18.900000000000404 -33.2899335459298
18.910000000000398 -85.29320689622396
18.920000000000393 -130.14727793211983
18.930000000000387 -153.502941250449
18.94000000000038 -147.90866464330463
18.950000000000376 -118.99972024094637
18.96000000000037 -80.07891356859058
18.970000000000365 -41.3874508928112
18.98000000000036 -4.358955521187411
18.990000000000354 37.181089738540095
19.000000000000348 84.67591247359103
19.010000000000343 128.8033005262064
19.020000000000337 155.578831512896
19.03000000000033 157.08726131039685
19.040000000000326 136.3242349487552
19.05000000000032 102.19867052126354
19.060000000000315 63.677242650108
19.07000000000031 24.303352126462002
19.080000000000304 -20.809261134315477
19.0900000000003 -72.44163399901917
19.100000000000293 -120.4786768009331
19.110000000000287 -150.30736674511846
19.12000000000028 -151.92399935158465
19.130000000000276 -127.6587001645668
19.14000000000027 -90.03061313192262
19.150000000000265 -50.73003244801469
19.16000000000026 -13.731206646357734
19.170000000000254 26.150213076005116
19.18000000000025 72.6484440224093
19.190000000000243 118.91985202245625
19.200000000000237 151.1565412666156
19.210000000000232 159.07260647106102
19.220000000000226 143.11788193054855
19.23000000000022 111.42113895448895
19.240000000000215 73.31218599170637
19.25000000000021 34.38798547543372
19.260000000000204 -8.794942605322248
19.2700000000002 -59.38957991950713
19.280000000000193 -109.65929528757742
19.290000000000187 -145.29762714494984
19.300000000000182 -154.27637826386177
19.310000000000176 -135.50160391405532
19.32000000000017 -99.91462835309865
19.330000000000165 -60.2731313693344
19.34000000000016 -22.9149233259498
19.350000000000154 15.590551475971509
19.36000000000015 60.64529350942286
19.370000000000143 108.14755315778909
19.380000000000138 145.16666032637607
19.390000000000132 159.53914788550225
19.400000000000126 148.93452087005625
19.41000000000012 120.25809493173321
19.420000000000115 82.95641090076381
19.43000000000011 44.20793689684588
19.440000000000104 2.692878907529817
19.4500000000001 -46.34945241064105
19.460000000000093 -97.922972685226
19.470000000000088 -138.5790581521868
19.480000000000082 -154.83860097377942
19.490000000000077 -142.29993799151066
19.50000000000007 -109.57819009488499
19.510000000000066 -70.01534464486407
19.52000000000006 -32.040670290636925
19.530000000000054 5.493962124914958
19.54000000000005 48.84198689422185
19.550000000000043 96.72218496169302
19.560000000000038 137.71793628540382
19.570000000000032 158.40800598679442
19.580000000000027 153.62383931349248
19.59000000000002 128.56640422508582
19.600000000000016 92.56141230246816
19.61000000000001 53.88349971478046
19.620000000000005 13.649979446243535
19.63 -33.508478105912815
19.639999999999993 -85.51154843308146
19.649999999999988 -130.30247814110282
19.659999999999982 -153.54171261887836
19.669999999999977 -147.82588502677183
19.67999999999997 -118.8446755963704
19.689999999999966 -79.90763288011642
19.69999999999996 -41.228022229792145
19.709999999999955 -4.195069712779841
19.71999999999995 37.37510896700718
19.729999999999944 84.8821808564465
19.739999999999938 128.96447380948945
19.749999999999932 155.6408683499941
19.759999999999927 157.0403583743019
19.76999999999992 136.19950562385287
19.779999999999916 102.03720216440144
19.78999999999991 63.511376811385716
19.799999999999905 24.12654380054032
19.8099999999999 -21.020607998200745
19.819999999999894 -72.66540658159649
19.829999999999888 -120.65566337893706
19.839999999999883 -150.3780166842194
19.849999999999877 -151.86845074200068
19.85999999999987 -127.51576851476159
19.869999999999866 -89.85931463548201
19.87999999999986 -50.56742766973768
19.889999999999855 -13.571690359271685
19.89999999999985 26.336336825893852
19.909999999999844 72.85602812607124
19.91999999999984 119.09833338270172
19.929999999999833 151.24625253042268
19.939999999999827 159.05097962530363
19.94999999999982 143.0086643021483
19.959999999999816 111.26509439700689
19.96999999999981 73.14602570907715
19.979999999999805 34.216825051947026
19.9899999999998 -8.99758886932186
19.999999999999794 -59.61494707838722


==> time_series_ux_P5_P3_Argyris5_nref3_0.001_shift1_biharmonic.dat <==
t val
0.010000000000000002 -5.287795206493414e-07
0.02000000000000001 -1.1154470857530862e-06
0.03000000000000002 -1.570591487506132e-06
0.04000000000000003 -2.0863420722780936e-06
0.05000000000000004 -2.500977936134727e-06
0.060000000000000046 -2.9596278687783545e-06
0.07000000000000005 -3.3338623918071356e-06
0.08000000000000006 -3.7354098615604067e-06
0.09000000000000007 -4.066650181088102e-06
0.10000000000000007 -4.414279995771748e-06
0.11000000000000008 -4.706416254229565e-06
0.12000000000000009 -5.009841006267203e-06
0.1300000000000001 -5.27096788099153e-06
0.1400000000000001 -5.539053425187002e-06
0.1500000000000001 -5.773160602969211e-06
0.16000000000000011 -6.0080290502695064e-06
0.17000000000000012 -6.21204117921892e-06
0.18000000000000013 -6.41016105918778e-06
0.19000000000000014 -6.5794541908748126e-06
0.20000000000000015 -6.738973963053375e-06
0.21000000000000016 -6.873358448778764e-06
0.22000000000000017 -6.997787756888887e-06
0.23000000000000018 -7.101897005930118e-06
0.24000000000000019 -7.196803017354305e-06
0.25000000000000017 -7.274568809275422e-06
0.2600000000000002 -7.342276441905037e-06
0.2700000000000002 -7.393159326367984e-06
0.2800000000000002 -7.431561285342733e-06
0.2900000000000002 -7.45236853754231e-06
0.3000000000000002 -7.458954923759171e-06
0.3100000000000002 -7.448369396791371e-06
0.32000000000000023 -7.423922920767625e-06
0.33000000000000024 -7.3842646990720754e-06
0.34000000000000025 -7.332163912077831e-06
0.35000000000000026 -7.266639037034624e-06
0.36000000000000026 -7.189231021523904e-06
0.3700000000000003 -7.098584367187567e-06
0.3800000000000003 -6.995164132226255e-06
0.3900000000000003 -6.877609348343174e-06
0.4000000000000003 -6.746196468986949e-06
0.4100000000000003 -6.600261579320033e-06
0.4200000000000003 -6.440545793904002e-06
0.4300000000000003 -6.267183681064444e-06
0.44000000000000034 -6.0811763054180415e-06
0.45000000000000034 -5.882843749194821e-06
0.46000000000000035 -5.672828770965968e-06
0.47000000000000036 -5.451072526817808e-06
0.48000000000000037 -5.217656261940656e-06
0.4900000000000004 -4.972233102626001e-06
0.5000000000000003 -4.714745792044503e-06
0.5100000000000003 -4.445087007718396e-06
0.5200000000000004 -4.163577183496803e-06
0.5300000000000004 -3.870629561919922e-06
0.5400000000000004 -3.5669632161126214e-06
0.5500000000000004 -3.25325667886363e-06
0.5600000000000004 -2.9302294537304388e-06
0.5700000000000004 -2.5983980466457786e-06
0.5800000000000004 -2.25819311094585e-06
0.5900000000000004 -1.9098868769384007e-06
0.6000000000000004 -1.5537742016847674e-06
0.6100000000000004 -1.1901903790840464e-06
0.6200000000000004 -8.196566123363084e-07
0.6300000000000004 -4.428600301843282e-07
0.6400000000000005 -6.068491973611122e-08
0.6500000000000005 3.258840893672479e-07
0.6600000000000005 7.158061299001976e-07
0.6700000000000005 1.1080796985341852e-06
0.6800000000000005 1.5017588420425902e-06
0.6900000000000005 1.8959711988000352e-06
0.7000000000000005 2.289864819981066e-06
0.7100000000000005 2.6825612799587373e-06
0.7200000000000005 3.073085376653722e-06
0.7300000000000005 3.460335471832313e-06
0.7400000000000005 3.843069539509142e-06
0.7500000000000006 4.219937287738912e-06
0.7600000000000006 4.589523858749204e-06
0.7700000000000006 4.950409075075027e-06
0.7800000000000006 5.301207089796165e-06
0.7900000000000006 5.640586504609467e-06
0.8000000000000006 5.9672551803692505e-06
0.8100000000000006 6.279925252518457e-06
0.8200000000000006 6.577261766522903e-06
0.8300000000000006 6.857836127901958e-06
0.8400000000000006 7.120090883525863e-06
0.8500000000000006 7.362328645445435e-06
0.8600000000000007 7.582721507269526e-06
0.8700000000000007 7.779339467502847e-06
0.8800000000000007 7.95018850247883e-06
0.8900000000000007 8.093254765942684e-06
0.9000000000000007 8.206551033611234e-06
0.9100000000000007 8.288166670094768e-06
0.9200000000000007 8.336321559622052e-06
0.9300000000000007 8.349425849409298e-06
0.9400000000000007 8.326141595197137e-06
0.9500000000000007 8.265439725390248e-06
0.9600000000000007 8.166641724618815e-06
0.9700000000000008 8.0294374751553e-06
0.9800000000000008 7.853873179369785e-06
0.9900000000000008 7.640308292850104e-06
1.0000000000000007 7.389343101342407e-06
1.0099999999999996 7.101721020220113e-06
1.0199999999999985 6.778209574174361e-06
1.0299999999999974 6.419468278281851e-06
1.0399999999999963 6.025922429018151e-06
1.0499999999999952 5.597679371692254e-06
1.059999999999994 5.134533605064112e-06
1.069999999999993 4.6360919779260285e-06
1.0799999999999919 4.102000939189544e-06
1.0899999999999908 3.532194914464256e-06
1.0999999999999897 2.9270533243268615e-06
1.1099999999999886 2.287388155296966e-06
1.1199999999999875 1.6142699674738384e-06
1.1299999999999863 9.087778268674516e-07
1.1399999999999852 1.717759566647533e-07
1.1499999999999841 -5.9622074463835e-07
1.159999999999983 -1.3950855702369168e-06
1.169999999999982 -2.225049068379436e-06
1.1799999999999808 -3.086628963557676e-06
1.1899999999999797 -3.9805440466891496e-06
1.1999999999999786 -4.9076274065323085e-06
1.2099999999999775 -5.868749349717512e-06
1.2199999999999764 -6.864756382380466e-06
1.2299999999999753 -7.896428467076713e-06
1.2399999999999742 -8.964453488373353e-06
1.2499999999999731 -1.0069415726642052e-05
1.259999999999972 -1.1211794698225722e-05
1.269999999999971 -1.2391971171786464e-05
1.2799999999999698 -1.3610237454520583e-05
1.2899999999999687 -1.4866808802639784e-05
1.2999999999999676 -1.616183198855041e-05
1.3099999999999665 -1.7495387151347237e-05
1.3199999999999654 -1.8867480333533874e-05
1.3299999999999643 -2.027802643783083e-05
1.3399999999999632 -2.1726824778836067e-05
1.3499999999999621 -2.3213530978312774e-05
1.359999999999961 -2.473762967087411e-05
1.36999999999996 -2.6298412402005e-05
1.3799999999999588 -2.7894964441040164e-05
1.3899999999999577 -2.95261629929477e-05
1.3999999999999566 -3.119068736537975e-05
1.4099999999999555 -3.28870391194295e-05
1.4199999999999544 -3.461356765400158e-05
1.4299999999999533 -3.636849510365176e-05
1.4399999999999522 -3.814993457607428e-05
1.449999999999951 -3.995589771031219e-05
1.45999999999995 -4.178429053651608e-05
1.469999999999949 -4.363289997082358e-05
1.4799999999999478 -4.549937623251135e-05
1.4899999999999467 -4.73812186079008e-05
1.4999999999999456 -4.927577265474156e-05
1.5099999999999445 -5.1180245706454756e-05
1.5199999999999434 -5.309174418662478e-05
1.5299999999999423 -5.5007331071621104e-05
1.5399999999999412 -5.6924096130552946e-05
1.54999999999994 -5.883922698550331e-05
1.559999999999939 -6.075006738161339e-05
1.569999999999938 -6.265415093261854e-05
1.5799999999999368 -6.454920344313346e-05
1.5899999999999357 -6.643311328418906e-05
1.5999999999999346 -6.830387557076135e-05
1.6099999999999335 -7.015952097693851e-05
1.6199999999999324 -7.199804303837757e-05
1.6299999999999313 -7.381733833316922e-05
1.6399999999999302 -7.561517185065083e-05
1.649999999999929 -7.738917536212136e-05
1.659999999999928 -7.913688034498807e-05
1.6699999999999269 -8.085578008329802e-05
1.6799999999999258 -8.254340949458708e-05
1.6899999999999247 -8.4197427497385e-05
1.6999999999999236 -8.581568629090882e-05
1.7099999999999225 -8.739627483959806e-05
1.7199999999999214 -8.893752944618102e-05
1.7299999999999203 -9.043801125939849e-05
1.7399999999999192 -9.189645738188505e-05
1.749999999999918 -9.331171741368461e-05
1.759999999999917 -9.46826895806594e-05
1.7699999999999159 -9.600826951479535e-05
1.7799999999999148 -9.728732059531172e-05
1.7899999999999137 -9.85186689544341e-05
1.7999999999999126 -9.970112083236094e-05
1.8099999999999115 -0.00010083349655132115
1.8199999999999104 -0.00010191467365122882
1.8299999999999093 -0.00010294362957709238
1.8399999999999082 -0.00010391947099606574
1.849999999999907 -0.00010484143614523249
1.859999999999906 -0.00010570886400190083
1.8699999999999048 -0.00010652113854161575
1.8799999999999037 -0.00010727762918393382
1.8899999999999026 -0.00010797765198875317
1.8999999999999015 -0.00010862047011707384
1.9099999999999004 -0.00010920534085407429
1.9199999999998993 -0.00010973160355114579
1.9299999999998982 -0.00011019879036648197
1.9399999999998971 -0.00011060673279643705
1.949999999999896 -0.00011095563524132791
1.959999999999895 -0.00011124609319239783
1.9699999999998938 -0.00011147904628339554
1.9799999999998927 -0.00011165567385291967
1.9899999999998916 -0.00011177725929153411
1.9999999999998905 -0.00011184505772028197
2.0099999999998897 -0.00011239432791543059
2.0199999999998886 -0.00011295026312920688
2.0299999999998875 -0.00011332685337117324
2.0399999999998863 -0.00011371647686064797
2.0499999999998852 -0.00011395775598791073
2.059999999999884 -0.00011419783835552437
2.069999999999883 -0.00011430749943882942
2.079999999999882 -0.00011440109292032113
2.089999999999881 -0.00011437973828694975
2.0999999999998797 -0.00011433227619575477
2.1099999999998786 -0.00011418395517046892
2.1199999999998775 -0.00011399901378462504
2.1299999999998764 -0.0001137119422086985
2.1399999999998753 -0.00011335449597994301
2.1499999999998742 -0.00011285900203010602
2.159999999999873 -0.00011223774416114769
2.169999999999872 -0.00011144932314272152
2.179999999999871 -0.00011053539477329004
2.18999999999987 -0.00010951519143211999
2.1999999999998687 -0.00010847112332953418
2.2099999999998676 -0.00010745716958773963
2.2199999999998665 -0.00010655165727997405
2.2299999999998654 -0.00010578894293682668
2.2399999999998643 -0.00010520268023442855
2.249999999999863 -0.00010478482130394467
2.259999999999862 -0.00010452533381755863
2.269999999999861 -0.00010438896555034959
2.27999999999986 -0.00010434694173962345
2.289999999999859 -0.0001043603277199175
2.2999999999998577 -0.00010440117350986523
2.3099999999998566 -0.00010443882932717734
2.3199999999998555 -0.00010445404714491692
2.3299999999998544 -0.00010442918131029306
2.3399999999998533 -0.00010435859210465745
2.349999999999852 -0.00010424144354444532
2.359999999999851 -0.00010408758957203194
2.36999999999985 -0.0001039100862321474
2.379999999999849 -0.00010372690005909273
2.389999999999848 -0.00010355389043691439
2.3999999999998467 -0.00010340557292039631
2.4099999999998456 -0.0001032908971632679
2.4199999999998445 -0.0001032152057720817
2.4299999999998434 -0.00010317860014064552
2.4399999999998423 -0.0001031781798740929
2.449999999999841 -0.00010320706550159238
2.45999999999984 -0.00010325581048886812
2.469999999999839 -0.00010331171611405792
2.479999999999838 -0.00010336035817698623
2.489999999999837 -0.00010338618956846026
2.4999999999998357 -0.00010337499672794022
2.5099999999998346 -0.00010331567804125962
2.5199999999998335 -0.00010320287208908163
2.5299999999998324 -0.00010303834419082764
2.5399999999998313 -0.00010283186009374048
2.54999999999983 -0.00010259998057968246
2.559999999999829 -0.00010236366706478429
2.569999999999828 -0.00010214449477476138
2.579999999999827 -0.00010196119634017025
2.5899999999998258 -0.000101827171135048
2.5999999999998247 -0.00010175021483909448
2.6099999999998236 -0.00010173393928860833
2.6199999999998225 -0.00010178006315494231
2.6299999999998214 -0.00010188938318571971
2.6399999999998203 -0.00010205998079157318
2.649999999999819 -0.00010228223588250703
2.659999999999818 -0.0001025328474687519
2.669999999999817 -0.0001027716169772309
2.679999999999816 -0.00010294501857485259
2.6899999999998148 -0.00010299799526653386
2.6999999999998137 -0.0001028914117091339
2.7099999999998126 -0.0001026186360019405
2.7199999999998115 -0.00010221348283283227
2.7299999999998104 -0.00010174420021269329
2.7399999999998093 -0.00010129407196195961
2.749999999999808 -0.00010093574372662623
2.759999999999807 -0.00010071035499733566
2.769999999999806 -0.00010062116438068381
2.779999999999805 -0.0001006447926424003
2.7899999999998037 -0.00010075417639294702
2.7999999999998026 -0.00010094062537583766
2.8099999999998015 -0.00010122170839760624
2.8199999999998004 -0.00010162813623017178
2.8299999999997993 -0.00010217369075442614
2.8399999999997982 -0.00010282254113158027
2.849999999999797 -0.00010347267568313
2.859999999999796 -0.00010396962301649132
2.869999999999795 -0.00010415203724144655
2.879999999999794 -0.0001039149153240364
2.8899999999997927 -0.0001032644146068196
2.8999999999997916 -0.00010233688871597981
2.9099999999997905 -0.00010136639637851106
2.9199999999997894 -0.0001006063597425123
2.9299999999997883 -0.00010023381100171755
2.9399999999997872 -0.0001002781104029872
2.949999999999786 -0.00010061168394464314
2.959999999999785 -0.00010101655799460137
2.969999999999784 -0.00010130472831302563
2.979999999999783 -0.00010143810518773652
2.9899999999997817 -0.00010158247869066974
2.9999999999997806 -0.00010205071391596791
3.0099999999997795 -0.00010314012144207007
3.0199999999997784 -0.00010492820484538837
3.0299999999997773 -0.00010713019895299092
3.039999999999776 -0.00010911466570732969
3.049999999999775 -0.00011011218301233092
3.059999999999774 -0.00010955668016842204
3.069999999999773 -0.00010741273900773796
3.079999999999772 -0.0001043143164418106
3.0899999999997707 -0.00010139992154682768
3.0999999999997696 -9.986441853634294e-05
3.1099999999997685 -0.00010040206800438055
3.1199999999997674 -0.00010280932175213856
3.1299999999997663 -0.00010598511103191638
3.139999999999765 -0.00010840182012701785
3.149999999999764 -0.00010888364402173322
3.159999999999763 -0.00010733281997850332
3.169999999999762 -0.00010500049365966056
3.179999999999761 -0.0001040616340737653
3.1899999999997597 -0.00010657853918400652
3.1999999999997586 -0.00011328516589012805
3.2099999999997575 -0.000122812612866453
3.2199999999997564 -0.00013187099790942124
3.2299999999997553 -0.0001365028501450159
3.239999999999754 -0.000133981772674159
3.249999999999753 -0.00012450133399750755
3.259999999999752 -0.00011172614223265208
3.269999999999751 -0.00010167263984157145
3.27999999999975 -0.00010014916519033028
3.2899999999997487 -0.00010979208091744863
3.2999999999997476 -0.0001281630445603992
3.3099999999997465 -0.0001481118492889142
3.3199999999997454 -0.00016066602196518624
3.3299999999997443 -0.00015944851517024297
3.339999999999743 -0.00014462681305582755
3.349999999999742 -0.0001242100721970875
3.359999999999741 -0.00011141596104100146
3.36999999999974 -0.00011863377958589942
3.3799999999997388 -0.00015047243961452896
3.3899999999997377 -0.00019943811190376278
3.3999999999997366 -0.0002471333458497488
3.4099999999997355 -0.0002715378155210554
3.4199999999997344 -0.0002578679081151279
3.4299999999997333 -0.00020811870618095117
3.439999999999732 -0.00014393566691395886
3.449999999999731 -9.966119984189651e-05
3.45999999999973 -0.0001069621824678275
3.469999999999729 -0.00017753075359491777
3.4799999999997278 -0.0002929118089802864
3.4899999999997267 -0.00040830782142938795
3.4999999999997256 -0.00047092644722435486
3.5099999999997245 -0.00044618829346985137
3.5199999999997234 -0.00034004343276359774
3.5299999999997222 -0.00020485918481715238
3.539999999999721 -0.00012149146070205103
3.54999999999972 -0.00016141632513987932
3.559999999999719 -0.00034569030770013426
3.569999999999718 -0.0006232007419288642
3.5799999999997167 -0.0008834222506522645
3.5899999999997156 -0.0010025147582196716
3.5999999999997145 -0.0009054289854179487
3.6099999999997134 -0.0006169863107930706
3.6199999999997123 -0.0002731473764933744
3.6299999999997112 -7.346179769517182e-05
3.63999999999971 -0.00018418668540100142
3.649999999999709 -0.0006395753071341459
3.659999999999708 -0.0013012542772136899
3.669999999999707 -0.0019034283711556637
3.6799999999997057 -0.002165857656333243
3.6899999999997046 -0.0019312104029015453
3.6999999999997035 -0.0012739418828956763
3.7099999999997024 -0.0005191961792234553
3.7199999999997013 -0.00012174230588044292
3.7299999999997 -0.0004290552854712716
3.739999999999699 -0.0014581321502286242
3.749999999999698 -0.0028381186511905196
3.759999999999697 -0.003965930702497991
3.769999999999696 -0.004285386350883964
3.7799999999996947 -0.003557543335393182
3.7899999999996936 -0.0020506278891997665
3.7999999999996925 -0.0005450548119724213
3.8099999999996914 7.478098258116714e-07
3.8199999999996903 -0.0009617853593280324
3.829999999999689 -0.003166085291911165
3.839999999999688 -0.005656833668979672
3.849999999999687 -0.00730772777371622
3.859999999999686 -0.007320635344103501
3.869999999999685 -0.005592240792599464
3.8799999999996837 -0.0028971383192895636
3.8899999999996826 -0.0006724252857328593
3.8999999999996815 -0.0002911928458123154
3.9099999999996804 -0.0020705583282309187
3.9199999999996793 -0.004989221347813219
3.929999999999678 -0.007536443465816394
3.939999999999677 -0.008548367374120482
3.949999999999676 -0.0076292097286119335
3.959999999999675 -0.00517731556016781
3.969999999999674 -0.0022722206809871917
3.9799999999996727 -0.00037535833287819523
3.9899999999996716 -0.0005419914456321253
3.9999999999996705 -0.002623252885291155
4.009999999999674 -0.005386296225554107
4.019999999999677 -0.007499216990378579
4.0299999999996805 -0.008221407928230867
4.039999999999684 -0.007393414272067186
4.049999999999687 -0.005310181932147249
4.0599999999996905 -0.002736959326277884
4.069999999999694 -0.000795412917316709
4.079999999999697 -0.0005134298411365809
4.0899999999997005 -0.0020178311580253162
4.099999999999704 -0.004315270381383775
4.109999999999707 -0.006228869580958392
4.119999999999711 -0.007051994972060529
4.129999999999714 -0.006594191919127412
4.139999999999717 -0.005039552464258917
4.149999999999721 -0.0028771298969698733
4.159999999999724 -0.000940170754223178
4.169999999999727 -0.00022385350739440838
4.179999999999731 -0.001185303424103708
4.189999999999734 -0.0032036512598206056
4.199999999999737 -0.005121807363591951
4.209999999999741 -0.00615226086148457
4.219999999999744 -0.0060644605037962
4.229999999999747 -0.004972235443303836
4.239999999999751 -0.003215251427847933
4.249999999999754 -0.00139952453011944
4.259999999999757 -0.0003608789260969034
4.269999999999761 -0.0007477005733171999
4.279999999999764 -0.0023449446975984493
4.289999999999767 -0.004149900674862186
4.299999999999771 -0.005253293511500338
4.309999999999774 -0.00531046848007789
4.319999999999777 -0.004431432669149932
4.329999999999781 -0.0029572155479375313
4.339999999999784 -0.001379750853764403
4.349999999999787 -0.0003331057241303725
4.359999999999791 -0.00040789486276074816
4.369999999999794 -0.0016760700920733422
4.379999999999797 -0.003446908535215736
4.389999999999801 -0.004779447822633428
4.399999999999804 -0.0051392827394718815
4.409999999999807 -0.0045112560349705655
4.419999999999811 -0.0032026442474662807
4.429999999999814 -0.0016858847240589262
4.439999999999817 -0.0005402586976473964
4.449999999999821 -0.0003347364933987998
4.459999999999824 -0.0013009937094443755
4.4699999999998274 -0.0029980331964106683
4.479999999999831 -0.004524683281324011
4.489999999999834 -0.005149789741880492
4.4999999999998375 -0.004674266152350632
4.509999999999841 -0.0033742077809904365
4.519999999999844 -0.0017851442285637172
4.5299999999998475 -0.0005339482109829988
4.539999999999851 -0.00018337576159230975
4.549999999999854 -0.0009790011098563586
4.5599999999998575 -0.0025940495967861745
4.569999999999861 -0.004227925064294216
4.579999999999864 -0.005100663578842464
4.5899999999998675 -0.004864648092174487
4.599999999999871 -0.0036775515447540637
4.609999999999874 -0.0020616720232911863
4.6199999999998775 -0.0007061619802636008
4.629999999999881 -0.000244479407838961
4.639999999999884 -0.0009657641383168823
4.649999999999888 -0.002568556992927169
4.659999999999891 -0.004270673180426257
4.669999999999894 -0.005272639401825922
4.679999999999898 -0.0051550966981462575
4.689999999999901 -0.003999413349530833
4.699999999999904 -0.0023007384999169595
4.709999999999908 -0.0007848716942735031
4.719999999999911 -0.00015404923281442845
4.729999999999914 -0.0007537137671640684
4.739999999999918 -0.0023098473163118455
4.749999999999921 -0.004048727142733936
4.759999999999924 -0.005168436676506841
4.769999999999928 -0.005221995226806285
4.779999999999931 -0.004222997031359511
4.789999999999934 -0.0025872875178165364
4.799999999999938 -0.001009679909154971
4.809999999999941 -0.0002489117624550295
4.819999999999944 -0.0007614894771412446
4.829999999999948 -0.0023378399804919302
4.839999999999951 -0.004170620535390103
4.849999999999954 -0.005388390707175318
4.859999999999958 -0.005500137842842246
4.869999999999961 -0.004508203722649827
4.879999999999964 -0.002824249052648673
4.889999999999968 -0.0011336073932505346
4.899999999999971 -0.00020275075689270066
4.909999999999974 -0.0005425688415091642
4.919999999999978 -0.0020238332273446115
4.929999999999981 -0.0038730515629848113
4.939999999999984 -0.005191418766706769
4.949999999999988 -0.005446578102052696
4.959999999999991 -0.004599262172008139
4.969999999999994 -0.0030151466215407683
4.979999999999998 -0.0013381908698176994
4.990000000000001 -0.0003294592487040012
5.000000000000004 -0.0005604095666999248
5.010000000000008 -0.0019962192683486016
5.020000000000011 -0.00390124991401495
5.0300000000000145 -0.005330435305561055
5.040000000000018 -0.005679714497796296
5.050000000000021 -0.0048690228939606214
5.0600000000000245 -0.0032574951875071053
5.070000000000028 -0.0014893152874514888
5.080000000000031 -0.0003230173735464985
5.0900000000000345 -0.00035169547390873437
5.100000000000038 -0.0016176333606875192
5.110000000000041 -0.0034713011354713416
5.1200000000000445 -0.0049853022537789905
5.130000000000048 -0.00551033048022081
5.140000000000051 -0.00489446462945356
5.1500000000000545 -0.0034263333054618257
5.160000000000058 -0.0017016601452762696
5.170000000000061 -0.0004715225292904301
5.1800000000000646 -0.00038024861232507
5.190000000000068 -0.0015628357446328413
5.200000000000071 -0.0034331124963602653
5.210000000000075 -0.005048016282299429
5.220000000000078 -0.005692208370717618
5.230000000000081 -0.005154102064489158
5.240000000000085 -0.003693414168140185
5.250000000000088 -0.0018965774331009266
5.260000000000091 -0.0005148654871781012
5.270000000000095 -0.00021532187128219264
5.280000000000098 -0.001202844056613739
5.290000000000101 -0.002980546548204874
5.300000000000105 -0.004640901450442351
5.310000000000108 -0.0054403553303266905
5.320000000000111 -0.005104237104036884
5.330000000000115 -0.0038175303192638844
5.340000000000118 -0.0021039279794547935
5.350000000000121 -0.0006888880627110002
5.360000000000125 -0.00027628089613829037
5.370000000000128 -0.0011645466528201454
5.380000000000131 -0.002937131247866877
5.390000000000135 -0.004686259262281288
5.400000000000138 -0.005606078239166641
5.410000000000141 -0.005358600070605501
5.420000000000145 -0.004096454332587803
5.430000000000148 -0.0023311805543464468
5.440000000000151 -0.0007822975770304026
5.450000000000155 -0.0001655086703898337
5.460000000000158 -0.0008404979030544897
5.470000000000161 -0.002488722437369427
5.480000000000165 -0.0042553901610849374
5.490000000000168 -0.005312849244997032
5.500000000000171 -0.0052620011340274355
5.510000000000175 -0.004183073964273287
5.520000000000178 -0.0025247536682349307
5.530000000000181 -0.0009719309134293622
5.540000000000185 -0.0002587993403036224
5.550000000000188 -0.0008261499528014595
5.5600000000001915 -0.0024478299943285434
5.570000000000195 -0.004291170325076389
5.580000000000198 -0.0054731483275174304
5.5900000000002015 -0.005522452488169542
5.600000000000205 -0.004478230420719912
5.610000000000208 -0.002778012061876733
5.6200000000002115 -0.001105378948598275
5.630000000000215 -0.00020215468584236659
5.640000000000218 -0.0005530862503166031
5.6500000000002215 -0.002022049928999227
5.660000000000225 -0.0038466058362691463
5.670000000000228 -0.005140117649315439
5.6800000000002315 -0.005377366137403375
5.690000000000235 -0.004524678509772089
5.700000000000238 -0.0029525252078277955
5.7100000000002415 -0.0013029898524295777
5.720000000000245 -0.0003237565713019812
5.730000000000248 -0.0005663397294150236
5.740000000000252 -0.0019879977922614765
5.750000000000255 -0.003867545695169594
5.760000000000258 -0.0052795421487632005
5.770000000000262 -0.005627184226919714
5.780000000000265 -0.004826514518832635
5.790000000000268 -0.003229895465142925
5.800000000000272 -0.0014763091977850592
5.810000000000275 -0.0003189631137111561
5.820000000000278 -0.00034372046004464343
5.830000000000282 -0.0015892349345747402
5.840000000000285 -0.0034147050736991866
5.850000000000288 -0.004908209983069102
5.860000000000292 -0.005429773199526195
5.870000000000295 -0.004826538161466733
5.880000000000298 -0.0033801034657828456
5.890000000000302 -0.0016783914542500542
5.900000000000305 -0.00046622122798694893
5.910000000000308 -0.0003828710257161331
5.920000000000312 -0.001561355554841707
5.930000000000315 -0.003419484727339701
5.940000000000318 -0.005022014591130566
5.950000000000322 -0.00565982612859187
5.960000000000325 -0.005123463941327551
5.970000000000328 -0.003671071962278597
5.980000000000332 -0.0018849873450050587
5.990000000000335 -0.0005113482039756242
6.000000000000338 -0.00021320127199993795
6.010000000000342 -0.0011951875831312164
6.020000000000345 -0.002964239348497114
6.030000000000348 -0.004616675133029073
6.040000000000352 -0.005410586531589431
6.050000000000355 -0.005072285048445957
6.060000000000358 -0.0037882283076035696
6.070000000000362 -0.0020828960732219536
6.080000000000365 -0.0006801578564742269
6.0900000000003685 -0.0002795867893472868
6.100000000000372 -0.0011757659082548548
6.110000000000375 -0.002951624405976772
6.1200000000003785 -0.004700299673582399
6.130000000000382 -0.005615696231717653
6.140000000000385 -0.005359968851347918
6.1500000000003885 -0.004088606345287786
6.160000000000392 -0.0023181637949509872
6.170000000000395 -0.0007718343238239971
6.1800000000003985 -0.00016417561681769248
6.190000000000402 -0.0008489181704718588
6.200000000000405 -0.0025018226115997248
6.2100000000004085 -0.004266929953042404
6.220000000000412 -0.005318061085878935
6.230000000000415 -0.005257838562045322
6.2400000000004185 -0.004169237898780371
6.250000000000422 -0.0025056523008330344
6.260000000000425 -0.0009570482163296965
6.270000000000429 -0.0002585733022889021
6.280000000000432 -0.0008443674211697876
6.290000000000435 -0.0024778475130845857
6.300000000000439 -0.004321503675301534
6.310000000000442 -0.00549490069890599
6.320000000000445 -0.005531403396881345
6.330000000000449 -0.00447421271554767
6.340000000000452 -0.002764873162687309
6.350000000000455 -0.0010913571557190722
6.360000000000459 -0.00019768319826191574
6.370000000000462 -0.000564306353538992
6.380000000000465 -0.0020447908121314093
6.390000000000469 -0.003869509958880115
6.400000000000472 -0.005153544806438547
6.410000000000475 -0.005377731192003588
6.420000000000479 -0.004513632524823018
6.430000000000482 -0.0029351840728615367
6.440000000000485 -0.00128733776930437
6.450000000000489 -0.0003194508657791206
6.460000000000492 -0.0005799025780395384
6.470000000000495 -0.002016280160959877
6.480000000000499 -0.003898518962412256
6.490000000000502 -0.00530103157097958
6.500000000000505 -0.005633371899224096
6.510000000000509 -0.004818571493214184
6.520000000000512 -0.0032136475302434768
6.530000000000515 -0.001460088679757112
6.540000000000519 -0.00031168799116884605
6.550000000000522 -0.00035123570257971395
6.560000000000525 -0.0016093364337836057
6.570000000000529 -0.003437179279513668
6.580000000000532 -0.004921996499648992
6.590000000000535 -0.005429341145777928
6.600000000000539 -0.004813152615153574
6.610000000000542 -0.003359933562694882
6.6200000000005454 -0.001660079891191746
6.630000000000549 -0.00045849439281219525
6.640000000000552 -0.00039102385178981126
6.6500000000005555 -0.001582968506405202
6.660000000000559 -0.0034445949812667667
6.670000000000562 -0.005039526022250111
6.6800000000005655 -0.005663447437961946
6.690000000000569 -0.005113389911005694
6.700000000000572 -0.003652646706046286
6.7100000000005755 -0.0018664330797655683
6.720000000000579 -0.0005011750197528626
6.730000000000582 -0.00021665906153287636
6.7400000000005855 -0.001210497385940468
6.750000000000589 -0.002982794909050407
6.760000000000592 -0.004628761682560137
6.7700000000005955 -0.005410670210524379
6.780000000000599 -0.005060367373101026
6.790000000000602 -0.003768853439319322
6.800000000000606 -0.0020635750352262267
6.810000000000609 -0.0006693195608607661
6.820000000000612 -0.00028309600771751905
6.830000000000616 -0.0011925586633643435
6.840000000000619 -0.002973162250194473
6.850000000000622 -0.004716259957387294
6.860000000000626 -0.0056196957089558195
6.870000000000629 -0.0053512488348577015
6.880000000000632 -0.004071093487936825
6.890000000000636 -0.0022988805140853655
6.900000000000639 -0.000759026849856308
6.910000000000642 -0.0001641258098725113
6.920000000000646 -0.0008616699076845373
6.930000000000649 -0.002519948790096594
6.940000000000652 -0.004280540567819982
6.950000000000656 -0.005320769801408309
6.960000000000659 -0.0052486454797257475
6.970000000000662 -0.004151623205797712
6.980000000000666 -0.002486137207368264
6.990000000000669 -0.0009436915382337191
7.000000000000672 -0.0002581875366450995
7.010000000000676 -0.0008580755877228905
7.020000000000679 -0.0024988088368974883
7.030000000000682 -0.004339261264331139
7.040000000000686 -0.005501852961035565
7.050000000000689 -0.005525508328776333
7.060000000000692 -0.004458415279639487
7.070000000000696 -0.002745488987885072
7.080000000000699 -0.0010764035182768
7.090000000000702 -0.0001942740575314258
7.100000000000706 -0.000574549876282173
7.110000000000709 -0.0020631343431977193
7.120000000000712 -0.003886074849596037
7.130000000000716 -0.00516050873920747
7.140000000000719 -0.005372466309727947
7.1500000000007224 -0.004498430284017473
7.160000000000726 -0.002915873646341894
7.170000000000729 -0.0012718339251364926
7.1800000000007325 -0.00031538097279534377
7.190000000000736 -0.0005904217210213987
7.200000000000739 -0.002036599537258614
7.2100000000007425 -0.003918473417791761
7.220000000000746 -0.005311730393246724
7.230000000000749 -0.005631106193229326
7.2400000000007525 -0.004805011263418655
7.250000000000756 -0.003194413284217473
7.260000000000759 -0.0014431229291271856
7.2700000000007625 -0.0003049092974989086
7.280000000000766 -0.0003585936704336452
7.290000000000769 -0.0016271855708193453
7.3000000000007725 -0.0034559995365299368
7.310000000000776 -0.004932798828516323
7.320000000000779 -0.0054279462081367625
7.330000000000783 -0.004800594391261203
7.340000000000786 -0.00334123206190151
7.350000000000789 -0.0016428574771931287
7.360000000000793 -0.0004509432594371392
7.370000000000796 -0.00039803250292484694
7.380000000000799 -0.0016018272519102144
7.390000000000803 -0.003465797759340122
7.400000000000806 -0.005053235150435719
7.410000000000809 -0.005664508538151853
7.420000000000813 -0.005102255752179041
7.430000000000816 -0.003634117587006485
7.440000000000819 -0.0018480618742422843
7.450000000000823 -0.0004912500856166653
7.460000000000826 -0.00022064161731993268
7.470000000000829 -0.0012267913149040716
7.480000000000833 -0.003002737114748006
7.490000000000836 -0.004642535686628867
7.500000000000839 -0.005412678678018179
7.510000000000843 -0.005050438520912169
7.520000000000846 -0.0037511674666367966
7.530000000000849 -0.0020452519762107152
7.540000000000853 -0.0006586898826256941
7.550000000000856 -0.0002863549503273736
7.560000000000859 -0.001209139307720778
7.570000000000863 -0.0029947453537307943
7.580000000000866 -0.004732403348495493
7.590000000000869 -0.00562384076381573
7.600000000000873 -0.005342581422335685
7.610000000000876 -0.004053571737331958
7.620000000000879 -0.0022795797482566766
7.630000000000883 -0.0007463095590256383
7.640000000000886 -0.00016454439471113268
7.650000000000889 -0.000875610491354946
7.660000000000893 -0.0025400828231458834
7.670000000000896 -0.004296655424488609
7.680000000000899 -0.005325933622911869
7.690000000000903 -0.005241401195786559
7.700000000000906 -0.004135246253639473
7.7100000000009095 -0.0024671845283165744
7.720000000000913 -0.0009304179707787559
7.730000000000916 -0.0002576946718321325
7.7400000000009195 -0.00087177033579082
7.750000000000923 -0.0025199717948618974
7.760000000000926 -0.004357331571964667
7.7700000000009295 -0.005509018354030437
7.780000000000933 -0.005519585644137938
7.790000000000936 -0.004442363290976803
7.8000000000009395 -0.002725781346315683
7.810000000000943 -0.0010613015149879348
7.820000000000946 -0.00019113113797094485
7.8300000000009495 -0.0005855869763255852
7.840000000000953 -0.0020826912813095466
7.850000000000956 -0.0039040083827590216
7.8600000000009596 -0.0051687262030801475
7.870000000000963 -0.0053681593151023764
7.880000000000966 -0.004483824205389838
7.89000000000097 -0.0028968329879977806
7.900000000000973 -0.0012563801986462857
7.910000000000976 -0.00031126848625563647
7.92000000000098 -0.0006008648869345857
7.930000000000983 -0.0020567445295805896
7.940000000000986 -0.00393805682415822
7.95000000000099 -0.005321858229815504
7.960000000000993 -0.00562818888973227
7.970000000000996 -0.004790887717545061
7.980000000001 -0.00317483450631964
7.990000000001003 -0.0014260909695401197
8.000000000001005 -0.00029834102799043287
8.010000000001 -0.00036637866064245637
8.020000000000994 -0.0016455527468333796
8.030000000000989 -0.003475284955402814
8.040000000000983 -0.004943928297702757
8.050000000000978 -0.00542674177466611
8.060000000000972 -0.004788150871066279
8.070000000000967 -0.003322633238892425
8.080000000000961 -0.0016257416202142107
8.090000000000956 -0.00044345287603105786
8.10000000000095 -0.0004049600864845238
8.110000000000944 -0.0016203697715287538
8.120000000000939 -0.0034864291573148093
8.130000000000933 -0.005066190225139661
8.140000000000928 -0.005664773520449686
8.150000000000922 -0.0050904516135323475
8.160000000000917 -0.00361518288466137
8.170000000000911 -0.0018296053074440348
8.180000000000906 -0.0004815068736116719
8.1900000000009 -0.00022492823639144724
8.200000000000895 -0.0012433520802169946
8.210000000000889 -0.0030228304939493834
8.220000000000883 -0.004656357268373652
8.230000000000878 -0.005414674136797784
8.240000000000872 -0.005040482117855874
8.250000000000867 -0.0037334860758380856
8.260000000000861 -0.0020269934143299865
8.270000000000856 -0.0006481517457535193
8.28000000000085 -0.000289616263623716
8.290000000000845 -0.0012254949744488766
8.30000000000084 -0.0030158472587492905
8.310000000000834 -0.004747918142711953
8.320000000000828 -0.0056273607165872215
8.330000000000823 -0.005333413324493466
8.340000000000817 -0.004035747037402924
8.350000000000811 -0.002260205293473348
8.360000000000806 -0.0007337276111861293
8.3700000000008 -0.0001652157358294804
8.380000000000795 -0.0008897829731442721
8.39000000000079 -0.0025603431878281906
8.400000000000784 -0.004312813669249261
8.410000000000778 -0.005331120049716577
8.420000000000773 -0.005234194166402392
8.430000000000767 -0.004118927539870694
8.440000000000762 -0.002448310780402764
8.450000000000756 -0.0009172371494773877
8.46000000000075 -0.00025726380200246697
8.470000000000745 -0.000885403486947576
8.48000000000074 -0.002540885859017233
8.490000000000734 -0.004375009011128116
8.500000000000728 -0.005515758127945012
8.510000000000723 -0.0055133094660989295
8.520000000000717 -0.004426091704152739
8.530000000000712 -0.002706011865497201
8.540000000000706 -0.0010462935719750546
8.5500000000007 -0.00018820203047518992
8.560000000000695 -0.0005968737539194059
8.57000000000069 -0.002102443156375824
8.580000000000684 -0.0039220546824227836
8.590000000000678 -0.0051770041438765225
8.600000000000673 -0.005363898002211189
8.610000000000667 -0.004469271604664095
8.620000000000662 -0.0028778641570543937
8.630000000000656 -0.0012410191066792465
8.64000000000065 -0.00030724971851615494
8.650000000000645 -0.0006113424723678402
8.66000000000064 -0.002076796609673742
8.670000000000634 -0.003957415930317669
8.680000000000629 -0.005331693222890719
8.690000000000623 -0.005624993694063938
8.700000000000617 -0.004776569080105522
8.710000000000612 -0.003155183445102959
8.720000000000606 -0.0014091228067627337
8.7300000000006 -0.0002919532627005191
8.740000000000595 -0.0003743976740520918
8.75000000000059 -0.0016641228693634277
8.760000000000584 -0.003494697613465681
8.770000000000579 -0.0049551192913802455
8.780000000000573 -0.005425562974758328
8.790000000000568 -0.004775726164209998
8.800000000000562 -0.0033040716897365994
8.810000000000556 -0.0016086998114168967
8.820000000000551 -0.0004360674627272637
8.830000000000545 -0.00041197177995904886
8.84000000000054 -0.001638897229789541
8.850000000000534 -0.00350691549785919
8.860000000000529 -0.005078910928162553
8.870000000000523 -0.005664787381336586
8.880000000000518 -0.005078448055324015
8.890000000000512 -0.0035961491714581843
8.900000000000507 -0.0018111763441840604
8.910000000000501 -0.0004719117732387276
8.920000000000496 -0.00022942855308460638
8.93000000000049 -0.0012601013784706906
8.940000000000484 -0.003043026981003862
8.950000000000479 -0.004670202358467838
8.960000000000473 -0.0054166512957257145
8.970000000000468 -0.005030503763531517
8.980000000000462 -0.003715809850438973
8.990000000000457 -0.0020087896161727543
9.000000000000451 -0.0006377187988074949
9.010000000000446 -0.0002929884890426347
9.02000000000044 -0.0012418822293108198
9.030000000000435 -0.0030368481129361934
9.040000000000429 -0.004763225292166906
9.050000000000423 -0.005630637716473501
9.060000000000418 -0.0053240396855641055
9.070000000000412 -0.004017806532911566
9.080000000000407 -0.0022408338450846687
9.090000000000401 -0.0007212673161389387
9.100000000000396 -0.0001660818784753206
9.11000000000039 -0.0009041343031547654
9.120000000000385 -0.00258069314677549
9.13000000000038 -0.004328968805830572
9.140000000000374 -0.005336252655407596
9.150000000000368 -0.005226929502670353
9.160000000000363 -0.004102584190743072
9.170000000000357 -0.002429470903338732
9.180000000000351 -0.0009041544806901214
9.190000000000346 -0.00025695969332114124
9.20000000000034 -0.0008991087280165793
9.210000000000335 -0.00256174629863768
9.22000000000033 -0.004392513906791475
9.230000000000324 -0.005522270763493788
9.240000000000318 -0.005506825770110192
9.250000000000313 -0.0044096889835508616
9.260000000000307 -0.002686221442811529
9.270000000000302 -0.001031381735919732
9.280000000000296 -0.00018545114526874617
9.29000000000029 -0.000608337682200839
9.300000000000285 -0.0021222876585137813
9.31000000000028 -0.003940092105156192
9.320000000000274 -0.005185211815126303
9.330000000000268 -0.005359556522010182
9.340000000000263 -0.004454670380503701
9.350000000000257 -0.0028589072876625404
9.360000000000252 -0.0012257425300394751
9.370000000000246 -0.0003033634777659486
9.38000000000024 -0.0006219247969317579
9.390000000000235 -0.002096842301228772
9.40000000000023 -0.0039766436981754465
9.410000000000224 -0.005341326070091994
9.420000000000218 -0.005621598210355506
9.430000000000213 -0.004762110917736061
9.440000000000207 -0.0031354908468701082
9.450000000000202 -0.0013922252034110328
9.460000000000196 -0.0002857259993071314
9.47000000000019 -0.0003825949685757501
9.480000000000185 -0.0016827991993629738
9.49000000000018 -0.00351411022383529
9.500000000000174 -0.004966236941015403
9.510000000000169 -0.005424291247263665
9.520000000000163 -0.004763234328848048
9.530000000000157 -0.003285500873732008
9.540000000000152 -0.0015917242288825614
9.550000000000146 -0.0004288113009482385
9.56000000000014 -0.00041911243244290426
9.570000000000135 -0.0016574635438553213
9.58000000000013 -0.003527314202315021
9.590000000000124 -0.005091457275154099
9.600000000000119 -0.0056646100810651065
9.610000000000113 -0.005066298335273521
9.620000000000108 -0.003577055238123338
9.630000000000102 -0.0017927931619867346
9.640000000000096 -0.00046245774917235885
9.650000000000091 -0.00023410645168769857
9.660000000000085 -0.0012769737008526021
9.67000000000008 -0.003063239789180263
9.680000000000074 -0.004683977942998658
9.690000000000069 -0.005418526888153952
9.700000000000063 -0.005020441675496517
9.710000000000058 -0.0036981036842704965
9.720000000000052 -0.0019906318833454698
9.730000000000047 -0.0006274052742401
9.740000000000041 -0.0002965037646737873
9.750000000000036 -0.0012583464749669584
9.76000000000003 -0.0030578032964356664
9.770000000000024 -0.004778386477902847
9.780000000000019 -0.005633733403623644
9.790000000000013 -0.005314513744995637
9.800000000000008 -0.003999788004198313
9.810000000000002 -0.002221484064024092
9.819999999999997 -0.0007089272364406653
9.829999999999991 -0.00016712128623096333
9.839999999999986 -0.0009186242971184435
9.84999999999998 -0.0026010793720817288
9.859999999999975 -0.004345063307590946
9.869999999999969 -0.005341278730463866
9.879999999999963 -0.005219566067050826
9.889999999999958 -0.0040861901783735685
9.899999999999952 -0.0024106550879881474
9.909999999999947 -0.0008911763017602942
9.919999999999941 -0.0002568039802569767
9.929999999999936 -0.0009129214669181865
9.93999999999993 -0.0025826001644990125
9.949999999999925 -0.0044099012458117095
9.95999999999992 -0.005528612885209293
9.969999999999914 -0.005500184649763262
9.979999999999908 -0.004393191541426181
9.989999999999903 -0.0026664291996732112
9.999999999999897 -0.001016567951010134
10.009999999999891 -0.00018286534921580882
10.019999999999886 -0.0006199531187842595
10.02999999999988 -0.002142190111377893
10.039999999999875 -0.003958081888685906
10.04999999999987 -0.00519331188729508
10.059999999999864 -0.005355103973106951
10.069999999999858 -0.004439999301310041
10.079999999999853 -0.0028399522309752695
10.089999999999847 -0.001210552001453658
10.099999999999842 -0.00029962345345879325
10.109999999999836 -0.0006326376460271522
10.11999999999983 -0.002116917952716343
10.129999999999825 -0.003995783314348674
10.13999999999982 -0.005350801292858974
10.149999999999814 -0.005618042196764111
10.159999999999808 -0.004747543170598523
10.169999999999803 -0.003115774101590523
10.179999999999797 -0.0013754026397055478
10.189999999999792 -0.00027965191181469006
10.199999999999786 -0.0003909530735044575
10.20999999999978 -0.0017015564108466533
10.219999999999775 -0.0035334928698907715
10.22999999999977 -0.004977250600328965
10.239999999999764 -0.005422899424122237
10.249999999999758 -0.004750655313605855
10.259999999999753 -0.0032669099893915875
10.269999999999747 -0.001574813933042671
10.279999999999742 -0.0004216929671451659
10.289999999999736 -0.00042639934511479394
10.29999999999973 -0.0016760936814351414
10.309999999999725 -0.0035476558814030576
10.31999999999972 -0.0051038618988925285
10.329999999999714 -0.005664271753715264
10.339999999999709 -0.005054026137596287
10.349999999999703 -0.0035579161155274955
10.359999999999697 -0.0017744615935020918
10.369999999999692 -0.0004531416196402094
10.379999999999686 -0.0002389500299257258
10.38999999999968 -0.0012939495049172427
10.399999999999675 -0.0030834444433644
10.40999999999967 -0.004697658149215391
10.419999999999664 -0.005420277216817403
10.429999999999659 -0.005010277448282258
10.439999999999653 -0.003680356529143628
10.449999999999648 -0.0019725173559182827
10.459999999999642 -0.0006172161813234803
10.469999999999636 -0.00030017376606601183
10.479999999999631 -0.001274904697020282
10.489999999999625 -0.0030787339377832653
10.49999999999962 -0.004793425137128429
10.509999999999614 -0.005636670644959653
10.519999999999609 -0.005304854653382412
10.529999999999603 -0.003981704682466095
10.539999999999598 -0.002202162399147703
10.549999999999592 -0.0006967068837418729
10.559999999999587 -0.00016832633760149824
10.569999999999581 -0.0009332384156590227
10.579999999999576 -0.0026214823051043416
10.58999999999957 -0.004361075801806016
10.599999999999564 -0.005346178367679554
10.609999999999559 -0.005212088123377246
10.619999999999553 -0.0040697356024469115
10.629999999999548 -0.002391859877241292
10.639999999999542 -0.0008783053183165006
10.649999999999537 -0.00025680452868940786
10.659999999999531 -0.0009268535332685119
10.669999999999526 -0.0026034625065851857
10.67999999999952 -0.0044271883975559615
10.689999999999515 -0.00553480237050339
10.699999999999509 -0.00549340206123765
10.709999999999503 -0.004376611318788165
10.719999999999498 -0.002646641941461643
10.729999999999492 -0.0010018535086668506
10.739999999999487 -0.00018044018066269512
10.749999999999481 -0.000631709842353101
10.759999999999476 -0.0021621358066989094
10.76999999999947 -0.0039760073714119
10.779999999999465 -0.005201288401949173
10.78999999999946 -0.005350527335224824
10.799999999999454 -0.0044252497368432436
10.809999999999448 -0.0028209953396034918
10.819999999999443 -0.0011954487118150622
10.829999999999437 -0.0002960349328813197
10.839999999999431 -0.0006434894294101737
10.849999999999426 -0.0021370345877144534
10.85999999999942 -0.004014848005902803
10.869999999999415 -0.005360133116455337
10.87999999999941 -0.005614338968773355
10.889999999999404 -0.0047328763971185815
10.899999999999398 -0.0030960398923317598
10.909999999999393 -0.001358657476790091
10.919999999999387 -0.00027372877979025786
10.929999999999382 -0.0003994650324630453
10.939999999999376 -0.0017203836185179582
10.94999999999937 -0.003552832752700584
10.959999999999365 -0.0049881477104181
10.96999999999936 -0.005421376953842861
10.979999999999354 -0.004737981779642341
10.989999999999348 -0.003248295485880947
10.999999999999343 -0.0015579691591284565
11.009999999999337 -0.00041471596136301596
11.019999999999332 -0.00043383845777991806
11.029999999999326 -0.0016947955899608237
11.03999999999932 -0.003567950421630526
11.049999999999315 -0.005116135941762564
11.05999999999931 -0.005663783350504854
11.069999999999304 -0.005041640618387985
11.079999999999298 -0.0035387380784821574
11.089999999999293 -0.0017561845570269546
11.099999999999287 -0.0004439626946365196
11.109999999999282 -0.00024395474049794806
11.119999999999276 -0.0013110207840034613
11.12999999999927 -0.0031036310309591132
11.139999999999265 -0.004711232976829359
11.14999999999926 -0.005421893647489036
11.159999999999254 -0.005000004830560166
11.169999999999249 -0.003662565052112702
11.179999999999243 -0.0019544456990865907
11.189999999999237 -0.0006071538106954442
11.199999999999232 -0.0003040026826918976
11.209999999999226 -0.0012915625099197401
11.21999999999922 -0.003099647172178829
11.229999999999215 -0.004808349689689542
11.23999999999921 -0.005639458158951496
11.249999999999204 -0.005295070126040688
11.259999999999199 -0.003963562271906753
11.269999999999193 -0.0021828720325908894
11.279999999999188 -0.0006846066257296741
11.289999999999182 -0.00016969424772523528
11.299999999999176 -0.0009479707929322121
11.309999999999171 -0.0026418941629938212
11.319999999999165 -0.004376998192788055
11.32999999999916 -0.0053509444131957466
11.339999999999154 -0.0052044903284057704
11.349999999999149 -0.004053217416703159
11.359999999999143 -0.002373084642926859
11.369999999999138 -0.0008655430381438448
11.379999999999132 -0.00025696432087350484
11.389999999999127 -0.0009409088291985478
11.399999999999121 -0.002624338286378508
11.409999999999116 -0.004444381513106208
11.41999999999911 -0.0055408459827213435
11.429999999999104 -0.005486484363854787
11.439999999999099 -0.004359953359273666
11.449999999999093 -0.0026268628781997436
11.459999999999088 -0.0009872394703493233
11.469999999999082 -0.0001781741606802408
11.479999999999077 -0.0006436036461005643
11.489999999999071 -0.0021821186093992358
11.499999999999066 -0.003993861935231333
11.50999999999906 -0.00520913540168962
11.519999999999055 -0.005345822055903404
11.529999999999049 -0.004410418960010403
11.539999999999043 -0.0028020358502953485
11.549999999999038 -0.001180433661321505
11.559999999999032 -0.0002926000952456547
11.569999999999027 -0.0006544828699234854
11.579999999999021 -0.0021571955343087884
11.589999999999016 -0.004033842096905709
11.59999999999901 -0.0053693266557327535
11.609999999999005 -0.005610493687076009
11.619999999999 -0.004718114991086402
11.629999999998994 -0.003076291324158629
11.639999999998988 -0.0013419912060990227
11.649999999998983 -0.0002679560810237305
11.659999999998977 -0.0004081279492295221
11.669999999998971 -0.0017392760096338858
11.679999999998966 -0.003572124428056072
11.68999999999896 -0.004998923295483521
11.699999999998955 -0.00541971998632527
11.70999999999895 -0.004725211351645112
11.719999999998944 -0.003229656587293523
11.729999999998938 -0.0015411905918650203
11.739999999998933 -0.0004078819368642168
11.749999999998927 -0.00044143172415274525
11.759999999998922 -0.001713571439239861
11.769999999998916 -0.003588200729490086
11.77999999999891 -0.005128283158607139
11.789999999998905 -0.005663148983945952
11.7999999999989 -0.005029145548733532
11.809999999998894 -0.0035195240408527574
11.819999999998888 -0.0017379637822589496
11.829999999998883 -0.00043492113833649255
11.839999999998877 -0.00024911872846855734
11.849999999998872 -0.0013281838176976803
11.859999999998866 -0.003123795057676251
11.86999999999886 -0.0047246982447515665
11.879999999998855 -0.005423372922242012
11.88999999999885 -0.00498962178014649
11.899999999998844 -0.003644728527754191
11.909999999998838 -0.0019364174098019903
11.919999999998833 -0.0005972194781143973
11.929999999998827 -0.00030799198939575724
11.939999999998822 -0.0013083212955156943
11.949999999998816 -0.0031205448211278812
11.95999999999881 -0.0048231627705612855
11.969999999998805 -0.00564209914009809
11.9799999999988 -0.005285163343531926
11.989999999998794 -0.003945363441060787
11.999999999998789 -0.0021636147975674816
12.009999999998783 -0.0006726271066731643
12.019999999998777 -0.00017122398076358436
12.029999999998772 -0.0009628186128807563
12.039999999998766 -0.002662311215637283
12.04999999999876 -0.004392826924327679
12.059999999998755 -0.005355574088967501
12.06999999999875 -0.0051967709338773685
12.079999999998744 -0.0040366349742697195
12.089999999998739 -0.002354329773780317
12.099999999998733 -0.0008528905626797075
12.109999999998728 -0.0002572845519225543
12.119999999998722 -0.0009550882347886474
12.129999999998716 -0.0026452285111093197
12.139999999998711 -0.004461482303479494
12.149999999998705 -0.005546746109058601
12.1599999999987 -0.005479434181709824
12.169999999998694 -0.004343220053374073
12.179999999998689 -0.0026070938490163537
12.189999999998683 -0.0009727268012258097
12.199999999998678 -0.00017606689217531147
12.209999999998672 -0.0006556324730498939
12.219999999998667 -0.00220213541310945
12.229999999998661 -0.004011642500573736
12.239999999998656 -0.005216850475976712
12.24999999999865 -0.005340986627531189
12.259999999998644 -0.004395506409063254
12.269999999998639 -0.002783074092983079
12.279999999998633 -0.001165507816598814
12.289999999998628 -0.0002893199868553129
12.299999999998622 -0.0006656185646727354
12.309999999998617 -0.0021774012150039533
12.319999999998611 -0.004052766541391893
12.329999999998606 -0.005378383588342759
12.3399999999986 -0.005606508455713151
12.349999999998595 -0.004703261051817508
12.359999999998589 -0.003056530177372549
12.369999999998583 -0.0013254049946363356
12.379999999998578 -0.000262333909557784
12.389999999998572 -0.00041694041142166613
12.399999999998567 -0.001758231006909374
12.409999999998561 -0.0035913651800605745
12.419999999998556 -0.00500957521454567
12.42999999999855 -0.005417927198258163
12.439999999998545 -0.004712343545426597
12.44999999999854 -0.0032109935922759614
12.459999999998534 -0.0015244791118869125
12.469999999998528 -0.00040119187208705433
12.479999999998522 -0.00044917962078785007
12.489999999998517 -0.0017324212680976127
12.499999999998511 -0.0036084071541347524
12.509999999998506 -0.005140304609368462
12.5199999999985 -0.005662370275596755
12.529999999998495 -0.005016542734049753
12.53999999999849 -0.0035002756796760656
12.549999999998484 -0.0017198005480119996
12.559999999998478 -0.00042601741437018513
12.569999999998473 -0.00025444113198485214
12.579999999998467 -0.0013454364992959262
12.589999999998462 -0.003143934093409914
12.599999999998456 -0.004738052000822194
12.60999999999845 -0.005424713847879386
12.619999999998445 -0.0049791278745531615
12.62999999999844 -0.0036268472366048172
12.639999999998434 -0.0019184333106982605
12.649999999998428 -0.0005874141390610659
12.659999999998423 -0.0003121421538207445
12.669999999998417 -0.001325180880923977
12.679999999998412 -0.0031414267684360575
12.689999999998406 -0.004837864907411514
12.6999999999984 -0.005644594765381089
12.709999999998395 -0.005275135822228854
12.71999999999839 -0.003927109735584417
12.729999999998384 -0.0021443920179237772
12.739999999998378 -0.0006607690593583631
12.749999999998373 -0.00017291514258393397
12.759999999998367 -0.0009777802044757889
12.769999999998362 -0.002682731272675541
12.779999999998356 -0.004408560169589578
12.78999999999835 -0.005360066281760651
12.799999999998345 -0.005188929557612606
12.80999999999834 -0.004019988541216337
12.819999999998334 -0.002335596048614534
12.829999999998329 -0.0008403488449110876
12.839999999998323 -0.00025776574917139367
12.849999999998317 -0.0009693915078163419
12.859999999998312 -0.002666132729743789
12.869999999998306 -0.004478490843455994
12.8799999999983 -0.005552503517804982
12.889999999998295 -0.005472252749008247
12.89999999999829 -0.004326412797691076
12.909999999998284 -0.0025873361736179845
12.919999999998279 -0.0009583164209770124
12.929999999998273 -0.00017411837235842465
12.939999999998268 -0.0006677950646915648
12.949999999998262 -0.0022221842480010133
12.959999999998256 -0.004029347319317321
12.969999999998251 -0.005224432546189018
12.979999999998245 -0.005336020682705791
12.98999999999824 -0.00438051233240645
12.999999999998234 -0.0027641108080874318
13.009999999998229 -0.0011506721334772275
13.019999999998223 -0.00028619522882620066
13.029999999998218 -0.0006768963124178628
13.039999999998212 -0.002197650966084647
13.049999999998207 -0.004071621036081858
13.059999999998201 -0.005387304307989132
13.069999999998196 -0.005602384233634362
13.07999999999819 -0.004688315815952007
13.089999999998184 -0.0030367577315697763
13.099999999998179 -0.0013088998825043403
13.109999999998173 -0.0002568625823306219
13.119999999998168 -0.00042590155244069493
13.129999999998162 -0.0017772468628527308
13.139999999998157 -0.0036105533102812363
13.149999999998151 -0.005020102384680654
13.159999999998146 -0.0054159982094858184
13.16999999999814 -0.004699378583429211
13.179999999998135 -0.0031923072024208506
13.189999999998129 -0.0015078356741882967
13.199999999998123 -0.00039464649077099477
13.209999999998118 -0.00045708206558889216
13.219999999998112 -0.0017513443137928486
13.229999999998107 -0.0036285690870967984
13.239999999998101 -0.0051522003460993055
13.249999999998096 -0.005661447915311888
13.25999999999809 -0.005003833243939576
13.269999999998085 -0.0034809942081690964
13.27999999999808 -0.001701695961803063
13.289999999998074 -0.00041725209269611913
13.299999999998068 -0.0002599214522942679
13.309999999998062 -0.0013627773196323797
13.319999999998057 -0.0031640464784763967
13.329999999998051 -0.004751293126565688
13.339999999998046 -0.005425916003958438
13.34999999999804 -0.004968523298372075
13.359999999998035 -0.003608921837592168
13.36999999999803 -0.0019004943475519453
13.379999999998024 -0.0005777386119310222
13.389999999998018 -0.0003164532604210031
13.399999999998013 -0.001342140507180769
13.409999999998007 -0.003162292174230706
13.419999999998002 -0.004852455843592165
13.429999999997996 -0.005646945461377265
13.43999999999799 -0.005264988459346688
13.449999999997985 -0.003908802283214211
13.45999999999798 -0.0021252048268742846
13.469999999997974 -0.0006490332458568939
13.479999999997968 -0.0001747675717013107
13.489999999997963 -0.0009928543195036228
13.499999999997957 -0.002703152720367496
13.509999999997952 -0.004424196752466523
13.519999999997946 -0.005364420505032409
13.52999999999794 -0.005180966331672679
13.539999999997935 -0.004003278727786973
13.54999999999793 -0.0023168843934499453
13.559999999997924 -0.0008279187801589891
13.569999999997918 -0.00025840818381595216
13.579999999997913 -0.0009838179811750348
13.589999999997907 -0.0026870499476484328
13.599999999997902 -0.0044954066020536755
13.609999999997896 -0.005558118378552447
13.61999999999789 -0.00546494078537251
13.629999999997885 -0.004309532620389311
13.63999999999788 -0.0025675909783267744
13.649999999997874 -0.0009440092296513134
13.659999999997869 -0.00017232873943440771
13.669999999997863 -0.0006800904553149102
13.679999999997857 -0.0022422635698276907
13.689999999997852 -0.0040469751462111556
13.699999999997846 -0.0052318810370478525
13.70999999999784 -0.005330924284368532
13.719999999997835 -0.004365437284096438
13.72999999999783 -0.002745146890755808
13.739999999997824 -0.0011359275620019455
13.749999999997819 -0.000283226277253311
13.759999999997813 -0.0006883156069803272
13.769999999997808 -0.002217943717719128
13.779999999997802 -0.00409040481307435
13.789999999997796 -0.005396088735029367
13.799999999997791 -0.00559812155711636
13.809999999997785 -0.004673280201216655
13.81999999999778 -0.003016975080756576
13.829999999997774 -0.0012924768609394119
13.839999999997769 -0.0002515424941432977
13.849999999997763 -0.00043501070319616384
13.859999999997758 -0.001796322139020442
13.869999999997752 -0.0036296875047933572
13.879999999997747 -0.005030504123547175
13.889999999997741 -0.005413932996235906
13.899999999997736 -0.004686316954676873
13.90999999999773 -0.003173598271168759
13.919999999997724 -0.0014912612604060028
13.929999999997719 -0.0003882464161742448
13.939999999997713 -0.00046513876029352674
13.949999999997708 -0.0017703395116839774
13.959999999997702 -0.003648685565882432
13.969999999997697 -0.0051639700500176805
13.979999999997691 -0.005660382249788293
13.989999999997686 -0.004991017876452265
13.99999999999768 -0.0034616806681247387
14.009999999997675 -0.0016836510666614778
14.019999999997669 -0.0004086257786801441
14.029999999997663 -0.0002655593194697263
14.039999999997658 -0.0013802049897251468
14.049999999997652 -0.003184130843877154
14.059999999997647 -0.00476442081962649
14.069999999997641 -0.005426979262470597
14.079999999997636 -0.004957808465335702
14.08999999999763 -0.003590953132310525
14.099999999997625 -0.0018826015116099265
14.10999999999762 -0.0005681936596342069
14.119999999997614 -0.0003209252428651448
14.129999999997608 -0.0013591991918986827
14.139999999997602 -0.003183139930420367
14.149999999997597 -0.004866935034542084
14.159999999997591 -0.00564915137923689
14.169999999997586 -0.005254721924301898
14.17999999999758 -0.0038904420577826784
14.189999999997575 -0.002106054286714863
14.19999999999757 -0.0006374204359800829
14.209999999997564 -0.0001767811868381985
14.219999999997558 -0.001008039862943639
14.229999999997553 -0.002723574161741023
14.239999999997547 -0.004439735744216345
14.249999999997542 -0.005368636510228084
14.259999999997536 -0.005172881582758288
14.26999999999753 -0.003986506274301095
14.279999999997525 -0.0022981957893193944
14.28999999999752 -0.0008156012389817863
14.299999999997514 -0.00025921202413795627
14.309999999997508 -0.0009983668230478596
14.319999999997503 -0.0027079789677296427
14.329999999997497 -0.004512228826618538
14.339999999997492 -0.00556359064230263
14.349999999997486 -0.0054574988220265795
14.35999999999748 -0.004292580414575703
14.369999999997475 -0.0025478593181569023
14.37999999999747 -0.0009298061177932899
14.389999999997464 -0.00017069817811701771
14.399999999997458 -0.0006925177826139684
14.409999999997453 -0.002262371993194553
14.419999999997447 -0.004064524927788928
14.429999999997442 -0.00523919556545943
14.439999999997436 -0.005325697659147803
14.44999999999743 -0.0043502819341862215
14.459999999997425 -0.00272618329449844
14.46999999999742 -0.001121275047851383
14.479999999997414 -0.00028041352014649177
14.489999999997409 -0.0006998758212447742
14.499999999997403 -0.0022382782473816037
14.509999999997397 -0.004109116934995676
14.519999999997392 -0.005404736618218193
14.529999999997386 -0.0055937208087530445
14.53999999999738 -0.004658155009100204
14.549999999997375 -0.002997183251060926
14.55999999999737 -0.001276136901681406
14.569999999997364 -0.0002463740635384341
14.579999999997359 -0.000444267261644028
14.589999999997353 -0.0018154555107052766
14.599999999997348 -0.003648766596729402
14.609999999997342 -0.005040779902857112
14.619999999997336 -0.005411731671230223
14.629999999997331 -0.004673159249911038
14.639999999997325 -0.0031548677096982724
14.64999999999732 -0.0014747568608285838
14.659999999997314 -0.00038199222860438255
14.669999999997309 -0.00047334931832792313
14.679999999997303 -0.0017894056816670355
14.689999999997298 -0.0036687554990533695
14.699999999997292 -0.005175613269047567
14.709999999997287 -0.005659173502078022
14.719999999997281 -0.004978097331348146
14.729999999997275 -0.0034423360391357388
14.73999999999727 -0.0016656668810735614
14.749999999997264 -0.00040013908654153586
14.759999999997259 -0.00027135440467502376
14.769999999997253 -0.0013977182994981397
14.779999999997248 -0.00320418593176722
14.789999999997242 -0.004777434400239207
14.799999999997237 -0.0054279036084127555
14.809999999997231 -0.004946983877233204
14.819999999997226 -0.003572941977045194
14.82999999999722 -0.0018647558105910269
14.839999999997215 -0.0005587800200659743
14.849999999997209 -0.00032555797089963464
14.859999999997203 -0.0013763558648598418
14.869999999997198 -0.003203968830901259
14.879999999997192 -0.004881301833198014
14.889999999997187 -0.005651212572030164
14.899999999997181 -0.005244336804817434
14.909999999997176 -0.003872029977772756
14.91999999999717 -0.002086941433457392
14.929999999997165 -0.0006259313990793549
14.939999999997159 -0.00017895592979794112
14.949999999997154 -0.001023335792151041
14.959999999997148 -0.002743994282175864
14.969999999997142 -0.004455176312892328
14.979999999997137 -0.005372714141792424
14.989999999997131 -0.005164675713075738
14.999999999997126 -0.003969671971392065
15.00999999999712 -0.002279531237957634
15.019999999997115 -0.0008033970795238459
15.02999999999711 -0.0002601773928117075
15.039999999997104 -0.0010130371342616663
15.049999999997098 -0.0027289185180326236
15.059999999997093 -0.00452895668636267
15.069999999997087 -0.0055689201833908466
15.079999999997082 -0.0054499273234885105
15.089999999997076 -0.004275557025302402
15.09999999999707 -0.0025281422222423254
15.109999999997065 -0.0009157079700386992
15.11999999999706 -0.00016922688414814318
15.129999999997054 -0.0007050762168546979
15.139999999997048 -0.002282508191961159
15.149999999997043 -0.004081995686286351
15.159999999997037 -0.005246375824478772
15.169999999997032 -0.005320341097975104
15.179999999997026 -0.0043350469980819786
15.18999999999702 -0.002707220995336302
15.199999999997015 -0.0011067155329554429
15.20999999999701 -0.00027775731371377317
15.219999999997004 -0.0007115762760233948
15.229999999996998 -0.0022586532746423776
15.239999999996993 -0.004127756405256332
15.249999999996987 -0.005413247647292592
15.259999999996982 -0.005589182317704616
15.269999999996976 -0.004642941000304507
15.27999999999697 -0.0029773832444663314
15.289999999996965 -0.0012598809677334911
15.29999999999696 -0.0002413577123961199
15.309999999996954 -0.0004536706439488489
15.319999999996949 -0.0018346456939768684
15.329999999996943 -0.0036677894776304693
15.339999999996937 -0.0050509292563957475
15.349999999996932 -0.005409394401708594
15.359999999996926 -0.004659906100184616
15.36999999999692 -0.00313611645192588
15.379999999996915 -0.0014583234677857928
15.38999999999691 -0.0003758844869821442
15.399999999996904 -0.0004817133126600853
15.409999999996899 -0.0018085415979061936
15.419999999996893 -0.003688777750272282
15.429999999996888 -0.0051871295063907735
15.439999999996882 -0.00565782185333857
15.449999999996876 -0.004965072274553224
15.459999999996871 -0.0034229612791525127
15.469999999996865 -0.0016477444136957578
15.47999999999686 -0.00039179262925159047
15.489999999996854 -0.00027730638727790295
15.499999999996849 -0.0014153160649940436
15.509999999996843 -0.0032242105284209584
15.519999999996838 -0.004790333239005335
15.529999999996832 -0.00542868907288645
15.539999999996827 -0.004936050071367792
15.549999999996821 -0.0035548892500642673
15.559999999996815 -0.0018469582579716108
15.56999999999681 -0.0005494984175617032
15.579999999996804 -0.0003303512828678761
15.589999999996799 -0.0013936094187523137
15.599999999996793 -0.0032247776351288886
15.609999999996788 -0.004895555559123954
15.619999999996782 -0.005653129060779136
15.629999999996777 -0.005233833661257017
15.639999999996771 -0.003853566942907519
15.649999999996766 -0.002067867293307888
15.65999999999676 -0.0006145669008107271
15.669999999996755 -0.00018129174400776532
15.679999999996749 -0.0010387410791837706
15.689999999996743 -0.002764411799231824
15.699999999996738 -0.004470517667162247
15.709999999996732 -0.0053766532831196765
15.719999999996727 -0.005156349155981715
15.729999999996721 -0.003952776630363872
15.739999999996716 -0.0022608917491037193
15.74999999999671 -0.0007913071521971879
15.759999999996705 -0.00026130438836279095
15.769999999996699 -0.0010278279847375806
15.779999999996694 -0.0027498672994360172
15.789999999996688 -0.004545589325902839
15.799999999996682 -0.005574106852339296
15.809999999996677 -0.005442226732828006
15.819999999996671 -0.004258463281871142
15.829999999996666 -0.002508440710628898
15.83999999999666 -0.0009017156662962885
15.849999999996655 -0.00016791505092396538
15.85999999999665 -0.0007177649343997212
15.869999999996644 -0.0023026708620921795
15.879999999996638 -0.00409938647634733
15.889999999996633 -0.005253421540064633
15.899999999996627 -0.0053148549190914504
15.909999999996622 -0.0043197332102934945
15.919999999996616 -0.0026882609785204726
15.92999999999661 -0.0010922499557901554
15.939999999996605 -0.00027525799594966773
15.9499999999966 -0.0007234162658535013
15.959999999996594 -0.002279067496638195
15.969999999996588 -0.0041463222092022745
15.979999999996583 -0.005421621494911405
15.989999999996577 -0.005584506396982817
15.999999999996572 -0.004627638922762232
16.009999999996584 -0.002957576054991777
16.019999999996596 -0.0012437100172350414
16.02999999999661 -0.00023649385819161
16.03999999999662 -0.000463220266212528
16.049999999996633 -0.0018538914184876862
16.059999999996645 -0.0036867550644019854
16.069999999996657 -0.005060951745747815
16.07999999999667 -0.005406921378915312
16.08999999999668 -0.004646558154044526
16.099999999996694 -0.003117345441533355
16.109999999996706 -0.0014419620732380773
16.11999999999672 -0.0003699237369183373
16.12999999999673 -0.0004902302937281952
16.139999999996743 -0.0018277460149587154
16.149999999996755 -0.0037087511696974255
16.159999999996767 -0.005198518253532477
16.16999999999678 -0.005656327473238687
16.17999999999679 -0.004951943362093573
16.189999999996804 -0.003403557339496113
16.199999999996816 -0.0016298846687203936
16.20999999999683 -0.00038358701464343616
16.21999999999684 -0.00028341494252202045
16.229999999996853 -0.0014329971087105923
16.239999999996865 -0.003244203439261682
16.249999999996877 -0.004803116729982712
16.25999999999689 -0.005429335708191133
16.2699999999969 -0.0049250076010258475
16.279999999996914 -0.0035367958394877824
16.289999999996926 -0.0018292098690359797
16.29999999999694 -0.0005403495671886045
16.30999999999695 -0.00033530499788750925
16.319999999996963 -0.0014109587282006267
16.329999999996975 -0.0032455650918917244
16.339999999996987 -0.004909695524282006
16.349999999997 -0.0056549008590186444
16.35999999999701 -0.0052232130468003795
16.369999999997024 -0.0038350538477005276
16.379999999997036 -0.0020488328887083014
16.38999999999705 -0.000603327701817149
16.39999999999706 -0.00018378856644580172
16.409999999997073 -0.0010542546967722633
16.419999999997085 -0.0027848254439780443
16.429999999997097 -0.00448575903537863
16.43999999999711 -0.00538045383642676
16.44999999999712 -0.005147902359488968
16.459999999997134 -0.003935821072191258
16.469999999997146 -0.0022422783358044492
16.47999999999716 -0.000779332301438646
16.48999999999717 -0.00026259309319308924
16.499999999997183 -0.0010427384271757697
16.509999999997195 -0.002770824003517267
16.519999999997207 -0.004562125885232556
16.52999999999722 -0.00557915049552041
16.53999999999723 -0.005434397488470643
16.549999999997244 -0.004241300009800723
16.559999999997256 -0.0024887558004493405
16.56999999999727 -0.0008878300820900216
16.57999999999728 -0.00016676286443079185
16.589999999997293 -0.000730583107844111
16.599999999997305 -0.0023228587078530302
16.609999999997317 -0.004116696368903401
16.61999999999733 -0.005260332454973059
16.62999999999734 -0.005309239454283642
16.639999999997354 -0.00430434131468829
16.649999999997366 -0.0026693042336119626
16.65999999999738 -0.001077879251493255
16.66999999999739 -0.0002729158917038524
16.679999999997403 -0.0007353950686856153
16.689999999997415 -0.0022995196013875898
16.699999999997427 -0.0041648133294832
16.70999999999744 -0.005429857832264436
16.71999999999745 -0.0055796933572947825
16.729999999997464 -0.00461224952201958
16.739999999997476 -0.0029377626746530635
16.74999999999749 -0.001227625004821412
16.7599999999975 -0.0002317829110291764
16.769999999997513 -0.0004729155376554101
16.779999999997525 -0.0018731914173868115
16.789999999997537 -0.0037056622870227478
16.79999999999755 -0.005070846947531492
16.80999999999756 -0.005404312806740951
16.819999999997574 -0.004633116069054321
16.829999999997586 -0.0030985556271566532
16.839999999997598 -0.0014256736678805464
16.84999999999761 -0.00036411051371263
16.859999999997623 -0.0004988997961676786
16.869999999997635 -0.0018470176776070892
16.879999999997647 -0.0037286746057293937
16.88999999999766 -0.005209779002533338
16.89999999999767 -0.005654690531249108
16.909999999997684 -0.004938711248966067
16.919999999997696 -0.0033841251703975355
16.929999999997708 -0.001612088647805071
16.93999999999772 -0.0003755228438841101
16.949999999997733 -0.0002896797369081801
16.959999999997745 -0.0014507602523222338
16.969999999997757 -0.00326416347959204
16.97999999999777 -0.0048157842806651405
16.98999999999778 -0.005429843578548834
16.999999999997794 -0.004913857028216146
17.009999999997806 -0.003518662638785698
17.019999999997818 -0.0018115116594053817
17.02999999999783 -0.0005313341763252577
17.039999999997843 -0.00034041892040703064
17.049999999997855 -0.0014284026569467818
17.059999999997867 -0.003266329948231523
17.06999999999788 -0.004923721042640304
17.07999999999789 -0.005656527981918824
17.089999999997904 -0.0052124755149205735
17.099999999997916 -0.003816491586459607
17.109999999997928 -0.002029839240529488
17.11999999999794 -0.0005922145571644108
17.129999999997953 -0.00018644632459425276
17.139999999997965 -0.00106987561313435
17.149999999997977 -0.002805233954084035
17.15999999999799 -0.004500899657791271
17.169999999998 -0.005384115715255048
17.179999999998014 -0.0051393357801285625
17.189999999998026 -0.003918806123434005
17.199999999998038 -0.0022236920126638498
17.20999999999805 -0.0007674733663408564
17.219999999998063 -0.00026404357656653507
17.229999999998075 -0.0010577675022288885
17.239999999998087 -0.0027917873192831537
17.2499999999981 -0.0045785655071806895
17.25999999999811 -0.005584050962462684
17.269999999998124 -0.0054264400304239605
17.279999999998136 -0.004224068035249013
17.289999999998148 -0.002469088508175994
17.29999999999816 -0.0008740520886213504
17.309999999998173 -0.00016577050130887682
17.319999999998185 -0.0007435299023700023
17.329999999998197 -0.0023430704367247636
17.33999999999821 -0.004133924445185515
17.34999999999822 -0.005267108322755928
17.359999999998234 -0.005303495043757724
17.369999999998246 -0.00428887206086875
17.379999999998258 -0.0026503517526475155
17.38999999999827 -0.0010636043518835415
17.399999999998283 -0.00027073131454783024
17.409999999998295 -0.0007475119495461822
17.419999999998307 -0.0023200082728340706
17.42999999999832 -0.004183228751807992
17.43999999999833 -0.005437956334876866
17.449999999998344 -0.005574743512170996
17.459999999998356 -0.004596773545073807
17.469999999998368 -0.0029179440956445387
17.47999999999838 -0.0012116268820732687
17.489999999998393 -0.00022722527248077582
17.499999999998405 -0.00048275585808822214
17.509999999998417 -0.0018925444236264988
17.51999999999843 -0.003724510083994555
17.52999999999844 -0.00508061444864332
17.539999999998454 -0.00540156889748755
17.549999999998466 -0.004619580508639913
17.559999999998478 -0.0030797479605922783
17.56999999999849 -0.0014094592407874178
17.579999999998503 -0.0003584453434380985
17.589999999998515 -0.0005077213413459537
17.599999999998527 -0.0018663553246066442
17.60999999999854 -0.0037485469094296515
17.61999999999855 -0.005220911250606786
17.629999999998564 -0.005652911200823507
17.639999999998576 -0.004925376592416414
17.649999999998588 -0.0033646657230288167
17.6599999999986 -0.0015943573507430303
17.669999999998613 -0.00036760071084701015
17.679999999998625 -0.0002961004264676528
17.689999999998637 -0.0014686043140320778
17.69999999999865 -0.003284089471182025
17.70999999999866 -0.004828335308253406
17.719999999998674 -0.005430212756642735
17.729999999998686 -0.004902598920963436
17.739999999998698 -0.0035004905450987485
17.74999999999871 -0.00179386464447064
17.759999999998723 -0.0005224529452122186
17.769999999998735 -0.00034569284190743947
17.779999999998747 -0.0014459400606041614
17.78999999999876 -0.0032870709528223445
17.79999999999877 -0.004937631433759163
17.809999999998784 -0.005658010449662789
17.819999999998796 -0.005201621622144808
17.829999999998808 -0.00379788105512452
17.83999999999882 -0.0020108873688478176
17.849999999998833 -0.000581228216074488
17.859999999998845 -0.00018926493528132013
17.869999999998857 -0.0010856027900990148
17.87999999999887 -0.0028256360712995685
17.88999999999888 -0.0045159387836562915
17.899999999998894 -0.005387638841670551
17.909999999998906 -0.005130649880658312
17.919999999998918 -0.003901732614712601
17.92999999999893 -0.0022051337951747773
17.939999999998943 -0.0007557311808489968
17.949999999998955 -0.0002656558957045313
17.959999999998967 -0.0010729142404944001
17.96999999999898 -0.002812755935745031
17.97999999999899 -0.004594907340206463
17.989999999999004 -0.005588808108558165
17.999999999999016 -0.005418354802574253
18.009999999999028 -0.004206768186638273
18.01999999999904 -0.0024494398504267363
18.029999999999053 -0.000860382552740136
18.039999999999065 -0.00016493812809418126
18.049999999999077 -0.0007566044744292713
18.05999999999909 -0.0023633047575740466
18.0699999999991 -0.004151069794512453
18.079999999999114 -0.00527374890552025
18.089999999999126 -0.005297622034220828
18.099999999999138 -0.00427332620281891
18.10999999999915 -0.0026314045294424586
18.119999999999163 -0.0010494261854321124
18.129999999999175 -0.00026870456743793413
18.139999999999187 -0.0007597661619471422
18.1499999999992 -0.0023405321928014295
18.15999999999921 -0.004201567467116149
18.169999999999224 -0.005445916684763584
18.179999999999236 -0.005569657179853677
18.189999999999248 -0.004581211741783028
18.19999999999926 -0.00289812131112419
18.209999999999273 -0.0011957165976382792
18.219999999999285 -0.00022282133510790955
18.229999999999297 -0.0004927406169923899
18.23999999999931 -0.001911949168655981
18.24999999999932 -0.0037432974006771933
18.259999999999334 -0.005090253844484409
18.269999999999346 -0.005398689870280572
18.279999999999358 -0.004605952140908729
18.28999999999937 -0.0030609233961175495
18.299999999999383 -0.0013933197792474785
18.309999999999395 -0.0003529287433035961
18.319999999999407 -0.0005166944383284375
18.32999999999942 -0.0018857576901609
18.33999999999943 -0.0037683669362065506
18.349999999999444 -0.005231914501823421
18.359999999999456 -0.005650989660936092
18.369999999999468 -0.004911940053141833
18.37999999999948 -0.0033451799502368113
18.389999999999493 -0.001576691775673467
18.399999999999505 -0.00035982120182800615
18.409999999999517 -0.00030267665612084704
18.41999999999953 -0.0014865281076542342
18.42999999999954 -0.0033039802410409153
18.439999999999554 -0.004840769238268775
18.449999999999566 -0.005430443322317097
18.459999999999578 -0.004891233852293039
18.46999999999959 -0.0034822804586032248
18.479999999999603 -0.0017762698391532402
18.489999999999615 -0.00051370656711148
18.499999999999627 -0.0003511265415345145
18.50999999999964 -0.0014635697877576975
18.51999999999965 -0.0033077868572821746
18.529999999999664 -0.004951426024134071
18.539999999999676 -0.005659348288688787
18.549999999999688 -0.00519065192906502
18.5599999999997 -0.0037792231519321075
18.569999999999713 -0.0019919782932011744
18.579999999999725 -0.0005703694217759017
18.589999999999737 -0.00019224430423295914
18.59999999999975 -0.0011014351824676768
18.60999999999976 -0.002846030540572112
18.619999999999774 -0.004530875670168876
18.629999999999786 -0.005391023145211504
18.639999999999798 -0.005121845129199292
18.64999999999981 -0.0038846013801318224
18.659999999999823 -0.002186604699446798
18.669999999999835 -0.0007441065737893109
18.679999999999847 -0.00026743009617252115
18.68999999999986 -0.0010881776633183578
18.69999999999987 -0.002833728542943422
18.709999999999884 -0.004611150539456981
18.719999999999896 -0.005593421796058812
18.729999999999908 -0.005410142253523062
18.73999999999992 -0.0041894012952434926
18.749999999999932 -0.0024298108442373356
18.759999999999945 -0.0008468223368868951
18.769999999999957 -0.00016426590090429948
18.77999999999997 -0.0007698059712982817
18.78999999999998 -0.00238356038003798
18.799999999999994 -0.004168131513485738
18.810000000000006 -0.005280253973086213
18.820000000000018 -0.005291620778155089
18.83000000000003 -0.004257704498391981
18.840000000000042 -0.0026124635593123085
18.850000000000055 -0.001035345677210707
18.860000000000067 -0.0002668359429261859
18.87000000000008 -0.0007721569484535758
18.88000000000009 -0.0023610900417963773
18.890000000000104 -0.004219828472413462
18.900000000000116 -0.005453738571225074
18.910000000000128 -0.005564434683981514
18.92000000000014 -0.004565564865375846
18.930000000000152 -0.0028782953154826074
18.940000000000165 -0.0011798950972340713
18.950000000000177 -0.00021857148224149433
18.96000000000019 -0.0005028691932036755
18.9700000000002 -0.0019314043820073336
18.980000000000214 -0.0037620231886988254
18.990000000000226 -0.005099764738296285
19.000000000000238 -0.005395675950464795
19.01000000000025 -0.004592231638200921
19.020000000000262 -0.0030420828902217385
19.030000000000275 -0.001377256268666781
19.040000000000287 -0.0003475612217436224
19.0500000000003 -0.0005258185842583072
19.06000000000031 -0.0019052235045483638
19.070000000000324 -0.003788133546482036
19.080000000000336 -0.005242788267745595
19.090000000000348 -0.005648926096636735
19.10000000000036 -0.004898402295723782
19.110000000000372 -0.0033256688067967786
19.120000000000385 -0.00155909291912328
19.130000000000397 -0.00035218489539272905
19.14000000000041 -0.00030940805944377743
19.15000000000042 -0.0015045304423429338
19.160000000000434 -0.003323834621003439
19.170000000000446 -0.004853085504038488
19.180000000000458 -0.005430535362080518
19.19000000000047 -0.004879762399841965
19.200000000000482 -0.003464033282261731
19.210000000000495 -0.0017587282577860085
19.220000000000507 -0.0005050957283180572
19.23000000000052 -0.0003567197863318916
19.24000000000053 -0.0014812906804468312
19.250000000000544 -0.003328476416713392
19.260000000000556 -0.0049651041477031975
19.270000000000568 -0.005660541532137378
19.28000000000058 -0.005179567000698079
19.290000000000592 -0.0037605187776474053
19.300000000000605 -0.00197311303265358
19.310000000000617 -0.0005596389114004573
19.32000000000063 -0.00019538432589215446
19.33000000000064 -0.001117371737839096
19.340000000000654 -0.0028664161097742232
19.350000000000666 -0.004545709582074759
19.360000000000678 -0.005394268562485105
19.37000000000069 -0.0051129219989021705
19.380000000000702 -0.003867413257054784
19.390000000000715 -0.0021681057420795693
19.400000000000727 -0.000732600368832993
19.41000000000074 -0.0002693662120017701
19.42000000000075 -0.0011035567831558211
19.430000000000764 -0.002854703832393441
19.440000000000776 -0.004627294267176572
19.450000000000788 -0.005597891894436056
19.4600000000008 -0.0054018028368821355
19.470000000000812 -0.004171968195396878
19.480000000000825 -0.0024102025071368245
19.490000000000837 -0.0008333722990258967
19.50000000000085 -0.0001637539652921839
19.51000000000086 -0.0007831335309596789
19.520000000000874 -0.0024038360143618263
19.530000000000886 -0.004185108705708287
19.540000000000898 -0.00528662330266531
19.55000000000091 -0.005285491633533483
19.560000000000922 -0.004242007709109099
19.570000000000935 -0.0025935298389477405
19.580000000000947 -0.001021363748829263
19.59000000000096 -0.00026512572320163205
19.60000000000097 -0.0007846835409373716
19.610000000000984 -0.002381680499380271
19.620000000000996 -0.004238010771108987
19.630000000001008 -0.005461421691137533
19.64000000000102 -0.005559076353827503
19.650000000001032 -0.0045498336726277405
19.660000000001045 -0.002858467104421726
19.670000000001057 -0.0011641633236087613
19.68000000000107 -0.00021447608785986385
19.69000000000108 -0.000513140954822383
19.700000000001094 -0.001950908791213734
19.710000000001106 -0.0037806864057662207
19.720000000001118 -0.0051091467409095735
19.73000000000113 -0.005392527369365551
19.740000000001142 -0.004578419676911975
19.750000000001155 -0.0030232274014891022
19.760000000001167 -0.0013612696924948774
19.77000000000118 -0.00034234327840608996
19.78000000000119 -0.0005350932645180112
19.790000000001204 -0.0019247514944327158
19.800000000001216 -0.003807845605977896
19.810000000001228 -0.005253532067663609
19.82000000000124 -0.005646720699241062
19.830000000001252 -0.004884763988775448
19.840000000001265 -0.0033061332494887232
19.850000000001277 -0.0015415617759874565
19.86000000000129 -0.00034469236227418587
19.8700000000013 -0.00031629425858854885
19.880000000001314 -0.001522610122564132
19.890000000001326 -0.0033436514476186843
19.900000000001338 -0.004865283546505559
19.91000000000135 -0.0054304889689075365
19.920000000001362 -0.004868185145702713
19.930000000001375 -0.0034457499217159207
19.940000000001387 -0.0017412409140363874
19.9500000000014 -0.0004966211081150589
19.96000000000141 -0.0003624723313249862
19.970000000001424 -0.0014991015744182025
19.980000000001436 -0.0033491383899546517
19.990000000001448 -0.004978665146043178
20.00000000000146 -0.00566159022000316


==> time_series_ux_P5_P3_Argyris5_nref3_0.002_shift1_biharmonic.dat <==
t val
0.01 -4.500487574773402e-07
0.020000000000000004 -1.1382685333901837e-06
0.030000000000000013 -1.5068334910188873e-06
0.04000000000000002 -2.1310252947310136e-06
0.05000000000000003 -2.4499096722841846e-06
0.06000000000000004 -2.983398626513009e-06
0.07000000000000005 -3.2604500461072892e-06
0.08000000000000006 -3.7301801112053634e-06
0.09000000000000007 -4.004330977940164e-06
0.10000000000000007 -4.424459874134341e-06
0.11000000000000008 -4.677111445891266e-06
0.12000000000000009 -5.026000862234089e-06
0.1300000000000001 -5.245883053722674e-06
0.1400000000000001 -5.540926948059745e-06
0.1500000000000001 -5.7492154224674785e-06
0.16000000000000011 -6.0096210596541156e-06
0.17000000000000012 -6.1981172994090705e-06
0.18000000000000013 -6.4078836424008954e-06
0.19000000000000014 -6.55925293421482e-06
0.20000000000000015 -6.72448700265881e-06
0.21000000000000016 -6.854785812887677e-06
0.22000000000000017 -6.99396767781674e-06
0.23000000000000018 -7.103012885749184e-06
0.24000000000000019 -7.2048966160157834e-06
0.25000000000000017 -7.277169390568922e-06
0.2600000000000002 -7.340100545294626e-06
0.2700000000000002 -7.3855398082295995e-06
0.2800000000000002 -7.4249918133248565e-06
0.2900000000000002 -7.449071323471204e-06
0.3000000000000002 -7.458917521201261e-06
0.3100000000000002 -7.449005801337795e-06
0.32000000000000023 -7.423325274022053e-06
0.33000000000000024 -7.38417199111835e-06
0.34000000000000025 -7.334747948470763e-06
0.35000000000000026 -7.274136022339724e-06
0.36000000000000026 -7.199262245444286e-06
0.3700000000000003 -7.1081242730755825e-06
0.3800000000000003 -7.000454161840714e-06
0.3900000000000003 -6.8794684006259985e-06
0.4000000000000003 -6.747051482120834e-06
0.4100000000000003 -6.604307473291654e-06
0.4200000000000003 -6.448736125582861e-06
0.4300000000000003 -6.278741458774468e-06
0.44000000000000034 -6.093170978194796e-06
0.45000000000000034 -5.894137466159459e-06
0.46000000000000035 -5.683471861114948e-06
0.47000000000000036 -5.462735222104892e-06
0.48000000000000037 -5.230757924819866e-06
0.4900000000000004 -4.986159878149041e-06
0.5000000000000003 -4.727760896982081e-06
0.5100000000000003 -4.456645813863197e-06
0.5200000000000004 -4.174549357316272e-06
0.5300000000000004 -3.883181251080632e-06
0.5400000000000004 -3.582498683112368e-06
0.5500000000000004 -3.271620946603025e-06
0.5600000000000004 -2.949619443549073e-06
0.5700000000000004 -2.6169901313077313e-06
0.5800000000000004 -2.275253333392313e-06
0.5900000000000004 -1.926182967407914e-06
0.6000000000000004 -1.5705401936152583e-06
0.6100000000000004 -1.2081094568756562e-06
0.6200000000000004 -8.383744750469368e-07
0.6300000000000004 -4.616268657142983e-07
0.6400000000000005 -7.918124535852838e-08
0.6500000000000005 3.0716227792941956e-07
0.6600000000000005 6.960820547841505e-07
0.6700000000000005 1.0871031860907766e-06
0.6800000000000005 1.4802105485701923e-06
0.6900000000000005 1.8750181658968577e-06
0.7000000000000005 2.270302748190863e-06
0.7100000000000005 2.6642407160808893e-06
0.7200000000000005 3.0551158174150087e-06
0.7300000000000005 3.441834855508257e-06
0.7400000000000005 3.823826748799661e-06
0.7500000000000006 4.200464640832466e-06
0.7600000000000006 4.570547185434179e-06
0.7700000000000006 4.932293208622084e-06
0.7800000000000006 5.283808851642452e-06
0.7900000000000006 5.623597187835109e-06
0.8000000000000006 5.950654613230995e-06
0.8100000000000006 6.264109232938687e-06
0.8200000000000006 6.5627363901641846e-06
0.8300000000000006 6.844781935891783e-06
0.8400000000000006 7.1082058413980795e-06
0.8500000000000006 7.351099276224909e-06
0.8600000000000007 7.571885246903708e-06
0.8700000000000007 7.76914627868515e-06
0.8800000000000007 7.941253233756143e-06
0.8900000000000007 8.086147035871202e-06
0.9000000000000007 8.20147122311735e-06
0.9100000000000007 8.284953717190836e-06
0.9200000000000007 8.334735182332884e-06
0.9300000000000007 8.349426402507745e-06
0.9400000000000007 8.327928124165742e-06
0.9500000000000007 8.269247243390585e-06
0.9600000000000007 8.17251185044539e-06
0.9700000000000008 8.03718204442514e-06
0.9800000000000008 7.863257576481048e-06
0.9900000000000008 7.651278682891251e-06
1.0000000000000007 7.4020880436853705e-06
1.0100000000000007 7.116513492601177e-06
1.0200000000000007 6.795171111004126e-06
1.0300000000000007 6.438459793719437e-06
1.0400000000000007 6.046649425770046e-06
1.0500000000000007 5.619914477959589e-06
1.0600000000000007 5.158267962320401e-06
1.0700000000000007 4.661499988208839e-06
1.0800000000000007 4.129267589217125e-06
1.0900000000000007 3.5613629826963717e-06
1.1000000000000008 2.958012020404238e-06
1.1100000000000008 2.3199910427505255e-06
1.1200000000000008 1.648461024951383e-06
1.1300000000000008 9.446112073223689e-07
1.1400000000000008 2.093230355362239e-07
1.1500000000000008 -5.569792492876682e-07
1.1600000000000008 -1.3542767970494569e-06
1.1700000000000008 -2.182816391829664e-06
1.1800000000000008 -3.043012098277843e-06
1.1900000000000008 -3.935434425819733e-06
1.2000000000000008 -4.860834124062338e-06
1.2100000000000009 -5.820116717543392e-06
1.2200000000000009 -6.814237194303502e-06
1.2300000000000009 -7.844062781746662e-06
1.2400000000000009 -8.91028586258147e-06
1.2500000000000009 -1.0013430666059888e-05
1.260000000000001 -1.1153923270404116e-05
1.270000000000001 -1.233215261261215e-05
1.280000000000001 -1.3548472075029293e-05
1.290000000000001 -1.4803151567702996e-05
1.300000000000001 -1.609633399258747e-05
1.310000000000001 -1.7428040009771395e-05
1.320000000000001 -1.8798214368842127e-05
1.330000000000001 -2.0206764948955022e-05
1.340000000000001 -2.1653548324840286e-05
1.350000000000001 -2.3138299117938024e-05
1.360000000000001 -2.4660546453366753e-05
1.370000000000001 -2.6219569291911264e-05
1.380000000000001 -2.781440880540307e-05
1.390000000000001 -2.9443913924017322e-05
1.400000000000001 -3.1106778601078315e-05
1.410000000000001 -3.2801547973702675e-05
1.420000000000001 -3.4526606164725796e-05
1.430000000000001 -3.6280175528702926e-05
1.440000000000001 -3.806034311911062e-05
1.450000000000001 -3.98651004813654e-05
1.460000000000001 -4.169236533070319e-05
1.470000000000001 -4.3539964572736555e-05
1.480000000000001 -4.5405588361202725e-05
1.490000000000001 -4.7286748250195244e-05
1.500000000000001 -4.918077092708084e-05
1.5100000000000011 -5.108483567678293e-05
1.5200000000000011 -5.299603822944213e-05
1.5300000000000011 -5.491145645166637e-05
1.5400000000000011 -5.682820510399267e-05
1.5500000000000012 -5.87434826996809e-05
1.5600000000000012 -6.065461824552051e-05
1.5700000000000012 -6.25591149496618e-05
1.5800000000000012 -6.4454673791683e-05
1.5900000000000012 -6.63391779890843e-05
1.6000000000000012 -6.821063357197818e-05
1.6100000000000012 -7.006708262648006e-05
1.6200000000000012 -7.190651857464149e-05
1.6300000000000012 -7.3726828420012e-05
1.6400000000000012 -7.552577121856211e-05
1.6500000000000012 -7.730098753550264e-05
1.6600000000000013 -7.905003041410325e-05
1.6700000000000013 -8.077041332781882e-05
1.6800000000000013 -8.245967507706599e-05
1.6900000000000013 -8.411545810072686e-05
1.7000000000000013 -8.573558697091201e-05
1.7100000000000013 -8.731812607339756e-05
1.7200000000000013 -8.886139832156033e-05
1.7300000000000013 -9.036396039113831e-05
1.7400000000000013 -9.18245458820877e-05
1.7500000000000013 -9.324199701409365e-05
1.7600000000000013 -9.461520360629766e-05
1.7700000000000014 -9.594305902746285e-05
1.7800000000000014 -9.72244344857717e-05
1.7900000000000014 -9.845817017426044e-05
1.8000000000000014 -9.964308334297592e-05
1.8100000000000014 -0.00010077799460341544
1.8200000000000014 -0.00010186177042783723
1.8300000000000014 -0.00010289337196316312
1.8400000000000014 -0.00010387189227143492
1.8500000000000014 -0.00010479656305752266
1.8600000000000014 -0.00010566672301545405
1.8700000000000014 -0.00010648175850969334
1.8800000000000014 -0.00010724104158379202
1.8900000000000015 -0.00010794389163145512
1.9000000000000015 -0.00010858957720431456
1.9100000000000015 -0.00010917736161517823
1.9200000000000015 -0.00010970658548849926
1.9300000000000015 -0.00011017677116238429
1.9400000000000015 -0.00011058772687539858
1.9500000000000015 -0.00011093962451270532
1.9600000000000015 -0.00011123302669111881
1.9700000000000015 -0.00011146884905946917
1.9800000000000015 -0.00011164826116399155
1.9900000000000015 -0.00011177254963452065
2.0000000000000013 -0.00011184297952612918
2.0100000000000002 -0.00011231532981712428
2.019999999999999 -0.00011297563877108898
2.029999999999998 -0.00011326752486735146
2.039999999999997 -0.0001137686821559727
2.049999999999996 -0.00011391665586502905
2.0599999999999947 -0.00011423455048314484
2.0699999999999936 -0.0001142490982501838
2.0799999999999925 -0.00011441267367260961
2.0899999999999914 -0.00011433564265724004
2.0999999999999903 -0.00011436229513192679
2.109999999999989 -0.00011417683604740227
2.119999999999988 -0.00011404011108243187
2.129999999999987 -0.0001137154439880816
2.139999999999986 -0.00011338911606188579
2.149999999999985 -0.0001128737509708764
2.1599999999999837 -0.00011228521197910578
2.1699999999999826 -0.00011148962292338554
2.1799999999999815 -0.0001105942444441109
2.1899999999999804 -0.0001095601022851852
2.1999999999999793 -0.00010852066552650998
2.209999999999978 -0.00010749710713185164
2.219999999999977 -0.00010659721652654514
2.229999999999976 -0.00010582925696384401
2.239999999999975 -0.00010523989058332743
2.249999999999974 -0.00010480776575728992
2.2599999999999727 -0.0001045356998163141
2.2699999999999716 -0.00010438737091983112
2.2799999999999705 -0.0001043410934804058
2.2899999999999694 -0.00010435439563765515
2.2999999999999683 -0.00010439708849601932
2.309999999999967 -0.00010443584597680835
2.319999999999966 -0.0001044512168634541
2.329999999999965 -0.00010442864496617484
2.339999999999964 -0.00010436250624690468
2.349999999999963 -0.00010425211668552648
2.3599999999999617 -0.00010410260549093156
2.3699999999999606 -0.00010392598653570131
2.3799999999999595 -0.00010373871895505169
2.3899999999999584 -0.00010356070667635397
2.3999999999999573 -0.00010340813902622663
2.409999999999956 -0.00010329251805009643
2.419999999999955 -0.00010321693516589312
2.429999999999954 -0.00010318044592766584
2.439999999999953 -0.00010317806223444135
2.4499999999999518 -0.00010320444216866927
2.4599999999999507 -0.0001032511656687401
2.4699999999999496 -0.00010330737899203402
2.4799999999999485 -0.00010335781116627217
2.4899999999999474 -0.0001033860792615293
2.4999999999999463 -0.00010337653823890933
2.509999999999945 -0.00010331859740642125
2.519999999999944 -0.00010320765270404773
2.529999999999943 -0.00010304646441874522
2.539999999999942 -0.00010284408911903929
2.5499999999999408 -0.00010261563801344555
2.5599999999999397 -0.00010238030720192937
2.5699999999999386 -0.00010215929944504463
2.5799999999999375 -0.00010197214226990922
2.5899999999999364 -0.00010183379168328124
2.5999999999999353 -0.00010175293621137668
2.609999999999934 -0.00010173314303102997
2.619999999999933 -0.00010177534456987955
2.629999999999932 -0.00010187989793595648
2.639999999999931 -0.0001020453448602136
2.6499999999999297 -0.00010226347623805724
2.6599999999999286 -0.00010251260836729751
2.6699999999999275 -0.00010275367456501979
2.6799999999999264 -0.00010293334162484042
2.6899999999999253 -0.00010299583585728548
2.6999999999999242 -0.00010290054789125665
2.709999999999923 -0.0001026388184386396
2.719999999999922 -0.00010224212741131891
2.729999999999921 -0.000101776645318815
2.73999999999992 -0.00010132462686091155
2.7499999999999187 -0.00010095937629915885
2.7599999999999176 -0.00010072427759985355
2.7699999999999165 -0.00010062540101010802
2.7799999999999154 -0.00010064124782098281
2.7899999999999143 -0.00010074465747165096
2.7999999999999132 -0.00010092504716572666
2.809999999999912 -0.00010119775226919388
2.819999999999911 -0.00010159286697648623
2.82999999999991 -0.0001021264363654437
2.839999999999909 -0.00010276747713284226
2.8499999999999077 -0.00010341947906517907
2.8599999999999066 -0.00010393139687866946
2.8699999999999055 -0.00010414096728975467
2.8799999999999044 -0.00010393728096775589
2.8899999999999033 -0.00010331707335921763
2.899999999999902 -0.00010240698776237945
2.909999999999901 -0.00010143493566967572
2.9199999999999 -0.00010065468648449732
2.929999999999899 -0.00010025069374099916
2.939999999999898 -0.00010026430555355602
2.9499999999998967 -0.00010057941696352566
2.9599999999998956 -0.00010098322437549601
2.9699999999998945 -0.00010128290683371998
2.9799999999998934 -0.00010142646660727745
2.9899999999998923 -0.00010156288278033031
2.999999999999891 -0.00010199477502586735
3.00999999999989 -0.00010302411478981103
3.019999999999889 -0.00010475021113103195
3.029999999999888 -0.00010692045353109132
3.039999999999887 -0.00010893138707927664
3.0499999999998857 -0.00011002104706047365
3.0599999999998846 -0.00010960052148229983
3.0699999999998835 -0.00010758500360448232
3.0799999999998824 -0.00010455109945725215
3.0899999999998813 -0.00010159900229750188
3.09999999999988 -9.992723055928096e-05
3.109999999999879 -0.00010028143239561542
3.119999999999878 -0.00010253906461842361
3.129999999999877 -0.0001056724374738441
3.139999999999876 -0.00010817932937823163
3.1499999999998747 -0.00010883882606074763
3.1599999999998736 -0.00010744860136959936
3.1699999999998725 -0.00010514147618466372
3.1799999999998714 -0.00010402342171568234
3.1899999999998703 -0.00010618721870034693
3.199999999999869 -0.00011250406998848981
3.209999999999868 -0.00012180020346556935
3.219999999999867 -0.0001309476485878364
3.229999999999866 -0.00013602347697068594
3.2399999999998648 -0.00013416009175612473
3.2499999999998637 -0.0001252667795707167
3.2599999999998626 -0.00011269529057494998
3.2699999999998615 -0.0001022752664869284
3.2799999999998604 -9.987676972727381e-05
3.2899999999998593 -0.00010846527582354762
3.299999999999858 -0.0001260823167378798
3.309999999999857 -0.00014598910728454509
3.319999999999856 -0.00015932706224170687
3.329999999999855 -0.0001594129015750054
3.3399999999998538 -0.00014575853753748648
3.3499999999998527 -0.00012564008081750107
3.3599999999998515 -0.00011184172165390477
3.3699999999998504 -0.00011692354106969822
3.3799999999998493 -0.00014631882472598276
3.3899999999998482 -0.00019372016237084296
3.399999999999847 -0.000241727724145899
3.409999999999846 -0.00026855476916103137
3.419999999999845 -0.0002585809681702737
3.429999999999844 -0.00021207822027763257
3.4399999999998427 -0.0001487842661993172
3.4499999999998416 -0.00010193019039448958
3.4599999999998405 -0.00010365559020394954
3.4699999999998394 -0.0001678053731379575
3.4799999999998383 -0.00027895526690317594
3.4899999999998372 -0.00039479155014022935
3.499999999999836 -0.0004630486828306011
3.509999999999835 -0.00044701960672118967
3.519999999999834 -0.0003483773972261984
3.529999999999833 -0.00021483939100936552
3.5399999999998317 -0.00012470801525707586
3.5499999999998306 -0.00015092826554329448
3.5599999999998295 -0.00032011636546811243
3.5699999999998284 -0.000588600650524016
3.5799999999998273 -0.0008515954936416769
3.589999999999826 -0.0009860024337574435
3.599999999999825 -0.000911047781783362
3.609999999999824 -0.0006407178085699876
3.619999999999823 -0.00029948931926824667
3.629999999999822 -8.118546237630604e-05
3.6399999999998207 -0.0001569641062259577
3.6499999999998196 -0.0005758802398973051
3.6599999999998185 -0.0012175297741774502
3.6699999999998174 -0.0018284969848147176
3.6799999999998163 -0.002128683443173097
3.689999999999815 -0.0019462171937589473
3.699999999999814 -0.00132959636727489
3.709999999999813 -0.0005773246471813205
3.719999999999812 -0.0001330275665648257
3.729999999999811 -0.00036006701534787596
3.7399999999998097 -0.0013137427601341302
3.7499999999998086 -0.002663990848098817
3.7599999999998075 -0.0038288039499272774
3.7699999999998064 -0.004242466088893593
3.7799999999998053 -0.0036272885472551394
3.789999999999804 -0.002191900650555111
3.799999999999803 -0.0006621224483511479
3.809999999999802 1.0433132027972729e-05
3.819999999999801 -0.000784287579084387
3.8299999999998 -0.002873717475249586
3.8399999999997987 -0.005367162427237507
3.8499999999997976 -0.007141921913700472
3.8599999999997965 -0.0073514298725688935
3.8699999999997954 -0.005801534996056937
3.8799999999997943 -0.0031677986309435594
3.889999999999793 -0.0008330834810719522
3.899999999999792 -0.00021842894705394314
3.909999999999791 -0.0017922551268799707
3.91999999999979 -0.004657688082525108
3.9299999999997888 -0.007313338016209421
3.9399999999997877 -0.008528711255537495
3.9499999999997866 -0.007806497665331141
3.9599999999997855 -0.005470600696056864
3.9699999999997844 -0.0025428741904101513
3.9799999999997833 -0.0004795071364409955
3.989999999999782 -0.0004216091447363161
3.999999999999781 -0.0023557720952235447
4.00999999999978 -0.0051241565082368115
4.019999999999779 -0.007356763104472412
4.029999999999778 -0.008232374375255185
4.039999999999777 -0.0075437476263596325
4.049999999999776 -0.005547080323427403
4.059999999999775 -0.0029697859378727963
4.069999999999774 -0.0009197004418010396
4.079999999999773 -0.00045548268517480996
4.089999999999772 -0.001815267919284356
4.0999999999997705 -0.004091743062189614
4.109999999999769 -0.00608425070106682
4.119999999999768 -0.00703311526180928
4.129999999999767 -0.006693878185666462
4.139999999999766 -0.00521989942124151
4.149999999999765 -0.00308207990545423
4.159999999999764 -0.001085056766406849
4.169999999999763 -0.00022038451282893154
4.179999999999762 -0.0010281164835868363
4.189999999999761 -0.002992756069373381
4.1999999999997595 -0.004975670014195984
4.209999999999758 -0.006122135522053415
4.219999999999757 -0.006143031385110948
4.229999999999756 -0.00512898030843814
4.239999999999755 -0.0034043656751602445
4.249999999999754 -0.0015549175217761345
4.259999999999753 -0.00040503218281944854
4.269999999999752 -0.0006412833531131909
4.279999999999751 -0.002152934976252372
4.28999999999975 -0.003989355598919951
4.2999999999997485 -0.005196022366909845
4.309999999999747 -0.0053628699776882395
4.319999999999746 -0.004557938924335832
4.329999999999745 -0.003111882548401459
4.339999999999744 -0.0015140143591758186
4.349999999999743 -0.00039022682565939494
4.359999999999742 -0.00034370155199792184
4.369999999999741 -0.0015114761004920924
4.37999999999974 -0.0032741366239090203
4.3899999999997386 -0.004690122520634262
4.3999999999997375 -0.005162141912848397
4.409999999999736 -0.0046215297992546625
4.419999999999735 -0.003353637305074736
4.429999999999734 -0.0018254720638108024
4.439999999999733 -0.0006155050263605015
4.449999999999732 -0.00030142575381128674
4.459999999999731 -0.001157137203096421
4.46999999999973 -0.0028130981543686194
4.479999999999729 -0.004397033489235765
4.4899999999997275 -0.005139191111585545
4.499999999999726 -0.004775592049032249
4.509999999999725 -0.0035356234059326238
4.519999999999724 -0.0019411886381819204
4.529999999999723 -0.0006244519765997823
4.539999999999722 -0.0001657097054818047
4.549999999999721 -0.0008505375665687513
4.55999999999972 -0.002410175473658946
4.569999999999719 -0.004079767926440725
4.579999999999718 -0.0050594689060243754
4.5899999999997165 -0.004944563464089763
4.599999999999715 -0.003838168281641082
4.609999999999714 -0.0022322259722921804
4.619999999999713 -0.0008129721482803787
4.629999999999712 -0.00023685211786841453
4.639999999999711 -0.000840469181630113
4.64999999999971 -0.002381809701398055
4.659999999999709 -0.004111090760690218
4.669999999999708 -0.005212320305733029
4.679999999999707 -0.005218138031242295
4.6899999999997055 -0.004156156190773743
4.699999999999704 -0.0024827399656943794
4.709999999999703 -0.000911248316198592
4.719999999999702 -0.00016331100464459018
4.729999999999701 -0.0006371101134306997
4.7399999999997 -0.002124063037485266
4.749999999999699 -0.0038829776840715383
4.759999999999698 -0.005094430092729518
4.769999999999697 -0.0052661749807763215
4.779999999999696 -0.004364458911443659
4.7899999999996945 -0.0027676474713445036
4.799999999999693 -0.0011485777768011842
4.809999999999692 -0.00027256246131301487
4.819999999999691 -0.0006466520538430026
4.82999999999969 -0.0021396706868086267
4.839999999999689 -0.003989128626054905
4.849999999999688 -0.0053041103954262194
4.859999999999687 -0.005541134926525726
4.869999999999686 -0.004651532657168221
4.879999999999685 -0.0030114499462369276
4.8899999999996835 -0.0012863611447649387
4.899999999999682 -0.00024563440032390147
4.909999999999681 -0.0004429822357515638
4.91999999999968 -0.0018279970592611691
4.929999999999679 -0.0036824538070961165
4.939999999999678 -0.005093857660237833
4.949999999999677 -0.0054749600962551385
4.959999999999676 -0.00473276001211068
4.969999999999675 -0.003197494482852698
4.979999999999674 -0.0014939495653587599
4.9899999999996725 -0.00038257727718256167
4.999999999999671 -0.00046982224005198643
5.00999999999967 -0.0017979043328424642
5.019999999999669 -0.0036963886243613496
5.029999999999668 -0.005216454947313383
5.039999999999667 -0.005699155253826501
5.049999999999666 -0.005003594741461205
5.059999999999665 -0.0034485221170369963
5.069999999999664 -0.0016593463916302975
5.079999999999663 -0.00039584647262211944
5.0899999999996615 -0.0002833014017893976
5.09999999999966 -0.001434006784653859
5.109999999999659 -0.003265412561958322
5.119999999999658 -0.004856174623041663
5.129999999999657 -0.005508712528357849
5.139999999999656 -0.0050116995803485085
5.149999999999655 -0.0036099040370778687
5.159999999999654 -0.0018754688588587727
5.169999999999653 -0.0005561480891791283
5.1799999999996515 -0.0003240373466954058
5.1899999999996504 -0.0013830576749835238
5.199999999999649 -0.003219480164886868
5.209999999999648 -0.004904074575875469
5.219999999999647 -0.0056772096630964535
5.229999999999646 -0.005265690700504326
5.239999999999645 -0.0038812606797934217
5.249999999999644 -0.0020840733257268674
5.259999999999643 -0.0006204996016900376
5.269999999999642 -0.0001827977142840435
5.2799999999996405 -0.001040775599334282
5.289999999999639 -0.002770943109493185
5.299999999999638 -0.00448677181073348
5.309999999999637 -0.0054056371924289725
5.319999999999636 -0.0051945966250175266
5.329999999999635 -0.003991053993727622
5.339999999999634 -0.002289338472618111
5.349999999999633 -0.0008040682559367825
5.359999999999632 -0.00025702708414272166
5.369999999999631 -0.0010082209736655427
5.3799999999996295 -0.0027209070003014354
5.389999999999628 -0.004517735699984882
5.399999999999627 -0.005557767601955887
5.409999999999626 -0.0054420741073266015
5.419999999999625 -0.0042715660558939675
5.429999999999624 -0.0025270924052315904
5.439999999999623 -0.0009167453365923726
5.449999999999622 -0.00017097780930916377
5.459999999999621 -0.000704842518176615
5.46999999999962 -0.0022788043890738102
5.4799999999996185 -0.004077496625020561
5.489999999999617 -0.005245295360127119
5.499999999999616 -0.005324347538128976
5.509999999999615 -0.004342700720138013
5.519999999999614 -0.0027157940516347218
5.529999999999613 -0.001113026379004889
5.539999999999612 -0.0002771306786949213
5.549999999999611 -0.000698555441254496
5.55999999999961 -0.0022331703988629358
5.569999999999609 -0.004098130842353179
5.5799999999996075 -0.005389541162935747
5.589999999999606 -0.005576157325025078
5.599999999999605 -0.004639144590362224
5.609999999999604 -0.002979452359294043
5.619999999999603 -0.0012647652772760757
5.629999999999602 -0.00024451488101369075
5.639999999999601 -0.0004483479088027976
5.6499999999996 -0.0018183519834607587
5.659999999999599 -0.003647981792288463
5.669999999999598 -0.005038509552765249
5.6799999999995965 -0.005408821295398814
5.689999999999595 -0.004667823028901088
5.699999999999594 -0.003146550801290839
5.709999999999593 -0.001466767883174926
5.719999999999592 -0.0003780931938861126
5.729999999999591 -0.0004714114080946496
5.73999999999959 -0.0017829437427225635
5.749999999999589 -0.0036561130474228242
5.759999999999588 -0.005161327742312562
5.769999999999587 -0.005647237080419928
5.7799999999995855 -0.004967875352663002
5.789999999999584 -0.003432148190202089
5.799999999999583 -0.0016572182465225444
5.809999999999582 -0.0003970877799963585
5.819999999999581 -0.00027317025767400755
5.82999999999958 -0.0013988499014884032
5.839999999999579 -0.0032017845871272843
5.849999999999578 -0.0047746634459154514
5.859999999999577 -0.005427643750444885
5.869999999999576 -0.004947667755726282
5.8799999999995745 -0.003571289871144863
5.889999999999573 -0.001860619686537405
5.899999999999572 -0.0005552949491028191
5.909999999999571 -0.0003236788164795334
5.91999999999957 -0.0013723288214132667
5.929999999999569 -0.003195682552216011
5.939999999999568 -0.004872006682844925
5.949999999999567 -0.005644912228771269
5.959999999999566 -0.005240719971363047
5.9699999999995645 -0.0038681595940873075
5.979999999999563 -0.002082232981662392
5.989999999999562 -0.0006231571296272435
5.999999999999561 -0.0001795971160690058
6.00999999999956 -0.0010244761190949952
6.019999999999559 -0.00274292759143866
6.029999999999558 -0.0044539949109392695
6.039999999999557 -0.005374246871456424
6.049999999999556 -0.005167938337941007
6.059999999999555 -0.003971237583759764
6.0699999999995535 -0.0022780304781325218
6.079999999999552 -0.0008009714148457074
6.089999999999551 -0.0002585089932704866
6.09999999999955 -0.0010097592122486987
6.109999999999549 -0.002722016798088722
6.119999999999548 -0.0045212433305085115
6.129999999999547 -0.005564614429077246
6.139999999999546 -0.005449344148502505
6.149999999999545 -0.0042754173933877765
6.159999999999544 -0.00252649749356724
6.1699999999995425 -0.0009140872471533387
6.179999999999541 -0.00016921238203934633
6.18999999999954 -0.0007046248393683181
6.199999999999539 -0.0022792221432747064
6.209999999999538 -0.004078335287169718
6.219999999999537 -0.005246482222316067
6.229999999999536 -0.005324352635525087
6.239999999999535 -0.004339280661054719
6.249999999999534 -0.0027087446189355715
6.259999999999533 -0.0011061149233786464
6.2699999999995315 -0.0002764711474049247
6.27999999999953 -0.0007077605847228964
6.289999999999529 -0.0022501728014477115
6.299999999999528 -0.004117652718066684
6.309999999999527 -0.0054071336272744795
6.319999999999526 -0.005589009588479536
6.329999999999525 -0.0046455033899444964
6.339999999999524 -0.002979084653777162
6.349999999999523 -0.001260346326795402
6.359999999999522 -0.00024158709054420132
6.3699999999995205 -0.00045199857490144763
6.379999999999519 -0.001828617049693593
6.389999999999518 -0.003659937577973588
6.399999999999517 -0.00504706813610825
6.409999999999516 -0.005411774062526684
6.419999999999515 -0.00466551464097756
6.429999999999514 -0.003140710186760435
6.439999999999513 -0.0014604163986002604
6.449999999999512 -0.00037582152120797086
6.459999999999511 -0.00047774113015474864
6.4699999999995095 -0.0017983073006256002
6.479999999999508 -0.003675326295194437
6.489999999999507 -0.005177498254326268
6.499999999999506 -0.005656143962828855
6.509999999999505 -0.0049691284849054645
6.519999999999504 -0.0034280184889202586
6.529999999999503 -0.0016512734895158504
6.539999999999502 -0.0003934226715282959
6.549999999999501 -0.0002752315550426936
6.5599999999995 -0.001407050240162852
6.5699999999994985 -0.003212295426315621
6.579999999999497 -0.004782060318101631
6.589999999999496 -0.005428567057711616
6.599999999999495 -0.004942237335323151
6.609999999999494 -0.0035623536939296176
6.619999999999493 -0.0018522681857085987
6.629999999999492 -0.0005515184589614242
6.639999999999491 -0.0003270243434708815
6.64999999999949 -0.0013822740750080084
6.6599999999994886 -0.003208277764717727
6.6699999999994874 -0.004882166670737543
6.679999999999486 -0.005649195876869063
6.689999999999485 -0.005238571460617374
6.699999999999484 -0.003861602066488864
6.709999999999483 -0.0020747761245674527
6.719999999999482 -0.0006184607697587275
6.729999999999481 -0.00017994875611828832
6.73999999999948 -0.0010293946654822404
6.749999999999479 -0.002749215188028279
6.7599999999994775 -0.004457865270195
6.769999999999476 -0.0053734458759856964
6.779999999999475 -0.005162399318188697
6.789999999999474 -0.003962756764119561
6.799999999999473 -0.002269641357158863
6.809999999999472 -0.0007960883236925387
6.819999999999471 -0.00025953515601712644
6.82999999999947 -0.001016388949022637
6.839999999999469 -0.00273092987818989
6.849999999999468 -0.004528270774350462
6.8599999999994665 -0.0055670577948678445
6.869999999999465 -0.005446700558922196
6.879999999999464 -0.004269046898886571
6.889999999999463 -0.002519011430244019
6.899999999999462 -0.0009086375007761361
6.909999999999461 -0.00016829707069887078
6.91999999999946 -0.0007084445559690285
6.929999999999459 -0.002285075895638451
6.939999999999458 -0.00408244621490945
6.949999999999457 -0.005246400013764615
6.9599999999994555 -0.005319766189186782
6.969999999999454 -0.004331618301855019
6.979999999999453 -0.0027005362455882497
6.989999999999452 -0.001100410188906498
6.999999999999451 -0.0002758775621406385
7.00999999999945 -0.0007128450573700421
7.019999999999449 -0.0022584746589239704
7.029999999999448 -0.004125105276174529
7.039999999999447 -0.005410585379048773
7.049999999999446 -0.005587427094889532
7.0599999999994445 -0.004639851495895419
7.069999999999443 -0.002971697906282851
7.079999999999442 -0.001254246380615674
7.089999999999441 -0.000239519302652968
7.09999999999944 -0.0004549633949592772
7.109999999999439 -0.0018347971008463165
7.119999999999438 -0.0036657128944126063
7.129999999999437 -0.00504937444557003
7.139999999999436 -0.005409451677549046
7.149999999999435 -0.0046593281169758985
7.1599999999994335 -0.0031328513328854088
7.169999999999432 -0.0014539294890774323
7.179999999999431 -0.0003737149221726511
7.18999999999943 -0.00048144615467494084
7.199999999999429 -0.0018062792493489812
7.209999999999428 -0.0036837419029578417
7.219999999999427 -0.005182716739687367
7.229999999999426 -0.005656366428645006
7.239999999999425 -0.004964660141279859
7.249999999999424 -0.0034208353122467043
7.2599999999994225 -0.0016444132892898247
7.269999999999421 -0.0003900752260814771
7.27999999999942 -0.0002772215331885002
7.289999999999419 -0.0014133395578127767
7.299999999999418 -0.003219389214086588
7.309999999999417 -0.0047863849161802145
7.319999999999416 -0.005428276828407903
7.329999999999415 -0.004937513253380065
7.339999999999414 -0.0035549951080613347
7.349999999999413 -0.0018451870674285223
7.3599999999994115 -0.0005479975280507809
7.36999999999941 -0.0003292581387564169
7.379999999999409 -0.0013896009732394085
7.389999999999408 -0.0032171629388544386
7.399999999999407 -0.004888586642367615
7.409999999999406 -0.005650782122728693
7.419999999999405 -0.00523515580135401
7.429999999999404 -0.0038548249458895127
7.439999999999403 -0.0020674858698320133
7.4499999999994015 -0.0006139622143729142
7.4599999999994 -0.0001806644116652421
7.469999999999399 -0.0010351429353255425
7.479999999999398 -0.002756887030676441
7.489999999999397 -0.0044635417565606576
7.499999999999396 -0.005374674057948014
7.509999999999395 -0.005158867117856407
7.519999999999394 -0.003955938121097057
7.529999999999393 -0.0022622395421738523
7.539999999999392 -0.0007913937919427191
7.5499999999993905 -0.00026020647226888087
7.559999999999389 -0.001022630011134496
7.569999999999388 -0.0027397732167959944
7.579999999999387 -0.004535510777356946
7.589999999999386 -0.005569765686803211
7.599999999999385 -0.00544419993937619
7.609999999999384 -0.004262661116407851
7.619999999999383 -0.002511413667990935
7.629999999999382 -0.0009031298613327845
7.639999999999381 -0.00016765381903118657
7.6499999999993795 -0.0007132221293428767
7.659999999999378 -0.0022927521562588105
7.669999999999377 -0.004089019688616719
7.679999999999376 -0.005248896061308375
7.689999999999375 -0.005317338653172141
7.699999999999374 -0.004325371349361237
7.709999999999373 -0.002692953167980647
7.719999999999372 -0.0010947272464293875
7.729999999999371 -0.0002750337895903009
7.73999999999937 -0.000717758162037086
7.7499999999993685 -0.0022668691805692717
7.759999999999367 -0.004132851870865804
7.769999999999366 -0.005414329263065309
7.779999999999365 -0.005585956550287093
7.789999999999364 -0.004634070308678568
7.799999999999363 -0.002964018202306437
7.809999999999362 -0.0012478967149099998
7.819999999999361 -0.00023752482424983597
7.82999999999936 -0.0004585405964087353
7.839999999999359 -0.0018421126181887475
7.8499999999993575 -0.0036728924559076967
7.859999999999356 -0.005053043794674473
7.869999999999355 -0.005408228888918645
7.879999999999354 -0.004653870665262502
7.889999999999353 -0.003125336199910879
7.899999999999352 -0.0014474661757880795
7.909999999999351 -0.00037144628968283365
7.91999999999935 -0.0004849488583527837
7.929999999999349 -0.001814047027580882
7.939999999999348 -0.003691868553979968
7.9499999999993465 -0.005187493754447554
7.959999999999345 -0.005656046108035979
7.969999999999344 -0.004959684244267563
7.979999999999343 -0.003413300549662938
7.989999999999342 -0.0016374086990598097
7.999999999999341 -0.00038679588363364894
8.009999999999344 -0.0002794891539663503
8.019999999999348 -0.0014200832151166508
8.029999999999351 -0.00322700965377679
8.039999999999354 -0.004791176596034633
8.049999999999358 -0.005428319774033628
8.059999999999361 -0.004932996568351518
8.069999999999364 -0.0035477625745487
8.079999999999368 -0.0018381663905155797
8.089999999999371 -0.000544434825219695
8.099999999999374 -0.0003312956955774026
8.109999999999378 -0.0013965577124466259
8.119999999999381 -0.003225525445890273
8.129999999999384 -0.004894376781547133
8.139999999999388 -0.005651705093010161
8.149999999999391 -0.005231151136319844
8.159999999999394 -0.003847642067764613
8.169999999999398 -0.0020600300795693798
8.179999999999401 -0.0006095102797327587
8.189999999999404 -0.00018154522130532142
8.199999999999408 -0.001041081098932151
8.209999999999411 -0.0027647320736617054
8.219999999999414 -0.004469369581045465
8.229999999999418 -0.005376025826432872
8.239999999999421 -0.005155422311027699
8.249999999999424 -0.00394917482249907
8.259999999999428 -0.002254869711226504
8.269999999999431 -0.000786688545400042
8.279999999999434 -0.00026075988153105903
8.289999999999438 -0.001028577986340276
8.299999999999441 -0.00274815436581285
8.309999999999444 -0.0045422087291461435
8.319999999999448 -0.00557195938928092
8.329999999999451 -0.0054412905189235895
8.339999999999455 -0.00425601022186867
8.349999999999458 -0.002503703357371883
8.359999999999461 -0.0008976449303519386
8.369999999999465 -0.00016712167586770558
8.379999999999468 -0.0007181362025703257
8.389999999999471 -0.0023005533316672972
8.399999999999475 -0.004095714538113884
8.409999999999478 -0.005251528277816953
8.419999999999481 -0.005315056118631076
8.429999999999485 -0.004319250499987701
8.439999999999488 -0.002685448973016763
8.449999999999491 -0.001089058426396039
8.459999999999495 -0.0002741259638845226
8.469999999999498 -0.0007225122011834283
8.479999999999501 -0.0022750079374898643
8.489999999999505 -0.00414028246552255
8.499999999999508 -0.005417758953355188
8.509999999999511 -0.005584230021869681
8.519999999999515 -0.004628121221247826
8.529999999999518 -0.0029562620630583527
8.539999999999521 -0.0012415525414056208
8.549999999999525 -0.00023560564748264593
8.559999999999528 -0.00046224729296691504
8.569999999999531 -0.0018495907626996954
8.579999999999535 -0.00368024819437405
8.589999999999538 -0.005056888101228168
8.599999999999541 -0.005407165248918739
8.609999999999545 -0.0046485407201442295
8.619999999999548 -0.0031179030831366837
8.629999999999551 -0.0014410307069239214
8.639999999999555 -0.00036914878649382154
8.649999999999558 -0.0004883672486729058
8.659999999999561 -0.0018216803978703656
8.669999999999565 -0.003699825156449797
8.679999999999568 -0.005192088922923315
8.689999999999571 -0.005655560373447362
8.699999999999575 -0.004954584238790131
8.709999999999578 -0.0034056975938500365
8.719999999999581 -0.001630395907289598
8.729999999999585 -0.000383565898380689
8.739999999999588 -0.0002818574671374606
8.749999999999591 -0.0014269676519758018
8.759999999999595 -0.00323479418261114
8.769999999999598 -0.004796134826208016
8.779999999999601 -0.005428509767506379
8.789999999999605 -0.004928590395382322
8.799999999999608 -0.003540596960059971
8.809999999999611 -0.001831170975888659
8.819999999999615 -0.0005408609365258326
8.829999999999618 -0.0003332878112167553
8.839999999999621 -0.001403433262505496
8.849999999999625 -0.0032337742021657564
8.859999999999628 -0.004900033775043664
8.869999999999632 -0.005652495491245915
8.879999999999635 -0.005227035786598026
8.889999999999638 -0.0038403871367812376
8.899999999999642 -0.0020525508315604097
8.909999999999645 -0.000605086472437043
8.919999999999648 -0.00018250064468857422
8.929999999999652 -0.001047125877408516
8.939999999999655 -0.002772696870949936
8.949999999999658 -0.00447531430171364
8.959999999999662 -0.005377479568024933
8.969999999999665 -0.005152056001413044
8.979999999999668 -0.003942462905491173
8.989999999999672 -0.0022475252593459087
8.999999999999675 -0.0007819851719430556
9.009999999999678 -0.0002612903114132593
9.019999999999682 -0.001034471232746691
9.029999999999685 -0.002756445306467397
9.039999999999688 -0.004548790161119295
9.049999999999692 -0.005574030113053377
9.059999999999695 -0.005438274704907639
9.069999999999698 -0.004249287702304285
9.079999999999702 -0.0024959656268340232
9.089999999999705 -0.0008921775128143974
9.099999999999708 -0.00016664473471187882
9.109999999999712 -0.0007231283689010297
9.119999999999715 -0.0023084382886768796
9.129999999999718 -0.004102486854407205
9.139999999999722 -0.0052542255599402855
9.149999999999725 -0.005312823519752823
9.159999999999728 -0.004313164518926877
9.169999999999732 -0.0026779665877435447
9.179999999999735 -0.0010833993305645975
9.189999999999738 -0.00027321160893904094
9.199999999999742 -0.0007272331940570331
9.209999999999745 -0.0022830792444190713
9.219999999999748 -0.004147616688651525
9.229999999999752 -0.0054210805818702785
9.239999999999755 -0.005582405021914768
9.249999999999758 -0.0046221014196238
9.259999999999762 -0.002948473755594068
9.269999999999765 -0.0012352168518984575
9.279999999999768 -0.00023372864576520126
9.289999999999772 -0.00046601461428755496
9.299999999999775 -0.0018571308942082667
9.309999999999778 -0.003687657691307679
9.319999999999782 -0.0050607759654994105
9.329999999999785 -0.00540613530940751
9.339999999999788 -0.004643235655398361
9.349999999999792 -0.0031104880907194387
9.359999999999795 -0.0014346080269634562
9.369999999999798 -0.0003668553891545483
9.379999999999802 -0.0004917704173002049
9.389999999999805 -0.0018292681184286879
9.399999999999809 -0.0037077071215036125
9.409999999999812 -0.005196595110450262
9.419999999999815 -0.005654990327723826
9.429999999999819 -0.0049494208069248416
9.439999999999822 -0.003398062098132229
9.449999999999825 -0.001623384824948583
9.459999999999829 -0.0003803678722949786
9.469999999999832 -0.0002842756821537245
9.479999999999835 -0.0014339033439430054
9.489999999999839 -0.003242620907504188
9.499999999999842 -0.004801125162692863
9.509999999999845 -0.005428724145761749
9.519999999999849 -0.004924202960124065
9.529999999999852 -0.0035334464010718593
9.539999999999855 -0.0018241887081554744
9.549999999999859 -0.0005372970143226677
9.559999999999862 -0.00033527858173345605
9.569999999999865 -0.0014102839114161867
9.579999999999869 -0.0032419705988382358
9.589999999999872 -0.004905620799680117
9.599999999999875 -0.005653214775007717
9.609999999999879 -0.005222863596499106
9.619999999999882 -0.0038330998475354303
9.629999999999885 -0.0020450681700508507
9.639999999999889 -0.0006006865553364838
9.649999999999892 -0.00018349813371127665
9.659999999999895 -0.0010532157365821346
9.669999999999899 -0.0027806978475741068
9.679999999999902 -0.004481284067564601
9.689999999999905 -0.0053789503666327645
9.699999999999909 -0.005148702292312888
9.709999999999912 -0.003935762063757394
9.719999999999915 -0.0022401927628510412
9.729999999999919 -0.0007772946449089482
9.739999999999922 -0.0002618284362426557
9.749999999999925 -0.001040355043944293
9.759999999999929 -0.002764702001881767
9.769999999999932 -0.004555317758606029
9.779999999999935 -0.005576040975081507
9.789999999999939 -0.005435207415456947
9.799999999999942 -0.004242532723968649
9.809999999999945 -0.0024882201454536177
9.819999999999949 -0.0008867273670472052
9.829999999999952 -0.00016620345371021216
9.839999999999955 -0.0007281609025684324
9.849999999999959 -0.0023163552207321725
9.859999999999962 -0.004109278926479794
9.869999999999965 -0.005256933659889784
9.879999999999969 -0.005310597421308509
9.889999999999972 -0.004307084676030768
9.899999999999975 -0.002670493239229325
9.909999999999979 -0.0010777534466195374
9.919999999999982 -0.0002723104433172663
9.929999999999986 -0.0007319560026649233
9.939999999999989 -0.0022911303461980864
9.949999999999992 -0.004154909732476711
9.959999999999996 -0.005424351164999418
9.969999999999999 -0.005580532700136707
9.980000000000002 -0.004616048948717375
9.990000000000006 -0.0029406740128696267
10.000000000000009 -0.0012288928114699762
10.010000000000012 -0.00023188185801622456
10.020000000000016 -0.00046981857134605754
10.030000000000019 -0.001864700009192258
10.040000000000022 -0.0036950827918528334
10.050000000000026 -0.0050646692097319436
10.060000000000029 -0.0054051062420197174
10.070000000000032 -0.004637931925085173
10.080000000000036 -0.0031030787672700695
10.090000000000039 -0.0014281974727760438
10.100000000000042 -0.0003645779957136372
10.110000000000046 -0.0004951833748268533
10.120000000000049 -0.0018368468994608464
10.130000000000052 -0.003715558545209736
10.140000000000056 -0.00520105777869473
10.150000000000059 -0.005654376589237796
10.160000000000062 -0.0049442246949949805
10.170000000000066 -0.0033904121821069382
10.180000000000069 -0.0016163805838097607
10.190000000000072 -0.0003771952736491143
10.200000000000076 -0.00028672760897438055
10.210000000000079 -0.0014408665793577732
10.220000000000082 -0.003250461072329418
10.230000000000086 -0.004806117093693604
10.240000000000089 -0.0054289347055779275
10.250000000000092 -0.00491981229021448
10.260000000000096 -0.0035262977602789937
10.270000000000099 -0.0018172163796965901
10.280000000000102 -0.0005337499286528761
10.290000000000106 -0.0003372846425940912
10.300000000000109 -0.00141713498116533
10.310000000000112 -0.003250146073698312
10.320000000000116 -0.004911171394122744
10.330000000000119 -0.005653893944350649
10.340000000000122 -0.0052186589539469285
10.350000000000126 -0.0038257956267810423
10.360000000000129 -0.0020375880769573106
10.370000000000132 -0.000596307672700738
10.380000000000136 -0.0001845268062070608
10.39000000000014 -0.0010593327485974885
10.400000000000142 -0.002788711848360384
10.410000000000146 -0.00448725341475871
10.42000000000015 -0.0053804139620813275
10.430000000000152 -0.005145341454866069
10.440000000000156 -0.0039290594261601145
10.45000000000016 -0.0022328673403252254
10.460000000000163 -0.0007726202658130274
10.470000000000166 -0.00026238523816378255
10.48000000000017 -0.0010462469122294205
10.490000000000173 -0.0027729465886368087
10.500000000000176 -0.004561815808876087
10.51000000000018 -0.005578015433680539
10.520000000000183 -0.005432108223481591
10.530000000000186 -0.004235758743035039
10.54000000000019 -0.002480473359472815
10.550000000000193 -0.0008812940514683033
10.560000000000196 -0.00016579089174817142
10.5700000000002 -0.0007332207881036836
10.580000000000203 -0.002324286146388468
10.590000000000206 -0.004116070120660925
10.60000000000021 -0.005259632352527114
10.610000000000213 -0.005308360953552762
10.620000000000216 -0.004300999483843591
10.63000000000022 -0.0026630237143531166
10.640000000000223 -0.0010721219123112672
10.650000000000226 -0.00027142955198048303
10.66000000000023 -0.0007366928534363281
10.670000000000233 -0.002299177366888993
10.680000000000236 -0.004162179923544661
10.69000000000024 -0.005427589128023086
10.700000000000243 -0.0055786292279606025
10.710000000000246 -0.004609975734666653
10.72000000000025 -0.0029328694488128964
10.730000000000253 -0.001222581549732013
10.740000000000256 -0.00023006117109292517
10.75000000000026 -0.00047365014949677633
10.760000000000263 -0.0018722849514077532
10.770000000000266 -0.0037025078206791525
10.78000000000027 -0.005068551912840494
10.790000000000273 -0.005404064209287885
10.800000000000276 -0.004632619534631839
10.81000000000028 -0.0030956698510745287
10.820000000000283 -0.0014217987127261892
10.830000000000286 -0.00036232099521205503
10.84000000000029 -0.0004986147305785434
10.850000000000293 -0.0018444287515214193
10.860000000000296 -0.0037233936322598462
10.8700000000003 -0.005205491725187918
10.880000000000303 -0.00565373265555685
10.890000000000306 -0.004939006356753433
10.90000000000031 -0.003382754201444001
10.910000000000313 -0.0016093851750494366
10.920000000000316 -0.00037404591539325554
10.93000000000032 -0.0002892071732979399
10.940000000000323 -0.0014478479149279615
10.950000000000326 -0.003258302982133143
10.96000000000033 -0.0048110983378547145
10.970000000000333 -0.005429130368994345
10.980000000000336 -0.004915409961756705
10.99000000000034 -0.00351914608631912
11.000000000000343 -0.0018102527864413114
11.010000000000346 -0.0005302221768227334
11.02000000000035 -0.00033931192984738915
11.030000000000353 -0.0014239953241097587
11.040000000000356 -0.0032583115380346943
11.05000000000036 -0.004916697320104495
11.060000000000363 -0.005654544126091033
11.070000000000366 -0.0052144308742041925
11.08000000000037 -0.0038184803712464663
11.090000000000373 -0.0020301129830357476
11.100000000000376 -0.0005919489133413656
11.11000000000038 -0.0001855826762797644
11.120000000000383 -0.0010654702192275428
11.130000000000386 -0.0027967301973415067
11.14000000000039 -0.0044932128609689315
11.150000000000393 -0.005381861438685596
11.160000000000396 -0.0051419663635628434
11.1700000000004 -0.003922350431284788
11.180000000000403 -0.0022255473090069524
11.190000000000406 -0.0007679632565308925
11.20000000000041 -0.00026296470114878223
11.210000000000413 -0.0010521532491073351
11.220000000000416 -0.002781187303318664
11.23000000000042 -0.004568293471019429
11.240000000000423 -0.005579962434864283
11.250000000000426 -0.005428984678658594
11.26000000000043 -0.004228971026409581
11.270000000000433 -0.002472727865565609
11.280000000000436 -0.0008758775139094635
11.29000000000044 -0.0001654045293718113
11.300000000000443 -0.0007383032876330562
11.310000000000446 -0.0023322245963812733
11.32000000000045 -0.004122853080590367
11.330000000000453 -0.005262314445016346
11.340000000000456 -0.005306108099108815
11.35000000000046 -0.004294904815706468
11.360000000000463 -0.002655556114908713
11.370000000000466 -0.0010665051202152758
11.38000000000047 -0.00027057152017416703
11.390000000000473 -0.0007414482894836634
11.400000000000476 -0.0023072264001301125
11.41000000000048 -0.004169434272356988
11.420000000000483 -0.005430801554742723
11.430000000000486 -0.005576700825769574
11.44000000000049 -0.00460388636430778
11.450000000000493 -0.0029250626212953463
11.460000000000496 -0.0012162835472886242
11.4700000000005 -0.00022826509771011684
11.480000000000503 -0.0004775060454602423
11.490000000000506 -0.001879880914713376
11.50000000000051 -0.003709927079041162
11.510000000000513 -0.0050724182964056235
11.520000000000516 -0.005403004177924198
11.53000000000052 -0.0046272948285342366
11.540000000000523 -0.0030882593996244597
11.550000000000527 -0.0014154116086505548
11.56000000000053 -0.00036008599213538877
11.570000000000533 -0.0005020676566152298
11.580000000000537 -0.0018520181273974532
11.59000000000054 -0.003731217682962221
11.600000000000543 -0.0052099024953257515
11.610000000000547 -0.005653063599574709
11.62000000000055 -0.004933769737288245
11.630000000000553 -0.003375090579718081
11.640000000000557 -0.0016023993964795404
11.65000000000056 -0.0003709190257255211
11.660000000000563 -0.0002917121273392818
11.670000000000567 -0.001454843822667948
11.68000000000057 -0.003266142261825977
11.690000000000573 -0.0048160642991500685
11.700000000000577 -0.005429306984407706
11.71000000000058 -0.004910992812523794
11.720000000000583 -0.0035119895208209936
11.730000000000587 -0.0018032974790850719
11.74000000000059 -0.0005267146868681766
11.750000000000593 -0.0003413626245467587
11.760000000000597 -0.0014308681723690809
11.7700000000006 -0.0032664709806173265
11.780000000000603 -0.004922202896078125
11.790000000000607 -0.0056551694262318136
11.80000000000061 -0.005210182708301136
11.810000000000613 -0.003811156305629217
11.820000000000617 -0.0020226438483149584
11.83000000000062 -0.0005876099894773106
11.840000000000623 -0.0001866642675307947
11.850000000000627 -0.0010716256040099893
11.86000000000063 -0.0028047495810291346
11.870000000000633 -0.004499158796276325
11.880000000000637 -0.005383289416309963
11.89000000000064 -0.005138574327442137
11.900000000000643 -0.003915633367823962
11.910000000000647 -0.0022182320525984374
11.92000000000065 -0.0007633240878769209
11.930000000000653 -0.00026356829536275606
11.940000000000657 -0.001058076378817322
11.95000000000066 -0.0027894271260822676
11.960000000000663 -0.004574754085330194
11.970000000000667 -0.005581885275475103
11.98000000000067 -0.005425839594731886
11.990000000000673 -0.004222171567508309
12.000000000000677 -0.0024649846816990873
12.01000000000068 -0.0008704777840926589
12.020000000000683 -0.00016504344334582964
12.030000000000687 -0.000743406596293852
12.04000000000069 -0.002340168086335564
12.050000000000693 -0.00412962499678229
12.060000000000697 -0.005264977215069097
12.0700000000007 -0.005303836601218314
12.080000000000704 -0.004288799140571182
12.090000000000707 -0.0026480897545254722
12.10000000000071 -0.001060903239641541
12.110000000000714 -0.00026973731268283116
12.120000000000717 -0.0007462239631656503
12.13000000000072 -0.002315279650323028
12.140000000000724 -0.004176675337005649
12.150000000000727 -0.005433991063921366
12.16000000000073 -0.00557474982566344
12.170000000000734 -0.0045977825866113185
12.180000000000737 -0.0029172545361743686
12.19000000000074 -0.0012099990320516571
12.200000000000744 -0.00022649310536417726
12.210000000000747 -0.00048138500481157575
12.22000000000075 -0.0018874860535511716
12.230000000000754 -0.0037173383934628675
12.240000000000757 -0.0050762661822291956
12.25000000000076 -0.00540192427333087
12.260000000000764 -0.004621956464318557
12.270000000000767 -0.003080846719554115
12.28000000000077 -0.0014090361398054593
12.290000000000774 -0.0003578735972951819
12.300000000000777 -0.0005055433119681947
12.31000000000078 -0.001859616637699225
12.320000000000784 -0.0037390326321451303
12.330000000000787 -0.005214292143366808
12.34000000000079 -0.005652371328236503
12.350000000000794 -0.004928516343690918
12.360000000000797 -0.0033674222678763137
12.3700000000008 -0.0015954235919790028
12.380000000000804 -0.00036781434389817155
12.390000000000807 -0.0002942416220083441
12.40000000000081 -0.0014618529446158587
12.410000000000814 -0.003273977238435722
12.420000000000817 -0.004821013244385214
12.43000000000082 -0.005429463007578241
12.440000000000824 -0.0049065596837116685
12.450000000000827 -0.003504827401461423
12.46000000000083 -0.001796350323683059
12.470000000000834 -0.0005232278262457552
12.480000000000837 -0.0003434375288756609
12.49000000000084 -0.0014377546884040285
12.500000000000844 -0.003274625845683025
12.510000000000847 -0.004927689713033743
12.52000000000085 -0.005655771383857055
12.530000000000854 -0.005205915734249759
12.540000000000857 -0.0038038243002126585
12.55000000000086 -0.002015181074661972
12.560000000000864 -0.0005832908251510425
12.570000000000867 -0.0001877710275809755
12.58000000000087 -0.0010777979161192685
12.590000000000874 -0.0028127687180610574
12.600000000000877 -0.004505089847844098
12.61000000000088 -0.005384696632306805
12.620000000000884 -0.005135164359808312
12.630000000000887 -0.003908907626829478
12.64000000000089 -0.002210921376480863
12.650000000000894 -0.0007587029635344754
12.660000000000897 -0.00026419656870598423
12.6700000000009 -0.0010640171308962097
12.680000000000904 -0.00279766711988463
12.690000000000907 -0.0045811988673290175
12.70000000000091 -0.005583785181866745
12.710000000000914 -0.005422674040593074
12.720000000000917 -0.0042153611442154034
12.73000000000092 -0.002457244228947976
12.740000000000924 -0.0008650949078811694
12.750000000000927 -0.000164707296445771
12.76000000000093 -0.0007485300092466913
12.770000000000934 -0.002348115640721366
12.780000000000937 -0.004136384786135865
12.79000000000094 -0.005267619636882645
12.800000000000944 -0.005301545629416689
12.810000000000947 -0.00428268191395871
12.82000000000095 -0.0026406244129016138
12.830000000000954 -0.0010553163669854326
12.840000000000957 -0.00026892729901986206
12.85000000000096 -0.0007510204612319666
12.860000000000964 -0.0023233378888627295
12.870000000000967 -0.004183904032562085
12.88000000000097 -0.005437158619524059
12.890000000000974 -0.005572777109482367
12.900000000000977 -0.004591665083338024
12.91000000000098 -0.0029094456080092485
12.920000000000984 -0.0012037281265267848
12.930000000000987 -0.00022474501091810446
12.94000000000099 -0.00048528653621984595
12.950000000000994 -0.0018950996305982142
12.960000000000997 -0.0037247409117960864
12.970000000001 -0.005080094740729484
12.980000000001004 -0.005400823802897439
12.990000000001007 -0.004616603965203651
13.00000000000101 -0.003073431587366351
13.010000000001014 -0.0014026723349221555
13.020000000001017 -0.00035568405701915366
13.03000000000102 -0.0005090421092553805
13.040000000001024 -0.0018672248341006286
13.050000000001027 -0.003746839156819155
13.06000000000103 -0.005218661415474027
13.070000000001034 -0.005651656558893731
13.080000000001037 -0.004923246763384536
13.09000000000104 -0.0033597496577042487
13.100000000001044 -0.001588457928661496
13.110000000001047 -0.0003647317952949676
13.12000000000105 -0.0002967953268905637
13.130000000001054 -0.0014688747286620578
13.140000000001058 -0.003281807242414437
13.15000000000106 -0.004825944504089557
13.160000000001064 -0.005429597864619253
13.170000000001068 -0.004902110164349305
13.18000000000107 -0.0034976595151313982
13.190000000001074 -0.0017894113084898381
13.200000000001078 -0.0005197617576952879
13.21000000000108 -0.0003455369329412209
13.220000000001084 -0.001444655261446025
13.230000000001088 -0.0032827766236761626
13.240000000001091 -0.004933158337877366
13.250000000001094 -0.005656350573401397
13.260000000001098 -0.005201630450151216
13.270000000001101 -0.0037964847144071443
13.280000000001104 -0.002007724851407943
13.290000000001108 -0.0005789914204864121
13.300000000001111 -0.00018890274664697254
13.310000000001114 -0.0010839867476024924
13.320000000001118 -0.002820787082517301
13.330000000001121 -0.004511005474920817
13.340000000001124 -0.005386082612754402
13.350000000001128 -0.005131736110496089
13.360000000001131 -0.003902173013151622
13.370000000001134 -0.0022036152468098394
13.380000000001138 -0.0007540999906822404
13.390000000001141 -0.00026484972681813107
13.400000000001144 -0.0010699757773335002
13.410000000001148 -0.002805907631101241
13.420000000001151 -0.004587628237740295
13.430000000001154 -0.005585662605663654
13.440000000001158 -0.005419488431892401
13.450000000001161 -0.00420854007864119
13.460000000001164 -0.0024495067035006776
13.470000000001168 -0.0008597289352779439
13.480000000001171 -0.00016439596867366652
13.490000000001174 -0.0007536732311826661
13.500000000001178 -0.00235606684671554
13.510000000001181 -0.004143132010218914
13.520000000001184 -0.0052702413190425425
13.530000000001188 -0.005299234887577772
13.540000000001191 -0.004276552962058438
13.550000000001194 -0.0026331600460883587
13.560000000001198 -0.0010497445733635236
13.570000000001201 -0.00026814162784748825
13.580000000001204 -0.0007558379736448525
13.590000000001208 -0.0023314013531830673
13.600000000001211 -0.00419112066178227
13.610000000001214 -0.00544030456868584
13.620000000001218 -0.005570783018131769
13.630000000001221 -0.004585534137528665
13.640000000001224 -0.0029016360295362788
13.650000000001228 -0.0011974709124389028
13.660000000001231 -0.00022302076049447226
13.670000000001234 -0.0004892104328129472
13.680000000001238 -0.001902721322723682
13.690000000001241 -0.0037321342763058894
13.700000000001245 -0.005083903647317263
13.710000000001248 -0.0053997025170186095
13.720000000001251 -0.004611237179377179
13.730000000001255 -0.003066013956556926
13.740000000001258 -0.0013963202423779466
13.750000000001261 -0.0003535174823747406
13.760000000001265 -0.0005125641832272907
13.770000000001268 -0.0018748428740611232
13.780000000001271 -0.0037546374657629437
13.790000000001275 -0.005223010570692439
13.800000000001278 -0.005650919565595966
13.810000000001281 -0.0049179612406428565
13.820000000001285 -0.003352072931814004
13.830000000001288 -0.00158150250683381
13.840000000001291 -0.000361671373966738
13.850000000001295 -0.0002993731047997698
13.860000000001298 -0.0014759089237968964
13.870000000001301 -0.003289631979575648
13.880000000001305 -0.004830857806814441
13.890000000001308 -0.005429711344772407
13.900000000001311 -0.004897644123477792
13.910000000001315 -0.0034904858172068644
13.920000000001318 -0.0017824804680396287
13.930000000001321 -0.0005163165680082978
13.940000000001325 -0.0003476609360995528
13.950000000001328 -0.0014515699926993559
13.960000000001331 -0.0032909234498387637
13.970000000001335 -0.004938608956015635
13.980000000001338 -0.005656907209678829
13.990000000001341 -0.005197327063023566
14.000000000001345 -0.0037891377166117427
14.010000000001348 -0.0020002752880428866
14.020000000001351 -0.0005747118034886822
14.030000000001355 -0.00019005934245591388
14.040000000001358 -0.0010901919064970184
14.050000000001361 -0.002828804430639757
14.060000000001365 -0.004516905447590143
14.070000000001368 -0.0053874471783354186
14.080000000001371 -0.005128289467121664
14.090000000001375 -0.003895429486344047
14.100000000001378 -0.002196313690049627
14.110000000001381 -0.0007495152407346463
14.120000000001385 -0.0002655278477424883
14.130000000001388 -0.0010759523821829878
14.140000000001391 -0.0028141487389398722
14.150000000001395 -0.004594042320965558
14.160000000001398 -0.005587517709575976
14.170000000001401 -0.005416282940543273
14.180000000001405 -0.0042017085226805735
14.190000000001408 -0.002441772217379182
14.200000000001411 -0.0008543799175430365
14.210000000001415 -0.00016410942081012195
14.220000000001418 -0.0007588361194099518
14.230000000001422 -0.002364021501394641
14.240000000001425 -0.004149866471130472
14.250000000001428 -0.005272842106821505
14.260000000001432 -0.0052969042789533915
14.270000000001435 -0.004270412249436703
14.280000000001438 -0.0026256966760690305
14.290000000001442 -0.0010441879205681827
14.300000000001445 -0.0002673803654311329
14.310000000001448 -0.0007606765422891768
14.320000000001452 -0.002339470081563779
14.330000000001455 -0.004198325299115575
14.340000000001458 -0.005443429028564078
14.350000000001462 -0.00556876769080951
14.360000000001465 -0.004579389883502678
14.370000000001468 -0.002893825910681061
14.380000000001472 -0.0011912274561708502
14.390000000001475 -0.00022132034824651043
14.400000000001478 -0.0004931565936495631
14.410000000001482 -0.001910350961224021
14.420000000001485 -0.0037395183136748897
14.430000000001488 -0.0050876927657645225
14.440000000001492 -0.005398560331328075
14.450000000001495 -0.004605856076271171
14.460000000001498 -0.0030585938467055747
14.470000000001502 -0.0013899799179158997
14.480000000001505 -0.0003513739339142117
14.490000000001508 -0.0005161095648711539
14.500000000001512 -0.001882470767996169
14.510000000001515 -0.0037624275932512676
14.520000000001518 -0.005227339686580904
14.530000000001522 -0.0056501604572446055
14.540000000001525 -0.004912659891894251
14.550000000001528 -0.0033443921948681
14.560000000001532 -0.0015745574018603767
14.570000000001535 -0.00035863309945505077
14.580000000001538 -0.00030197489045605806
14.590000000001542 -0.0014829553912419126
14.600000000001545 -0.003297451295765955
14.610000000001548 -0.004835753029607056
14.620000000001552 -0.005429803372734717
14.630000000001555 -0.004893161534584588
14.640000000001558 -0.003483306325918558
14.650000000001562 -0.0017755578541174344
14.660000000001565 -0.0005128923155587003
14.670000000001568 -0.0003498095664134429
14.680000000001572 -0.0014584988759051816
14.690000000001575 -0.0032990663270768927
14.700000000001578 -0.004944041610810124
14.710000000001582 -0.005657441373631798
14.720000000001585 -0.005193005671540371
14.730000000001588 -0.003781783404125053
14.740000000001592 -0.0019928324643164255
14.750000000001595 -0.0005704520124876932
14.760000000001599 -0.00019124078013864476
14.770000000001602 -0.0010964132813013187
14.780000000001605 -0.0028368206239246336
14.790000000001609 -0.0045227896519173
14.800000000001612 -0.005388790259632667
14.810000000001615 -0.005124824405985559
14.820000000001619 -0.003888677063649332
14.830000000001622 -0.002189016755130428
14.840000000001625 -0.000744948771670475
14.850000000001629 -0.00026623096176886117
14.860000000001632 -0.0010819469318586728
14.870000000001635 -0.002822390423078191
14.880000000001639 -0.004600441131124369
14.890000000001642 -0.0055893505488210085
14.900000000001645 -0.005413057647778481
14.910000000001649 -0.004194866564913246
14.920000000001652 -0.0024340408512990683
14.930000000001655 -0.0008490479063782744
14.940000000001659 -0.00016384764362771173
14.950000000001662 -0.0007640185880308657
14.960000000001665 -0.0023719794801208252
14.970000000001669 -0.004156588060732995
14.980000000001672 -0.005275421933794361
14.990000000001675 -0.005294553781139919
15.000000000001679 -0.004264259792239062
15.010000000001682 -0.002618234349371343
15.020000000001685 -0.0010386464668237386
15.030000000001689 -0.00026664354714084874
15.040000000001692 -0.0007655361536895914
15.050000000001695 -0.0023475440380604554
15.060000000001699 -0.004205517934061738
15.070000000001702 -0.005446532030784208
15.080000000001705 -0.005566731191705313
15.090000000001709 -0.0045732324002745375
15.100000000001712 -0.002886015330584686
15.110000000001715 -0.00118499781838666
15.120000000001719 -0.00021964378612967925
15.130000000001722 -0.0004971249571468846
15.140000000001725 -0.0019179884349408037
15.150000000001729 -0.0037468929194000313
15.160000000001732 -0.005091462030116391
15.170000000001735 -0.005397397223071004
15.180000000001739 -0.004600460670501726
15.190000000001742 -0.003051171301995647
15.200000000001745 -0.001383651419948266
15.210000000001749 -0.00034925345319661045
15.220000000001752 -0.0005196782463070325
15.230000000001755 -0.0018901084714655137
15.240000000001759 -0.003770209508625474
15.250000000001762 -0.005231648773225576
15.260000000001765 -0.005649379281357989
15.270000000001769 -0.004907342786057215
15.280000000001772 -0.0033367075225731115
15.290000000001776 -0.0015676226798361078
15.300000000001779 -0.000355617000723289
15.310000000001782 -0.0003046006452399794
15.320000000001786 -0.0014900140339899385
15.330000000001789 -0.0033052650890802973
15.340000000001792 -0.004840630104933616
15.350000000001796 -0.005429873923725526
15.360000000001799 -0.004888662410084829
15.370000000001802 -0.00347612108290339
15.380000000001806 -0.0017686435248776766
15.390000000001809 -0.0005094890479882076
15.400000000001812 -0.000351982825176455
15.410000000001816 -0.0014654418646608794
15.420000000001819 -0.0033072052090628128
15.430000000001822 -0.004949456292848464
15.440000000001826 -0.005657953096480751
15.450000000001829 -0.005188666334124777
15.460000000001832 -0.003774421847845674
15.470000000001836 -0.0019853964489389814
15.480000000001839 -0.0005662120896092314
15.490000000001842 -0.0001924470423530935
15.500000000001846 -0.0011026507904059186
15.510000000001849 -0.0028448355631381372
15.520000000001852 -0.004528658017280376
15.530000000001856 -0.005390111828246327
15.540000000001859 -0.005121340936451405
15.550000000001862 -0.003881915783799932
15.560000000001866 -0.002181724499308503
15.570000000001869 -0.0007404006363478088
15.580000000001872 -0.00026695908119734734
15.590000000001876 -0.0010879593837057537
15.600000000001879 -0.0028306326261384814
15.610000000001882 -0.004606824641380641
15.620000000001886 -0.005591161138722597
15.630000000001889 -0.005409812601182876
15.640000000001892 -0.004188014270427501
15.650000000001896 -0.002426312674360311
15.660000000001899 -0.0008437329536146848
15.670000000001902 -0.00016361063894261896
15.680000000001906 -0.0007692205721878551
15.690000000001909 -0.002379940687426287
15.700000000001912 -0.00416329670441682
15.710000000001916 -0.005277980766511526
15.720000000001919 -0.005292183399474796
15.730000000001922 -0.004258095625838406
15.740000000001926 -0.002610773121650911
15.75000000000193 -0.0010331202689380066
15.760000000001932 -0.0002659311966566401
15.770000000001936 -0.0007704167735742933
15.78000000000194 -0.002355623159062486
15.790000000001942 -0.004212698524582206
15.800000000001946 -0.005449613575249203
15.81000000000195 -0.005564673557190293
15.820000000001953 -0.004567061746360451
15.830000000001956 -0.002878204356983288
15.84000000000196 -0.001178782057608652
15.850000000001963 -0.00021799109261543895
15.860000000001966 -0.0005011154762423448
15.87000000000197 -0.0019256336541321867
15.880000000001973 -0.0037542580146964584
15.890000000001976 -0.005095211400689577
15.90000000000198 -0.005396213192502299
15.910000000001983 -0.004595050993541882
15.920000000001986 -0.0030437463757728867
15.93000000000199 -0.0013773348078223696
15.940000000001993 -0.0003471560745516353
15.950000000001996 -0.0005232702049886026
15.960000000002 -0.0018977559195385838
15.970000000002003 -0.003777983157129376
15.980000000002006 -0.005235937815717221
15.99000000000201 -0.005648576062714007
16.00000000000201 -0.004902009974446666
16.010000000002005 -0.0033290189799108755
16.020000000002 -0.001560698403402539
16.030000000001994 -0.0003526231101483746
16.04000000000199 -0.00030725034030859507
16.050000000001983 -0.0014970847705332519
16.060000000001978 -0.0033130732771422273
16.070000000001972 -0.0048454889860032775
16.080000000001966 -0.005429922991856643
16.09000000000196 -0.004884146776933269
16.100000000001955 -0.0034689301385273054
16.11000000000195 -0.0017617375408107232
16.120000000001944 -0.000506106808814897
16.13000000000194 -0.0003541807035182682
16.140000000001933 -0.0014723988975092594
16.150000000001928 -0.0033153400311817217
16.160000000001922 -0.004954852973183584
16.170000000001917 -0.005658442391049287
16.18000000000191 -0.0051843090943102625
16.190000000001906 -0.003767053108907822
16.2000000000019 -0.001977967306522748
16.210000000001894 -0.0005619920783159346
16.22000000000189 -0.00019367811812890813
16.230000000001883 -0.0011089043632372467
16.240000000001878 -0.0028528491637102344
16.250000000001872 -0.004534510489286548
16.260000000001867 -0.005391411871138333
16.27000000000186 -0.00511783908025334
16.280000000001856 -0.003875145693559403
16.29000000000185 -0.002174436982929099
16.300000000001845 -0.0007358708856204455
16.31000000000184 -0.0002677122114435423
16.320000000001833 -0.0010939896841058033
16.330000000001828 -0.002838875276967162
16.340000000001822 -0.00461319280975886
16.350000000001817 -0.005592949479869742
16.36000000000181 -0.005406547835903588
16.370000000001806 -0.004181151695632306
16.3800000000018 -0.0024185877513643976
16.390000000001795 -0.0008384351110790068
16.40000000000179 -0.0001633984125374094
16.410000000001784 -0.0007744420147308308
16.420000000001778 -0.0023879050387236975
16.430000000001773 -0.004169992340159859
16.440000000001767 -0.00528051858390346
16.45000000000176 -0.005289793149691363
16.460000000001756 -0.004251919792805284
16.47000000000175 -0.002603313051963049
16.480000000001745 -0.0010276093831227827
16.49000000000174 -0.000265243333138408
16.500000000001734 -0.0007753183597623665
16.510000000001728 -0.002363707370642717
16.520000000001723 -0.004219867016996298
16.530000000001717 -0.005452673650176619
16.54000000000171 -0.0055625948133806455
16.550000000001706 -0.004560877972712855
16.5600000000017 -0.0028703930533987027
16.570000000001695 -0.0011725802315267959
16.58000000000169 -0.00021636228847129712
16.590000000001684 -0.0005051281091295712
16.60000000000168 -0.0019332865370048442
16.610000000001673 -0.0037616135304449055
16.620000000001667 -0.0050989408476903786
16.63000000000166 -0.005395008248525351
16.640000000001656 -0.0045896270831901525
16.65000000000165 -0.003036319124811663
16.660000000001645 -0.001371030141189144
16.67000000000164 -0.0003450818294737156
16.680000000001634 -0.0005268854127270837
16.69000000000163 -0.00190541303959872
16.700000000001623 -0.0037857484751141826
16.710000000001617 -0.00524020678996152
16.720000000001612 -0.005647750817731285
16.730000000001606 -0.004896661501899962
16.7400000000016 -0.0033213266279144655
16.750000000001595 -0.0015537846339010821
16.76000000000159 -0.0003496514612684701
16.770000000001584 -0.0003099239502968176
16.78000000000158 -0.0015041675250698858
16.790000000001573 -0.00332087578491658
16.800000000001567 -0.004850329633857088
16.810000000001562 -0.005429950578363897
16.820000000001556 -0.004879614667555688
16.83000000000155 -0.0034617335464367733
16.840000000001545 -0.0017548399632554227
16.85000000000154 -0.0005027456399062774
16.860000000001534 -0.0003564031885991699
16.87000000000153 -0.001479369907291904
16.880000000001523 -0.0033234707220679573
16.890000000001518 -0.004960231615714063
16.900000000001512 -0.0056589092634237205
16.910000000001506 -0.005179933990164707
16.9200000000015 -0.003759677244859945
16.930000000001495 -0.0019705451001548586
16.94000000000149 -0.0005577920224823929
16.950000000001484 -0.00019493399870497213
16.96000000000148 -0.0011151739332281542
16.970000000001473 -0.002860861346574825
16.980000000001468 -0.004540347019693902
16.990000000001462 -0.005392690381088431
17.000000000001457 -0.0051143188637966025
17.01000000000145 -0.003868366842719628
17.020000000001446 -0.0021671542674836816
17.03000000000144 -0.0007313595695089092
17.040000000001434 -0.0002684903551822999
17.05000000000143 -0.0011000377752259606
17.060000000001423 -0.0028471182993055023
17.070000000001418 -0.004619545588757842
17.080000000001412 -0.00559471556748193
17.090000000001407 -0.005403263382543939
17.1000000000014 -0.004174278893760631
17.110000000001396 -0.002410866145526338
17.12000000000139 -0.0008331544305329355
17.130000000001385 -0.00016321097151705997
17.14000000000138 -0.0007796828612450621
17.150000000001373 -0.002395872453484807
17.160000000001368 -0.004176674910726958
17.170000000001362 -0.005283035369614405
17.180000000001357 -0.005287383051469517
17.19000000000135 -0.004245732338437341
17.200000000001346 -0.0025958542006412053
17.21000000000134 -0.0010221138653070468
17.220000000001335 -0.0002645799739028436
17.23000000000133 -0.0007802408669680916
17.240000000001324 -0.0023717965950200578
17.250000000001318 -0.0042270233533866835
17.260000000001313 -0.005455712239551595
17.270000000001307 -0.0055604949826669825
17.2800000000013 -0.004554681127529911
17.290000000001296 -0.0028625814818097825
17.30000000000129 -0.0011663923974797362
17.310000000001285 -0.00021475739518217452
17.32000000000128 -0.0005091628158024769
17.330000000001274 -0.0019409470046967614
17.340000000001268 -0.003768959401212437
17.350000000001263 -0.005102650345116133
17.360000000001257 -0.005393782403347249
17.37000000000125 -0.004584188979655109
17.380000000001246 -0.0030288896071876607
17.39000000000124 -0.0013647374797758779
17.400000000001235 -0.0003430307482650193
17.41000000000123 -0.0005305238390563232
17.420000000001224 -0.0019130797561147392
17.43000000000122 -0.00379350539570137
17.440000000001213 -0.005244455668563717
17.450000000001207 -0.005646903559816421
17.4600000000012 -0.004891297410910038
17.470000000001196 -0.0033136305261819254
17.48000000000119 -0.001546881432166896
17.490000000001185 -0.0003467020879384697
17.50000000000118 -0.0003126214509664182
17.510000000001174 -0.001511262223854654
17.52000000000117 -0.003328672540170065
17.530000000001163 -0.004855152012563429
17.540000000001157 -0.005429956687228495
17.550000000001152 -0.004875066116477854
17.560000000001146 -0.0034545313615344385
17.57000000000114 -0.00174795085385034
17.580000000001135 -0.000499405582404985
17.59000000000113 -0.0003586502659207761
17.600000000001124 -0.0014863548246345723
17.61000000000112 -0.0033315972078992485
17.620000000001113 -0.004965592181791731
17.630000000001107 -0.005659353717289778
17.640000000001102 -0.005175541057795782
17.650000000001096 -0.003752294311959044
17.66000000000109 -0.0019631298923494965
17.670000000001085 -0.0005536119660447797
17.68000000000108 -0.00019621467597471306
17.690000000001074 -0.0011214594351980607
17.70000000000107 -0.0028688720347572697
17.710000000001063 -0.00454616756265942
17.720000000001058 -0.005393947353143635
17.730000000001052 -0.005110780315296404
17.740000000001046 -0.0038615792822439083
17.75000000000104 -0.002159876414891781
17.760000000001035 -0.0007268667376402349
17.77000000000103 -0.00026929351389439214
17.780000000001024 -0.0011061035975349946
17.79000000000102 -0.0028553616150205153
17.800000000001013 -0.00462588292892917
17.810000000001008 -0.005596459394893267
17.820000000001002 -0.0053999592700969615
17.830000000000997 -0.004167395916914237
17.84000000000099 -0.002403147919479491
17.850000000000986 -0.0008278909636462843
17.86000000000098 -0.00016304832332069528
17.870000000000974 -0.0007849430581979
17.88000000000097 -0.002403842852701833
17.890000000000963 -0.004183344360766832
17.900000000000958 -0.005285531109150658
17.910000000000952 -0.005284953126037209
17.920000000000947 -0.004239533309098981
17.93000000000094 -0.002588396628510293
17.940000000000936 -0.0010166337712572261
17.95000000000093 -0.0002639411354228147
17.960000000000925 -0.000785184248592732
17.97000000000092 -0.002379890752967917
17.980000000000913 -0.00423416747435772
17.990000000000908 -0.005458729325900656
18.000000000000902 -0.005558374086142859
18.010000000000897 -0.004548471258042151
18.02000000000089 -0.002854769703642621
18.030000000000886 -0.0011602186126300955
18.04000000000088 -0.00021317643435930835
18.050000000000875 -0.000513219556768196
18.06000000000087 -0.001948614979408966
18.070000000000864 -0.0037762955630302737
18.080000000000858 -0.005106339868487962
18.090000000000853 -0.0053925356704959595
18.100000000000847 -0.004578736724099532
18.11000000000084 -0.003021457881488917
18.120000000000836 -0.0013584568833044995
18.13000000000083 -0.0003410028606498592
18.140000000000825 -0.000534185452488084
18.15000000000082 -0.0019207559924202466
18.160000000000814 -0.0038012538508935675
18.170000000000808 -0.005248684423022738
18.180000000000803 -0.0056460343013527235
18.190000000000797 -0.004885917743160084
18.20000000000079 -0.003305930733806711
18.210000000000786 -0.0015399888588201105
18.22000000000078 -0.00034377502401281056
18.230000000000775 -0.0003153428183294599
18.24000000000077 -0.0015183687938399035
18.250000000000764 -0.003336463471782475
18.26000000000076 -0.004859956087430528
18.270000000000753 -0.005429941323550333
18.280000000000747 -0.004870501159072867
18.29000000000074 -0.0034473236392276287
18.300000000000736 -0.0017410702743311374
18.31000000000073 -0.0004960866770749153
18.320000000000725 -0.00036092192018789495
18.33000000000072 -0.0014933535792460964
18.340000000000714 -0.0033397194139952405
18.35000000000071 -0.004970934631936197
18.360000000000703 -0.005659775755546273
18.370000000000697 -0.0051711303326546125
18.380000000000692 -0.00374490436602405
18.390000000000686 -0.001955721745400387
18.40000000000068 -0.0005494519528681061
18.410000000000675 -0.00019752014190556607
18.42000000000067 -0.0011277608043766684
18.430000000000664 -0.0028768811521032345
18.44000000000066 -0.004551972073342125
18.450000000000653 -0.00539518278329728
18.460000000000647 -0.0051072234637156945
18.470000000000642 -0.0038547830635786355
18.480000000000636 -0.0021526034872359173
18.49000000000063 -0.0007223924394132459
18.500000000000625 -0.0002701216884432146
18.51000000000062 -0.0011121870907419232
18.520000000000614 -0.0028636051453086093
18.53000000000061 -0.004632204780209076
18.540000000000603 -0.00559818095484798
18.550000000000598 -0.0053966355270359395
18.560000000000592 -0.004160502816822829
18.570000000000586 -0.0023954331356484306
18.58000000000058 -0.0008226447619852168
18.590000000000575 -0.00016291047535249608
18.60000000000057 -0.0007902225522481564
18.610000000000564 -0.00241181615794215
18.62000000000056 -0.004190000635731259
18.630000000000553 -0.0052880057888191855
18.640000000000548 -0.005282503395278558
18.650000000000542 -0.004233322751604574
18.660000000000537 -0.0025809403965961486
18.67000000000053 -0.001011169156623056
18.680000000000526 -0.00026332683370063287
18.69000000000052 -0.0007901484573921504
18.700000000000514 -0.002387989764711484
18.71000000000051 -0.004241299320061705
18.720000000000503 -0.005461724891323762
18.730000000000498 -0.005556232144507495
18.740000000000492 -0.004542248411175986
18.750000000000487 -0.0028469577801377354
18.76000000000048 -0.0011540589340281828
18.770000000000476 -0.00021161942751909247
18.78000000000047 -0.0005172982925616734
18.790000000000465 -0.0019562903837063352
18.80000000000046 -0.0037836219525542473
18.810000000000453 -0.005110009394000033
18.820000000000448 -0.00539126806406762
18.830000000000442 -0.0045732703581054706
18.840000000000437 -0.003014024006522675
18.85000000000043 -0.0013521884114603357
18.860000000000426 -0.00033899819600048404
18.87000000000042 -0.0005378702209800567
18.880000000000415 -0.0019284416713729112
18.89000000000041 -0.003808993772351557
18.900000000000404 -0.005252893024528866
18.910000000000398 -0.005645143054440731
18.920000000000393 -0.00488052254009923
18.930000000000387 -0.00329822730973428
18.94000000000038 -0.001533106974377949
18.950000000000376 -0.0003408703032261635
18.96000000000037 -0.00031808802832012
18.970000000000365 -0.0015254871621681574
18.98000000000036 -0.003344248509113998
18.990000000000354 -0.004864741824335891
19.000000000000348 -0.005429904492936642
19.010000000000343 -0.00486591983109386
19.020000000000337 -0.003440110435151986
19.03000000000033 -0.0017341982864576238
19.040000000000326 -0.0004927889644314689
19.05000000000032 -0.00036321813563005905
19.060000000000315 -0.0015003661004051394
19.07000000000031 -0.0033478372654178632
19.080000000000304 -0.004976258926472734
19.0900000000003 -0.005660175380901309
19.100000000000293 -0.0051667018500133775
19.110000000000287 -0.0037375074627461567
19.12000000000028 -0.0019483207215081231
19.130000000000276 -0.0005453120266961282
19.14000000000027 -0.00019885038832291973
19.150000000000265 -0.0011340779760417228
19.16000000000026 -0.002884888622807615
19.170000000000254 -0.004557760507383845
19.18000000000025 -0.005396396667996494
19.190000000000243 -0.005103648338364108
19.200000000000237 -0.0038479782383922974
19.210000000000232 -0.0021453355466605076
19.220000000000226 -0.0007179367240598494
19.23000000000022 -0.0002709748792901929
19.240000000000215 -0.0011182881941451978
19.25000000000021 -0.0028718488111429043
19.260000000000204 -0.00463851109241504
19.2700000000002 -0.0055998802399833325
19.280000000000193 -0.005393292181720839
19.290000000000187 -0.0041535996451255944
19.300000000000182 -0.002387721856385188
19.310000000000176 -0.0008174158770057735
19.32000000000017 -0.0001627974348428098
19.330000000000165 -0.0007955212899891427
19.34000000000016 -0.0024197922909963403
19.350000000000154 -0.004196643681473297
19.36000000000015 -0.005290459395334243
19.370000000000143 -0.005280033881403767
19.380000000000138 -0.0042271007129894116
19.390000000000132 -0.002573485566015302
19.400000000000126 -0.0010057200769532264
19.41000000000012 -0.0002627370844063498
19.420000000000115 -0.0007951334457280241
19.43000000000011 -0.002396093550264449
19.440000000000104 -0.004248418830582761
19.4500000000001 -0.00546469891787852
19.460000000000093 -0.0055540691784013935
19.470000000000088 -0.004536012633800087
19.480000000000082 -0.002839145772485236
19.490000000000077 -0.0011479134186337951
19.50000000000007 -0.00021008639599928036
19.510000000000066 -0.0005213989835749481
19.52000000000006 -0.001963973140265936
19.530000000000054 -0.0037909385067739993
19.54000000000005 -0.0051136588982156166
19.550000000000043 -0.005389979598471908
19.560000000000038 -0.004567789923465237
19.570000000000032 -0.0030065880412072006
19.580000000000027 -0.0013459321238830553
19.59000000000002 -0.000337016783426972
19.600000000000016 -0.0005415781121113815
19.61000000000001 -0.0019361367156091264
19.620000000000005 -0.003816725091700929
19.63 -0.005257081444293888
19.639999999999993 -0.005644229831171526
19.649999999999988 -0.004875111843147314
19.659999999999982 -0.003290520312873704
19.669999999999977 -0.001526235839287286
19.67999999999997 -0.00033798795914769897
19.689999999999966 -0.00032085705667477655
19.69999999999996 -0.0015326172559874379
19.709999999999955 -0.003352027581778454
19.71999999999995 -0.0048695091894875335
19.729999999999944 -0.0054298462012851425
19.739999999999938 -0.004861322168503026
19.749999999999932 -0.003432891805063323
19.759999999999927 -0.0017273349519828015
19.76999999999992 -0.0004895124847876463
19.779999999999916 -0.0003655388961219509
19.78999999999991 -0.0015073923171392738
19.799999999999905 -0.003355950687188632
19.8099999999999 -0.004981565025770928
19.819999999999894 -0.005660552596101165
19.829999999999888 -0.005162255645154141
19.839999999999883 -0.00373010365781367
19.849999999999877 -0.0019409268828308511
19.85999999999987 -0.0005411922311306487
19.869999999999866 -0.0002002054068281555
19.87999999999986 -0.0011404108853834008
19.889999999999855 -0.002892894371237633
19.89999999999985 -0.004563532820715565
19.909999999999844 -0.0053975890039614245
19.91999999999984 -0.005100054968758879
19.929999999999833 -0.003841164858487074
19.939999999999827 -0.002138072655338728
19.94999999999982 -0.0007134996406677465
19.959999999999816 -0.0002718530865747356
19.96999999999981 -0.0011244068467657737
19.979999999999805 -0.0028800925334440466
19.9899999999998 -0.0046448018154300755
19.999999999999794 -0.005601557243007525


==> time_series_uy_P5_P3_Argyris5_nref3_0.001_shift1_biharmonic.dat <==
t val
0.010000000000000002 -7.507101620140434e-10
0.02000000000000001 -3.769040537261388e-09
0.03000000000000002 -9.847313140019116e-09
0.04000000000000003 -2.181166581485586e-08
0.05000000000000004 -3.984612968472133e-08
0.060000000000000046 -6.997491843522436e-08
0.07000000000000005 -1.1731419659356363e-07
0.08000000000000006 -1.9175600458529868e-07
0.09000000000000007 -3.0242338736191667e-07
0.10000000000000007 -4.59202460736915e-07
0.11000000000000008 -6.722929380221718e-07
0.12000000000000009 -9.512722012588149e-07
0.1300000000000001 -1.3083895513911464e-06
0.1400000000000001 -1.7548745485109772e-06
0.1500000000000001 -2.3036778502878845e-06
0.16000000000000011 -2.965343005385956e-06
0.17000000000000012 -3.74911355340529e-06
0.18000000000000013 -4.662330351047253e-06
0.19000000000000014 -5.710563171896123e-06
0.20000000000000015 -6.899702232244827e-06
0.21000000000000016 -8.233985876685113e-06
0.22000000000000017 -9.717932334981822e-06
0.23000000000000018 -1.1353428013552954e-05
0.24000000000000019 -1.3141395152832601e-05
0.25000000000000017 -1.5081223706323582e-05
0.2600000000000002 -1.7171949366678962e-05
0.2700000000000002 -1.9413439621407497e-05
0.2800000000000002 -2.18056136342982e-05
0.2900000000000002 -2.4349375470510708e-05
0.3000000000000002 -2.7044724707841264e-05
0.3100000000000002 -2.9891888584452962e-05
0.32000000000000023 -3.28905982368164e-05
0.33000000000000024 -3.6041064556434786e-05
0.34000000000000025 -3.934418335895703e-05
0.35000000000000026 -4.2800839503565904e-05
0.36000000000000026 -4.641192015569674e-05
0.3700000000000003 -5.017677006352604e-05
0.3800000000000003 -5.409369993993408e-05
0.3900000000000003 -5.8159313298565615e-05
0.4000000000000003 -6.236935083210034e-05
0.4100000000000003 -6.671856747802997e-05
0.4200000000000003 -7.120048286564648e-05
0.4300000000000003 -7.580727990975695e-05
0.44000000000000034 -8.052903975810965e-05
0.45000000000000034 -8.535435407933307e-05
0.46000000000000035 -9.02702921646766e-05
0.47000000000000036 -9.526343085062876e-05
0.48000000000000037 -0.00010032000755772658
0.4900000000000004 -0.00010542617785629458
0.5000000000000003 -0.00011056804725534928
0.5100000000000003 -0.00011573148440351596
0.5200000000000004 -0.00012090271562428165
0.5300000000000004 -0.00012606848816878923
0.5400000000000004 -0.00013121684108816157
0.5500000000000004 -0.0001363371174879219
0.5600000000000004 -0.00014142004078420187
0.5700000000000004 -0.00014645745050557415
0.5800000000000004 -0.00015144207899105865
0.5900000000000004 -0.00015636774960405448
0.6000000000000004 -0.0001612293795610834
0.6100000000000004 -0.00016602336341798682
0.6200000000000004 -0.0001707474048397984
0.6300000000000004 -0.00017540043590285362
0.6400000000000005 -0.00017998230161970875
0.6500000000000005 -0.0001844936236830298
0.6600000000000005 -0.0001889359090504638
0.6700000000000005 -0.00019331161626363078
0.6800000000000005 -0.0001976243917038584
0.6900000000000005 -0.000201878866474974
0.7000000000000005 -0.0002060804781252062
0.7100000000000005 -0.00021023505676725756
0.7200000000000005 -0.00021434853481561758
0.7300000000000005 -0.0002184267379639471
0.7400000000000005 -0.0002224751419385087
0.7500000000000006 -0.00022649864611894174
0.7600000000000006 -0.0002305010625218552
0.7700000000000006 -0.0002344846729571402
0.7800000000000006 -0.00023844971604896996
0.7900000000000006 -0.00024239413734605865
0.8000000000000006 -0.0002463135220415945
0.8100000000000006 -0.0002502011575763313
0.8200000000000006 -0.00025404818844887244
0.8300000000000006 -0.0002578436948043055
0.8400000000000006 -0.0002615748904794067
0.8500000000000006 -0.0002652273525505078
0.8600000000000007 -0.0002687854970973574
0.8700000000000007 -0.0002722331568256759
0.8800000000000007 -0.00027555420231308367
0.8900000000000007 -0.00027873309215524256
0.9000000000000007 -0.0002817552168376986
0.9100000000000007 -0.0002846071141585293
0.9200000000000007 -0.00028727648665212956
0.9300000000000007 -0.00028975212954512945
0.9400000000000007 -0.00029202363942951696
0.9500000000000007 -0.00029408088678033287
0.9600000000000007 -0.0002959131698259621
0.9700000000000008 -0.00029750802077233485
0.9800000000000008 -0.0002988497409036363
0.9900000000000008 -0.00029991762911772143
1.0000000000000007 -0.00030068393134776117
1.0099999999999996 -0.00030111136543412644
1.0199999999999985 -0.0003011501927106195
1.0299999999999974 -0.00030073487703915233
1.0399999999999963 -0.00029978068298965694
1.0499999999999952 -0.0002981809197799726
1.059999999999994 -0.0002958057731653873
1.069999999999993 -0.0002925037938902419
1.0799999999999919 -0.00028810671083673875
1.0899999999999908 -0.0002824375886483711
1.0999999999999897 -0.00027532140411612216
1.1099999999999886 -0.00026659647831176977
1.1199999999999875 -0.0002561250827627629
1.1299999999999863 -0.00024380198384370445
1.1399999999999852 -0.000229560356740466
1.1499999999999841 -0.00021337479326613012
1.159999999999983 -0.0001952611050657904
1.169999999999982 -0.00017527244946378536
1.1799999999999808 -0.00015349161424271196
1.1899999999999797 -0.00013002011941734608
1.1999999999999786 -0.00010496578865156484
1.2099999999999775 -7.843097956738317e-05
1.2199999999999764 -5.05033502972692e-05
1.2299999999999753 -2.1250172275187552e-05
1.2399999999999742 9.283751752263682e-06
1.2499999999999731 4.107493192874359e-05
1.259999999999972 7.411710815106934e-05
1.269999999999971 0.00010841434691034428
1.2799999999999698 0.00014397155523398553
1.2899999999999687 0.0001807832573241454
1.2999999999999676 0.00021882222170488487
1.3099999999999665 0.00025802994726527285
1.3199999999999654 0.00029831073317896837
1.3299999999999643 0.0003395302466876918
1.3399999999999632 0.00038151854874654686
1.3499999999999621 0.0004240768868915214
1.359999999999961 0.00046698733338054407
1.36999999999996 0.0005100243095870638
1.3799999999999588 0.0005529669225316189
1.3899999999999577 0.000595610714372856
1.3999999999999566 0.0006377771342138781
1.4099999999999555 0.0006793190919086448
1.4199999999999544 0.0007201215715017396
1.4299999999999533 0.0007600973277399542
1.4399999999999522 0.0007991787713534358
1.449999999999951 0.000837307883091329
1.45999999999995 0.0008744261930169006
1.469999999999949 0.0009104666494020005
1.4799999999999478 0.0009453487934756458
1.4899999999999467 0.000978978221654594
1.4999999999999456 0.0010112508112116092
1.5099999999999445 0.0010420614954650014
1.5199999999999434 0.001071316481131115
1.5299999999999423 0.0010989468800227345
1.5399999999999412 0.0011249211297671643
1.54999999999994 0.0011492535808018856
1.559999999999939 0.0011720073018211192
1.569999999999938 0.0011932902849756152
1.5799999999999368 0.0012132454741806513
1.5899999999999357 0.0012320360911228596
1.5999999999999346 0.0012498284504585113
1.6099999999999335 0.001266774839470954
1.6199999999999324 0.001282999097073879
1.6299999999999313 0.0012985872319979835
1.6399999999999302 0.001313584694165485
1.649999999999929 0.0013280007720371074
1.659999999999928 0.001341819211971116
1.6699999999999269 0.0013550128850920466
1.6799999999999258 0.001367559529826466
1.6899999999999247 0.0013794554925710524
1.6999999999999236 0.0013907249693381623
1.7099999999999225 0.0014014233005713204
1.7199999999999214 0.0014116341026166215
1.7299999999999203 0.0014214611775058906
1.7399999999999192 0.0014310170594263106
1.749999999999918 0.0014404106173128567
1.759999999999917 0.0014497362409729992
1.7699999999999159 0.0014590667268824344
1.7799999999999148 0.0014684510667968386
1.7899999999999137 0.0014779171030415233
1.7999999999999126 0.0014874777627268989
1.8099999999999115 0.0014971386849824456
1.8199999999999104 0.001506904781755272
1.8299999999999093 0.0015167836952786806
1.8399999999999082 0.0015267850901051084
1.849999999999907 0.0015369159551418764
1.859999999999906 0.0015471732714136559
1.8699999999999048 0.0015575362516178411
1.8799999999999037 0.0015679606971951753
1.8899999999999026 0.0015783777581884493
1.8999999999999015 0.001588698531475258
1.9099999999999004 0.0015988246238877609
1.9199999999998993 0.0016086632979693102
1.9299999999998982 0.0016181444705813705
1.9399999999998971 0.0016272360193675395
1.949999999999896 0.001635953835531349
1.959999999999895 0.0016443639025278045
1.9699999999998938 0.001652575206321072
1.9799999999998927 0.001660724141482272
1.9899999999998916 0.0016689528444754976
1.9999999999998905 0.0016773851790920613
2.0099999999998897 0.0016860997550129397
2.0199999999998886 0.001695116060266955
2.0299999999998875 0.0017043886551420364
2.0399999999998863 0.0017138067052694514
2.0499999999998852 0.0017232211905986573
2.059999999999884 0.0017324389505708727
2.069999999999883 0.001741275346609069
2.079999999999882 0.0017495602553578803
2.089999999999881 0.0017571733915698149
2.0999999999998797 0.0017640526330058627
2.1099999999998786 0.00177019440030157
2.1199999999998775 0.0017756408526613642
2.1299999999998764 0.0017804405679728986
2.1399999999998753 0.0017846064612554314
2.1499999999998742 0.0017880439611237813
2.159999999999873 0.0017905253249192786
2.169999999999872 0.0017917071261181806
2.179999999999871 0.0017912294966758709
2.18999999999987 0.0017888763462727364
2.1999999999998687 0.0017847302299212448
2.2099999999998676 0.0017792740318505825
2.2199999999998665 0.001773376088741654
2.2299999999998654 0.0017681859267938502
2.2399999999998643 0.0017649402854217724
2.249999999999863 0.0017647506625186598
2.259999999999862 0.0017683889072048632
2.269999999999861 0.0017760993382427027
2.27999999999986 0.0017874693878288125
2.289999999999859 0.0018013864088369431
2.2999999999998577 0.001816131653309959
2.3099999999998566 0.0018296159781156748
2.3199999999998555 0.0018397469721916856
2.3299999999998544 0.0018448357705192083
2.3399999999998533 0.0018439521059468193
2.349999999999852 0.0018371368830674382
2.359999999999851 0.0018254227279254638
2.36999999999985 0.001810680095926525
2.379999999999849 0.0017953288491906522
2.389999999999848 0.0017819845353831117
2.3999999999998467 0.0017730849080423038
2.4099999999998456 0.0017705511891682889
2.4199999999998445 0.0017755169938670698
2.4299999999998434 0.0017881645967373952
2.4399999999998423 0.0018077003397954084
2.449999999999841 0.001832469282620358
2.45999999999984 0.0018601882453790446
2.469999999999839 0.0018882397627379692
2.479999999999838 0.0019139719961660004
2.489999999999837 0.0019349556100091015
2.4999999999998357 0.0019491869476294132
2.5099999999998346 0.0019552458214630855
2.5199999999998335 0.0019524235833261023
2.5299999999998324 0.001940832735608777
2.5399999999998313 0.0019214830863466476
2.54999999999983 0.0018963021787439267
2.559999999999829 0.0018680696063890709
2.569999999999828 0.0018402479752840926
2.579999999999827 0.0018167008758472735
2.5899999999998258 0.0018013054616852454
2.5999999999998247 0.0017974817937804603
2.6099999999998236 0.0018076769116046742
2.6199999999998225 0.0018328705959069016
2.6299999999998214 0.0018721869854322285
2.6399999999998203 0.0019227082941108374
2.649999999999819 0.00197956963103567
2.659999999999818 0.0020363761290388034
2.669999999999817 0.00208592324551656
2.679999999999816 0.002121140501139476
2.6899999999998148 0.0021361319933053432
2.6999999999998137 0.0021271570545639126
2.7099999999998126 0.0020933962492630147
2.7199999999998115 0.002037367404411682
2.7299999999998104 0.0019648992425728502
2.7399999999998093 0.0018846267761038799
2.749999999999808 0.0018070424031763196
2.759999999999807 0.0017432068231046558
2.769999999999806 0.001703283012587312
2.779999999999805 0.0016950947998928228
2.7899999999998037 0.0017229132169544843
2.7999999999998026 0.0017866464772786559
2.8099999999998015 0.001881554464715289
2.8199999999998004 0.0019985412096770083
2.8299999999997993 0.002125008234558512
2.8399999999997982 0.002246187420078723
2.849999999999797 0.0023468178944759397
2.859999999999796 0.002412988827858012
2.869999999999795 0.002433946122718002
2.879999999999794 0.002403653727547259
2.8899999999997927 0.002321915776640066
2.8999999999997916 0.002194901070708136
2.9099999999997905 0.0020349640462825236
2.9199999999997894 0.0018597213990095983
2.9299999999997883 0.0016904170774706187
2.9399999999997872 0.0015496874890813621
2.949999999999786 0.0014589169770628787
2.959999999999785 0.0014354473141976255
2.969999999999784 0.0014899610092160996
2.979999999999783 0.0016243859107950248
2.9899999999997817 0.0018306561747932397
2.9999999999997806 0.0020906044720370664
3.0099999999997795 0.0023771511175177578
3.0199999999997784 0.002656803924655169
3.0299999999997773 0.0028933044826474357
3.039999999999776 0.003052074093832251
3.049999999999775 0.003104956537637309
3.059999999999774 0.0030346516835214393
3.069999999999773 0.0028382040917836154
3.079999999999772 0.0025289644230324674
3.0899999999997707 0.0021365800749071264
3.0999999999997696 0.0017047900259398409
3.1099999999997685 0.001287081445542495
3.1199999999997674 0.000940579888940136
3.1299999999997663 0.0007188371785116257
3.139999999999765 0.0006643943941441034
3.149999999999764 0.0008020917889453695
3.159999999999763 0.0011340654289046222
3.169999999999762 0.0016372289900158606
3.179999999999761 0.002263804788822392
3.1899999999997597 0.0029451439621818428
3.1999999999997586 0.0035986667263326793
3.2099999999997575 0.004137300449425105
3.2199999999997564 0.004480380752746112
3.2299999999997553 0.004564707014632317
3.239999999999754 0.004354360953492193
3.249999999999753 0.0038479824403645823
3.259999999999752 0.0030823891514797836
3.269999999999751 0.002131702117617465
3.27999999999975 0.0011015475654541022
3.2899999999997487 0.0001185073517916478
3.2999999999997476 -0.0006842597004194562
3.3099999999997465 -0.0011836042520502158
3.3199999999997454 -0.001283152860060743
3.3299999999997443 -0.0009282040736160695
3.339999999999743 -0.00011692427372147425
3.349999999999742 0.0010937548785276193
3.359999999999741 0.0025889446091439576
3.36999999999974 0.004204323924716233
3.3799999999997388 0.005742463502419821
3.3899999999997377 0.006995571100650765
3.3999999999997366 0.0077718162379420246
3.4099999999997355 0.007921668574542767
3.4199999999997344 0.007361015267364518
3.4299999999997333 0.0060886547058273885
3.439999999999732 0.004196088051593546
3.449999999999731 0.0018670330120554796
3.45999999999973 -0.0006361046249593701
3.469999999999729 -0.0029997754995893995
3.4799999999997278 -0.00489791583542916
3.4899999999997267 -0.006035005437011157
3.4999999999997256 -0.006186253859170907
3.5099999999997245 -0.005230504489763869
3.5199999999997234 -0.00317481305122031
3.5299999999997222 -0.00016962569454125162
3.539999999999721 0.003490209359987053
3.54999999999972 0.00738608825388244
3.559999999999719 0.011021994725921587
3.569999999999718 0.01389079843686063
3.5799999999997167 0.015544942980456932
3.5899999999997156 0.015655174041666418
3.5999999999997145 0.014052177588134368
3.6099999999997134 0.010758845600216192
3.6199999999997123 0.0060194781323053325
3.6299999999997112 0.00031339015754345173
3.63999999999971 -0.0056757287061286734
3.649999999999709 -0.011151061292255484
3.659999999999708 -0.015333377762924847
3.669999999999707 -0.01758033814678821
3.6799999999997057 -0.017455144873786334
3.6899999999997046 -0.014754675597968591
3.6999999999997035 -0.009542145530506302
3.7099999999997024 -0.0022078968552090104
3.7199999999997013 0.006477607461172067
3.7299999999997 0.015393594433993555
3.739999999999699 0.023242202989952478
3.749999999999698 0.02883322252820618
3.759999999999697 0.03131589237412275
3.769999999999696 0.03022028755011331
3.7799999999996947 0.025387897564674033
3.7899999999996936 0.016988774092588824
3.7999999999996925 0.005693802747312422
3.8099999999996914 -0.007147137916676238
3.8199999999996903 -0.01957099517776543
3.829999999999689 -0.029508656357880816
3.839999999999688 -0.03547958101540683
3.849999999999687 -0.036800630040110284
3.859999999999686 -0.03330010037138999
3.869999999999685 -0.02513303358625657
3.8799999999996837 -0.0128349075617136
3.8899999999996826 0.002417658479593073
3.8999999999996815 0.01838003500248502
3.9099999999996804 0.03203927505905926
3.9199999999996793 0.0410883037326802
3.929999999999678 0.044661930099379576
3.939999999999677 0.04279604320407557
3.949999999999676 0.03603782792617073
3.959999999999675 0.025102802303950476
3.969999999999674 0.010803265862537216
3.9799999999996727 -0.005273956033555012
3.9899999999996716 -0.02060492991129847
3.9999999999996705 -0.03262053901130185
4.009999999999674 -0.03967538765827175
4.019999999999677 -0.041442944515702546
4.0299999999996805 -0.038556681388465824
4.039999999999684 -0.03176566195356467
4.049999999999687 -0.021567920629902433
4.0599999999996905 -0.008603696779442668
4.069999999999694 0.006011301316175613
4.079999999999697 0.020438547419422755
4.0899999999997005 0.03220034362298763
4.099999999999704 0.03946693611649976
4.109999999999707 0.04189924284694244
4.119999999999711 0.03999137621222383
4.129999999999714 0.03439840174614377
4.139999999999717 0.025704457367042206
4.149999999999721 0.014350895192488687
4.159999999999724 0.00101462621455958
4.169999999999727 -0.012818469130463339
4.179999999999731 -0.02490424554668346
4.189999999999734 -0.03319056947243738
4.199999999999737 -0.03681745803505576
4.209999999999741 -0.03609057756743064
4.219999999999744 -0.03177844890881062
4.229999999999747 -0.024513920286045657
4.239999999999751 -0.014698690619824432
4.249999999999754 -0.002824012490501298
4.259999999999757 0.010089163866097687
4.269999999999761 0.022192624026509587
4.279999999999764 0.03129632131142776
4.289999999999767 0.03605181003613939
4.299999999999771 0.036380136753613464
4.309999999999774 0.032923174515086216
4.319999999999777 0.026474382909859723
4.329999999999781 0.017670337047534675
4.339999999999784 0.007001383810952721
4.349999999999787 -0.004797427269283414
4.359999999999791 -0.016361491292832264
4.369999999999794 -0.025838199691558445
4.379999999999797 -0.031667081216395596
4.389999999999801 -0.03327454077531157
4.399999999999804 -0.03098287359373335
4.409999999999807 -0.025489079633950845
4.419999999999811 -0.017475875526525797
4.429999999999814 -0.007526609123082851
4.439999999999817 0.00369782015370592
4.449999999999821 0.015131790672494011
4.459999999999824 0.02516749466735307
4.4699999999998274 0.032133782129666694
4.479999999999831 0.03505403467738259
4.489999999999834 0.03384988330330071
4.4999999999998375 0.029021263104114656
4.509999999999841 0.021299001233627258
4.519999999999844 0.011446696623325668
4.5299999999998475 0.0002856065751941666
4.539999999999851 -0.011105767863098
4.549999999999854 -0.021285449975057047
4.5599999999998575 -0.028722750471566288
4.569999999999861 -0.03236749737856971
4.579999999999864 -0.031946533453214715
4.5899999999998675 -0.027775163897121397
4.599999999999871 -0.02044858596911984
4.609999999999874 -0.010694140204776796
4.6199999999998775 0.000602267934943758
4.629999999999881 0.012276463731376327
4.639999999999884 0.02283268274215508
4.649999999999888 0.030720660631669946
4.659999999999891 0.03487243152069433
4.669999999999894 0.03495364156978703
4.679999999999898 0.031188544394332936
4.689999999999901 0.024102134040943586
4.699999999999904 0.014388094245011319
4.709999999999908 0.002945935731751558
4.719999999999911 -0.008990302890492172
4.729999999999914 -0.01985011580760719
4.739999999999918 -0.028051016449093146
4.749999999999921 -0.03252790729255732
4.759999999999924 -0.03296930813407663
4.769999999999928 -0.029607800115762938
4.779999999999931 -0.02291747912576075
4.789999999999934 -0.013485084068664357
4.799999999999938 -0.002090054597328325
4.809999999999941 0.010107060299437722
4.819999999999944 0.02148586542082669
4.829999999999948 0.030289398756188395
4.839999999999951 0.03528448083925069
4.849999999999954 0.03609152067472133
4.859999999999958 0.03295534527892894
4.869999999999961 0.026401023142360133
4.879999999999964 0.017054642341681147
4.889999999999968 0.00568516663057737
4.899999999999971 -0.00659005686722917
4.909999999999974 -0.01818595156445904
4.919999999999978 -0.027325260727164888
4.929999999999981 -0.032693932305570356
4.939999999999984 -0.03385368087861709
4.949999999999988 -0.03104937614634899
4.959999999999991 -0.024815692476920812
4.969999999999994 -0.015760620084287944
4.979999999999998 -0.004593766628062987
4.990000000000001 0.007668346477863082
5.000000000000004 0.019516302682276724
5.010000000000008 0.02913024889490308
5.020000000000011 0.03505335019400706
5.0300000000000145 0.036708057530437765
5.040000000000018 0.034267348150305334
5.050000000000021 0.028272246898335147
5.0600000000000245 0.01937987655098254
5.070000000000028 0.008333582564201065
5.080000000000031 -0.003861833061323677
5.0900000000000345 -0.01575947309067485
5.100000000000038 -0.025604053985229337
5.110000000000041 -0.03191835110756655
5.1200000000000445 -0.034046607280333846
5.130000000000048 -0.03210364851670152
5.140000000000051 -0.026588496927669385
5.1500000000000545 -0.018111335137123024
5.160000000000058 -0.007359699994962505
5.170000000000061 0.004738576924797843
5.1800000000000646 0.016806364275925544
5.190000000000068 0.027075238092460558
5.200000000000071 0.03395618018458591
5.210000000000075 0.03665506090538985
5.220000000000078 0.03518916264595739
5.230000000000081 0.03002821421346419
5.240000000000085 0.02180375870128967
5.250000000000088 0.011225692897716865
5.260000000000091 -0.0007813969181232851
5.270000000000095 -0.012877996500461349
5.280000000000098 -0.02334822159102161
5.290000000000101 -0.03059516329442657
5.300000000000105 -0.03375554182186717
5.310000000000108 -0.032791666807408734
5.320000000000111 -0.02813707557121808
5.330000000000115 -0.02037687451349367
5.340000000000118 -0.010160276015684954
5.350000000000121 0.0016722439664693342
5.360000000000125 0.013867936849193683
5.370000000000128 0.02472101498598567
5.380000000000131 0.03253009311028424
5.390000000000135 0.03628195400102179
5.400000000000138 0.03582620661845857
5.410000000000141 0.03155551915764465
5.420000000000145 0.02407518490039212
5.430000000000148 0.014063004185624004
5.440000000000151 0.002357780494585577
5.450000000000155 -0.009827754779416366
5.460000000000158 -0.020850726481176085
5.470000000000161 -0.02901816787709434
5.480000000000165 -0.033241651743275334
5.490000000000168 -0.03329631971262905
5.500000000000171 -0.029534165489877136
5.510000000000175 -0.022521625767464873
5.520000000000178 -0.012887705902150921
5.530000000000181 -0.0014004503274897132
5.540000000000185 0.010817955171192111
5.550000000000188 0.022165561760531017
5.5600000000001915 0.03087410753551305
5.570000000000195 0.03570495280463416
5.580000000000198 0.03629986527031072
5.5900000000002015 0.03294571999500843
5.600000000000205 0.02621640481391372
5.610000000000208 0.016776648322973407
5.6200000000002115 0.005410393535313262
5.630000000000215 -0.006780679480607115
5.640000000000218 -0.018251530759062294
5.6500000000002215 -0.027267407960495663
5.660000000000225 -0.03253798451301104
5.670000000000228 -0.03362774286698272
5.6800000000002315 -0.03077664485910204
5.690000000000235 -0.02451876758603997
5.700000000000238 -0.015470594330052427
5.7100000000002415 -0.004353863802465423
5.720000000000245 0.007813134689976468
5.730000000000248 0.01954076730033268
5.740000000000252 0.029047424279562636
5.750000000000255 0.034908556826694075
5.760000000000258 0.03655208934272711
5.770000000000262 0.03413704876862281
5.780000000000265 0.028187798857369988
5.790000000000268 0.01935094955085442
5.800000000000272 0.00836768092163162
5.810000000000275 -0.003754673341673471
5.820000000000278 -0.015572232517561218
5.830000000000282 -0.02534583657203255
5.840000000000285 -0.03161802183214035
5.850000000000288 -0.03374070575320947
5.860000000000292 -0.03182331208531972
5.870000000000295 -0.02635410450781233
5.880000000000298 -0.01793305105380342
5.890000000000302 -0.007241257729830231
5.900000000000305 0.004796368738224194
5.910000000000308 0.016806015698865476
5.920000000000312 0.027026592788787926
5.930000000000315 0.03387718298558391
5.940000000000318 0.0365665405187182
5.950000000000322 0.03510953449068003
5.960000000000325 0.029971422420530736
5.970000000000328 0.02177976493812249
5.980000000000332 0.011241014954675707
5.990000000000335 -0.0007245843292023611
6.000000000000338 -0.012783330402606227
6.010000000000342 -0.02322575390453659
6.020000000000345 -0.030458041958502564
6.030000000000348 -0.03361398856151476
6.040000000000352 -0.032650710320728624
6.050000000000355 -0.02799879729598518
6.060000000000358 -0.02024361447362669
6.070000000000362 -0.01003670461666328
6.080000000000365 0.001779577184998421
6.0900000000003685 0.013954019068624424
6.100000000000372 0.024786100347383395
6.110000000000375 0.03257879062577917
6.1200000000003785 0.036317962863196974
6.130000000000382 0.0358488391156616
6.140000000000385 0.03156036809134054
6.1500000000003885 0.02405773383108795
6.160000000000392 0.014023343904752463
6.170000000000395 0.0023036454270273666
6.1800000000003985 -0.009881927503763634
6.190000000000402 -0.020889239499049563
6.200000000000405 -0.02903085915246234
6.2100000000004085 -0.03322527978700753
6.220000000000412 -0.033250133894752926
6.230000000000415 -0.029456295588953504
6.2400000000004185 -0.02240910790680285
6.250000000000422 -0.01273977856883084
6.260000000000425 -0.0012238367272516266
6.270000000000429 0.011005728314173843
6.280000000000432 0.022339489687585992
6.290000000000435 0.031012259732903644
6.300000000000439 0.03579717739982109
6.310000000000442 0.03634611427089051
6.320000000000445 0.03294938874630118
6.330000000000449 0.0261800560540991
6.340000000000452 0.016702170634857412
6.350000000000455 0.005303376827441011
6.360000000000459 -0.006905462194751718
6.370000000000462 -0.018369288597603797
6.380000000000465 -0.02735183168601444
6.390000000000469 -0.032573258062366425
6.400000000000472 -0.033611321574609804
6.410000000000475 -0.030713408126519112
6.420000000000479 -0.024414995063744987
6.430000000000482 -0.015331470974448183
6.440000000000485 -0.0041853746862800375
6.450000000000489 0.00799901982795065
6.460000000000492 0.019722443543085794
6.470000000000495 0.029198553481211677
6.480000000000499 0.03500989790640857
6.490000000000502 0.03659738500813676
6.500000000000505 0.03412980734483392
6.510000000000509 0.028135920050709348
6.520000000000512 0.019263155449614242
6.530000000000515 0.0082533558188498
6.540000000000519 -0.0038824598831486853
6.550000000000522 -0.01569389915320702
6.560000000000525 -0.025438088440500724
6.570000000000529 -0.03166303686809013
6.580000000000532 -0.03373212263421976
6.590000000000535 -0.03176414527766845
6.600000000000539 -0.026252070333886126
6.610000000000542 -0.017797546286797427
6.6200000000005454 -0.007082846415268096
6.630000000000549 0.004964230415897726
6.640000000000552 0.016964980301327818
6.6500000000005555 0.027155787072195972
6.660000000000559 0.0339610240077621
6.670000000000562 0.03659953353609378
6.6800000000005655 0.03509426006634812
6.690000000000569 0.02991480485170307
6.700000000000572 0.02169067813730739
6.7100000000005755 0.011129968926384308
6.720000000000579 -0.0008439597085640223
6.730000000000582 -0.01289332575459312
6.7400000000005855 -0.023307265360103045
6.750000000000589 -0.030497254115385515
6.760000000000592 -0.033606573017839744
6.7700000000005955 -0.03259963071396502
6.780000000000599 -0.027910219268182233
6.790000000000602 -0.02012479446776818
6.800000000000606 -0.00989630814215705
6.810000000000609 0.001929587713489834
6.820000000000612 0.014096818930907246
6.830000000000616 0.02490225564904108
6.840000000000619 0.03265356947297394
6.850000000000622 0.03634633016880532
6.860000000000626 0.035833371675392967
6.870000000000629 0.031507126944257856
6.880000000000632 0.023973876871895297
6.890000000000636 0.01391707938885484
6.900000000000639 0.0021862835596180136
6.910000000000642 -0.009994199417080232
6.920000000000646 -0.020977299336219512
6.930000000000649 -0.02907942466750917
6.940000000000652 -0.03322855081647386
6.950000000000656 -0.033210508043064364
6.960000000000659 -0.02937981206194453
6.970000000000662 -0.0223025355850507
6.980000000000666 -0.012610463134923637
6.990000000000669 -0.001081673362172293
7.000000000000672 0.011145944949944838
7.010000000000676 0.022458749748273683
7.020000000000679 0.03109383830562482
7.030000000000682 0.035833385216714086
7.040000000000686 0.036337966645326666
7.050000000000689 0.03290241115869181
7.060000000000692 0.026101204776706965
7.070000000000696 0.016599023103390072
7.080000000000699 0.005185718696301551
7.090000000000702 -0.007023346390328468
7.100000000000706 -0.01846899551780565
7.110000000000709 -0.027416352265489788
7.120000000000712 -0.03259375597377661
7.130000000000716 -0.03358788458809203
7.140000000000719 -0.03065100293472976
7.1500000000007224 -0.024320014368047524
7.160000000000726 -0.015210858964547401
7.170000000000729 -0.004048071662909113
7.1800000000007325 0.008139634366160185
7.190000000000736 0.019848005964563598
7.200000000000739 0.02929072134870871
7.2100000000007425 0.0350579590347041
7.220000000000746 0.036599951752772183
7.230000000000749 0.034091142791817595
7.2400000000007525 0.028062463377991467
7.250000000000756 0.019162143726486218
7.260000000000759 0.008133880897301651
7.2700000000007625 -0.004007085779937829
7.280000000000766 -0.015805575060629913
7.290000000000769 -0.025518267908992913
7.3000000000007725 -0.03170009263536659
7.310000000000776 -0.033723957212650785
7.320000000000779 -0.03171474793730499
7.330000000000783 -0.026167543724617787
7.340000000000786 -0.017684574209315924
7.350000000000789 -0.006949683793919772
7.360000000000793 0.00510529800241126
7.370000000000796 0.017096220892817537
7.380000000000799 0.027257622697464665
7.390000000000803 0.03402003581249887
7.400000000000806 0.03661216163971647
7.410000000000809 0.035063811943019316
7.420000000000813 0.02984748445916329
7.430000000000816 0.021593554769667414
7.440000000000819 0.01101143616506324
7.450000000000823 -0.000971824837306382
7.460000000000826 -0.01301330351287936
7.470000000000829 -0.02339995707612332
7.480000000000833 -0.030548480108508472
7.490000000000836 -0.033611901287770696
7.500000000000839 -0.03256200230484239
7.510000000000843 -0.027835574188643467
7.520000000000846 -0.02001977480656203
7.530000000000849 -0.009768618935246188
7.540000000000853 0.002068907800404985
7.550000000000856 0.014231295598983498
7.560000000000859 0.025011956315941997
7.570000000000863 0.03272269870386201
7.580000000000866 0.03636885293098507
7.590000000000869 0.035811306014436904
7.600000000000873 0.03144634586308574
7.610000000000876 0.02388145622721307
7.620000000000879 0.013801039486456196
7.630000000000883 0.0020576142559940685
7.640000000000886 -0.010119518258956822
7.650000000000889 -0.02107985229596809
7.660000000000893 -0.02914305451218468
7.670000000000896 -0.03324638764733184
7.680000000000899 -0.03318410015696956
7.690000000000903 -0.029314725528178286
7.700000000000906 -0.022205401173309647
7.7100000000009095 -0.012488684343162646
7.720000000000913 -0.000945297281392631
7.730000000000916 0.011281839876363641
7.7400000000009195 0.022574627918487862
7.750000000000923 0.031172226948689187
7.760000000000926 0.035865834975129435
7.7700000000009295 0.036324939200248124
7.780000000000933 0.032849163124718334
7.790000000000936 0.0260146551355261
7.8000000000009395 0.016486871935890518
7.810000000000943 0.005058013007830516
7.820000000000946 -0.007151919783051524
7.8300000000009495 -0.01857949165694516
7.840000000000953 -0.027491183478888053
7.850000000000956 -0.032623664652284064
7.8600000000009596 -0.0335727618996233
7.870000000000963 -0.03059577919276985
7.880000000000966 -0.02423114821137671
7.89000000000097 -0.015095433947500448
7.900000000000973 -0.003915242921582098
7.910000000000976 0.008276154484190768
7.92000000000098 0.019969408117097603
7.930000000000983 0.029378263853548324
7.940000000000986 0.0351007496267618
7.95000000000099 0.03659665252573207
7.960000000000993 0.034046212656576286
7.970000000000996 0.027982575005702816
7.980000000001 0.019054715586249566
7.990000000001003 0.008008118927335635
8.000000000001005 -0.004137785157124774
8.010000000001 -0.015923013191221896
8.020000000000994 -0.025603796650074027
8.030000000000989 -0.03174204966198214
8.040000000000983 -0.03372030497033695
8.050000000000978 -0.03166960046803149
8.060000000000972 -0.026087164057636628
8.070000000000967 -0.017575815366832833
8.080000000000961 -0.006820937666720785
8.090000000000956 0.005241662898432556
8.10000000000095 0.01722244134823509
8.110000000000944 0.02735416256166238
8.120000000000939 0.034073582910504004
8.130000000000933 0.03661927339804615
8.140000000000928 0.03502792171838671
8.150000000000922 0.029774946024451677
8.160000000000917 0.02149159406419492
8.170000000000911 0.010888582883564327
8.180000000000906 -0.0011034242540543138
8.1900000000009 -0.01313647782549332
8.200000000000895 -0.023495482233158345
8.210000000000889 -0.03060240585676334
8.220000000000883 -0.03361996507494465
8.230000000000878 -0.032527218724914174
8.240000000000872 -0.027763916169053122
8.250000000000867 -0.01991794462771808
8.260000000000861 -0.009644428214790998
8.270000000000856 0.0022043080967000766
8.28000000000085 0.014361396455245149
8.290000000000845 0.025116961829523415
8.30000000000084 0.03278709229127409
8.310000000000834 0.036386845823570955
8.320000000000828 0.03578503906962589
8.330000000000823 0.031381725028336145
8.340000000000817 0.023785554854888032
8.350000000000811 0.013681889862406203
8.360000000000806 0.0019262425710815983
8.3700000000008 -0.01024712744719319
8.380000000000795 -0.021184389238934374
8.39000000000079 -0.029208581703635075
8.400000000000784 -0.03326624407421121
8.410000000000778 -0.033159923359956746
8.420000000000773 -0.029252063690544807
8.430000000000767 -0.022110832427276825
8.440000000000762 -0.012369588212425484
8.450000000000756 -0.0008117551454452184
8.46000000000075 0.011414680042047516
8.470000000000745 0.022687220313230106
8.48000000000074 0.031247221284087173
8.490000000000734 0.03589495753636944
8.500000000000728 0.03630877123027378
8.510000000000723 0.03279300506631704
8.520000000000717 0.025925413389740547
8.530000000000712 0.016372216372074685
8.540000000000706 0.004927985273882068
8.5500000000007 -0.007282609886535977
8.560000000000695 -0.018691892501913356
8.57000000000069 -0.02756777329877329
8.580000000000684 -0.032655299706927314
8.590000000000678 -0.03355941286245504
8.600000000000673 -0.03054239513071303
8.610000000000667 -0.024144173933090412
8.620000000000662 -0.014981941010342387
8.630000000000656 -0.003784401850383881
8.64000000000065 0.008410579240276512
8.650000000000645 0.02008855897640251
8.66000000000064 0.029463428565885533
8.670000000000634 0.0351411291878061
8.680000000000629 0.036590990334412904
8.690000000000623 0.03399901368705911
8.700000000000617 0.027900528820988667
8.710000000000612 0.01894524222862765
8.720000000000606 0.007880435341190671
8.7300000000006 -0.004270254998385756
8.740000000000595 -0.016042048599487338
8.75000000000059 -0.02569077479674442
8.760000000000584 -0.03178538019628337
8.770000000000579 -0.03371800821019406
8.780000000000573 -0.031625806544254426
8.790000000000568 -0.026008132955337288
8.800000000000562 -0.017468407147682982
8.810000000000556 -0.006693578490959295
8.820000000000551 0.005376539147191479
8.830000000000545 0.01734700487815133
8.84000000000054 0.027448879659869106
8.850000000000534 0.03412522202255651
8.860000000000529 0.03662447481423981
8.870000000000523 0.03499016769876499
8.880000000000518 0.02970061410469448
8.890000000000512 0.02138792367295418
8.900000000000507 0.010764130482982996
8.910000000000501 -0.0012364643357251073
8.920000000000496 -0.013260890306319141
8.93000000000049 -0.02359205250378383
8.940000000000484 -0.03065726234207408
8.950000000000479 -0.03362892964170995
8.960000000000473 -0.032493345938008636
8.970000000000468 -0.027693186238908873
8.980000000000462 -0.019817066534735108
8.990000000000457 -0.009521243075874028
9.000000000000451 0.0023385880114935496
9.010000000000446 0.014490190191927562
9.02000000000044 0.025220460343116702
9.030000000000435 0.03284986002882579
9.040000000000429 0.03640319791558497
9.050000000000423 0.03575718365230884
9.060000000000418 0.031315600575185044
9.070000000000412 0.02368824849723991
9.080000000000407 0.01356145364238434
9.090000000000401 0.0017937445909360734
9.100000000000396 -0.010375655373555283
9.11000000000039 -0.02128963389079508
9.120000000000385 -0.02927467966626388
9.13000000000038 -0.03328663456421569
9.140000000000374 -0.03313630414166242
9.150000000000368 -0.029190001063417216
9.160000000000363 -0.022016910953479504
9.170000000000357 -0.012251208750940906
9.180000000000351 -0.0006790491870150262
9.190000000000346 0.011546496568680386
9.20000000000034 0.02279857482141803
9.210000000000335 0.03132083248848099
9.22000000000033 0.03592266381105922
9.230000000000324 0.03629123359443655
9.240000000000318 0.03273556341758044
9.250000000000313 0.025834990147823395
9.260000000000307 0.016256497722403805
9.270000000000302 0.004797050208400736
9.280000000000296 -0.007414002762113657
9.29000000000029 -0.01880477599414609
9.300000000000285 -0.027644688988820835
9.31000000000028 -0.032687211815730303
9.320000000000274 -0.03354636780783529
9.330000000000268 -0.030489368539374027
9.340000000000263 -0.024057616060940718
9.350000000000257 -0.01486893755236372
9.360000000000252 -0.003654164322388521
9.370000000000246 0.00854422209215046
9.38000000000024 0.02020670965891381
9.390000000000235 0.029547425878377925
9.40000000000023 0.035180288068642804
9.410000000000224 0.03658414480867858
9.420000000000218 0.033950713238334644
9.430000000000213 0.027817478393366173
9.440000000000207 0.01883487214084082
9.450000000000202 0.0077519931765885385
9.460000000000196 -0.004403295099131991
9.47000000000019 -0.01616143466029645
9.480000000000185 -0.02577792653615646
9.49000000000018 -0.03182881312523745
9.500000000000174 -0.03371583175365166
9.510000000000169 -0.03158218773700869
9.520000000000163 -0.025929338068141256
9.530000000000157 -0.017361303603667784
9.540000000000152 -0.006566623818665839
9.550000000000146 0.005510851112840051
9.56000000000014 0.017470790504161546
9.570000000000135 0.027542629436841954
9.58000000000013 0.034175809765038964
9.590000000000124 0.03662864142074855
9.600000000000119 0.03495144930526772
9.610000000000113 0.029625407620179598
9.620000000000108 0.021283476132845175
9.630000000000102 0.010639021939456544
9.640000000000096 -0.0013699915284739368
9.650000000000091 -0.013385577257992652
9.660000000000085 -0.023688702929894685
9.67000000000008 -0.03071209958853939
9.680000000000074 -0.03363787476263339
9.690000000000069 -0.03245950347161653
9.700000000000063 -0.02762254823764915
9.710000000000058 -0.019716346748353427
9.720000000000052 -0.0093983058820171
9.730000000000047 0.0024724775590134235
9.740000000000041 0.0146183903917789
9.750000000000036 0.02532316122980897
9.76000000000003 0.0329117161191603
9.770000000000024 0.03641863132988025
9.780000000000019 0.03572846642446637
9.790000000000013 0.031248696442933953
9.800000000000008 0.023590252556131577
9.810000000000002 0.013440436066651231
9.819999999999997 0.0016608174593167753
9.829999999999991 -0.01050440955063821
9.839999999999986 -0.021394898699989378
9.84999999999998 -0.02934067093545262
9.859999999999975 -0.03330689673600805
9.869999999999969 -0.03311259805841211
9.879999999999963 -0.02912791216703333
9.889999999999958 -0.02192302837836841
9.899999999999952 -0.012132950730526393
9.909999999999947 -0.0005465931073885779
9.919999999999941 0.011677871399897271
9.929999999999936 0.02290927356792653
9.93999999999993 0.03139364513091373
9.949999999999925 0.03594953967665543
9.95999999999992 0.036272908926489746
9.969999999999914 0.03267741050845339
9.979999999999908 0.02574394116291237
9.989999999999903 0.016140252438811762
9.999999999999897 0.004665726413112264
10.009999999999891 -0.007545592385145361
10.019999999999886 -0.01891764287246062
10.02999999999988 -0.027721435406858747
10.039999999999875 -0.032718909772485164
10.04999999999987 -0.03353314050199583
10.059999999999864 -0.03043621983950499
10.069999999999858 -0.023971001913560205
10.079999999999853 -0.014755955750941241
10.089999999999847 -0.0035240646667240635
10.099999999999842 0.008677548662371807
10.109999999999836 0.020324326320599655
10.11999999999983 0.02963072055379358
10.129999999999825 0.03521868615018844
10.13999999999982 0.03657656739141139
10.149999999999814 0.033901750785784585
10.159999999999808 0.02773384862891861
10.169999999999803 0.018724015206921074
10.179999999999797 0.007623188959717387
10.189999999999792 -0.004536518500436699
10.199999999999786 -0.016280789223566856
10.20999999999978 -0.025864871360177597
10.219999999999775 -0.03187196836896429
10.22999999999977 -0.03371339639961422
10.239999999999764 -0.03153836799938221
10.249999999999758 -0.025850408956770633
10.259999999999753 -0.017254140713252084
10.269999999999747 -0.006439715309096356
10.279999999999742 0.005644953270906318
10.289999999999736 0.017594151073821937
10.29999999999973 0.027635763993595353
10.309999999999725 0.03422569605453125
10.31999999999972 0.03663211828803907
10.329999999999714 0.03491210389469793
10.339999999999709 0.029549654194120527
10.349999999999703 0.021178569397308444
10.359999999999697 0.010513567486913853
10.369999999999692 -0.001503700288670215
10.379999999999686 -0.013510234909432536
10.38999999999968 -0.023785130559397728
10.399999999999675 -0.030766616056347392
10.40999999999967 -0.03364650109863246
10.419999999999664 -0.03242539559280299
10.429999999999659 -0.027551711812040035
10.439999999999653 -0.019615501316814346
10.449999999999648 -0.009275339292389842
10.459999999999642 0.00260624802444011
10.469999999999636 0.014746264029221906
10.479999999999631 0.025425329450913706
10.489999999999625 0.032972924649232
10.49999999999962 0.03643340870050404
10.509999999999614 0.03569914681576329
10.519999999999609 0.03118126687004932
10.529999999999603 0.02349181533287455
10.539999999999598 0.013319080533621902
10.549999999999592 0.0015277019222037387
10.559999999999587 -0.010633149542754702
10.569999999999581 -0.021499943089109626
10.579999999999576 -0.029406316354288885
10.58999999999957 -0.03332679447551834
10.599999999999564 -0.03308857341485418
10.609999999999559 -0.029065571010935244
10.619999999999553 -0.021828964949395666
10.629999999999548 -0.012014600412111479
10.639999999999542 -0.000414178545708294
10.649999999999537 0.011809008905711436
10.659999999999531 0.023019519128453035
10.669999999999526 0.03146586169754153
10.67999999999952 0.0359757876852744
10.689999999999515 0.03625399873838586
10.699999999999509 0.032618745099188294
10.709999999999503 0.025652461257344803
10.719999999999498 0.01602367153346796
10.729999999999492 0.004534202320953668
10.739999999999487 -0.007677191221515138
10.749999999999481 -0.019030305846882273
10.759999999999476 -0.02779782653326182
10.76999999999947 -0.03275021002626538
10.779999999999465 -0.03351955073285251
10.78999999999946 -0.030382773078439135
10.799999999999454 -0.02388416032247976
10.809999999999448 -0.014642829094816385
10.819999999999443 -0.003393940546107654
10.829999999999437 0.008810718103345992
10.839999999999431 0.020441566681765753
10.849999999999426 0.029713470494949316
10.85999999999942 0.03525648175401806
10.869999999999415 0.036568415879485346
10.87999999999941 0.03385228214582908
10.889999999999404 0.027649792195600424
10.899999999999398 0.018612820814303297
10.909999999999393 0.007494169621395243
10.919999999999387 -0.004669779452671706
10.929999999999382 -0.0163999670292733
10.939999999999376 -0.025951465176435127
10.94999999999937 -0.0319147038929458
10.959999999999365 -0.03371056257715605
10.96999999999936 -0.03149421069201583
10.979999999999354 -0.025771212332509227
10.989999999999348 -0.017146788551641822
10.999999999999343 -0.006312726161663639
11.009999999999337 0.005778969862191002
11.019999999999332 0.017717209540697325
11.029999999999326 0.027728406514665276
11.03999999999932 0.034275004727743495
11.049999999999315 0.03663502911084501
11.05999999999931 0.034872253738871616
11.069999999999304 0.02947347353994633
11.079999999999298 0.021073320298848064
11.089999999999293 0.010387881651577516
11.099999999999287 -0.0016374773392626456
11.109999999999282 -0.013634750461970841
11.119999999999276 -0.02388122344430712
11.12999999999927 -0.030820701406745976
11.139999999999265 -0.03365470014574035
11.14999999999926 -0.03239091582765865
11.159999999999254 -0.027480572852011578
11.169999999999249 -0.019514428618447436
11.179999999999243 -0.009152244114855245
11.189999999999237 0.002739996420650305
11.199999999999232 0.014873906770119318
11.209999999999226 0.025527060692045883
11.21999999999922 0.033033582005170675
11.229999999999215 0.036447626582711765
11.23999999999921 0.03566932050927449
11.249999999999204 0.031113405682823312
11.259999999999199 0.02339302839746388
11.269999999999193 0.013197476739972513
11.279999999999188 0.001394486632568395
11.289999999999182 -0.01076178704823581
11.299999999999176 -0.02160467935361434
11.309999999999171 -0.029471529584498973
11.319999999999165 -0.03334624301663646
11.32999999999916 -0.03306414701281109
11.339999999999154 -0.029002896175170056
11.349999999999149 -0.021734641204785493
11.359999999999143 -0.011896080352379462
11.369999999999138 -0.0002817300152624107
11.379999999999132 0.011939983145425022
11.389999999999127 0.023129385368024363
11.399999999999121 0.03153755682065638
11.409999999999116 0.036001482991883986
11.41999999999911 0.036234577825153116
11.429999999999104 0.03255964074048296
11.439999999999099 0.025560622280583367
11.449999999999093 0.015906825391983043
11.459999999999088 0.004402547531375078
11.469999999999082 -0.0078087298395425045
11.479999999999077 -0.01914269582070904
11.489999999999071 -0.027873794438428273
11.499999999999066 -0.032781046128029
11.50999999999906 -0.0335055334000583
11.519999999999055 -0.03032896454593418
11.529999999999049 -0.02379702912090038
11.539999999999043 -0.014529497082293116
11.549999999999038 -0.003263733200898556
11.559999999999032 0.00894378769217229
11.569999999999027 0.020558487558563977
11.579999999999021 0.029795733233934835
11.589999999999016 0.03529373323012395
11.59999999999901 0.03655974872057018
11.609999999999005 0.03380236505372364
11.619999999999 0.027565365603781415
11.629999999998994 0.018501344331122434
11.639999999998988 0.007364989930053814
11.649999999998983 -0.0048030232276201216
11.659999999998977 -0.016518913462741584
11.669999999998971 -0.026037654330556898
11.679999999998966 -0.03195696748487616
11.68999999999896 -0.03370727934467377
11.699999999998955 -0.03144966602033014
11.70999999999895 -0.025691699618145932
11.719999999998944 -0.017039199875535718
11.729999999998938 -0.0061856106065589275
11.739999999998933 0.005912945241785428
11.749999999998927 0.01784000959411653
11.759999999998922 0.027820601259196366
11.769999999998916 0.0343237810346465
11.77999999999891 0.03663741957129238
11.789999999998905 0.03483194420181628
11.7999999999989 0.029396910164627553
11.809999999998894 0.02096777243711879
11.819999999998888 0.010262007547907598
11.829999999998883 -0.0017712795415023516
11.839999999998877 -0.013759080723261674
11.849999999998872 -0.02397693912114624
11.859999999998866 -0.030874314547142078
11.86999999999886 -0.03366243204192066
11.879999999998855 -0.03235602528698231
11.88999999999885 -0.027409093416851465
11.899999999998844 -0.019413091756749434
11.909999999998838 -0.009028984667201343
11.919999999998833 0.0028737571359503025
11.929999999998827 0.015001352189338193
11.939999999998822 0.025628388890187457
11.949999999998816 0.0330937231895423
11.95999999999881 0.03646132066667031
11.969999999998805 0.0356390231762855
11.9799999999988 0.03104514798485911
11.989999999998794 0.02329392613327373
11.999999999998789 0.013075658667479626
12.009999999998783 0.0012612056390933885
12.019999999998777 -0.010890287833882432
12.029999999998772 -0.021709073752786114
12.039999999998766 -0.029536278163146253
12.04999999999876 -0.03336521113438527
12.059999999998755 -0.033039288507050894
12.06999999999875 -0.028939858058515414
12.079999999998744 -0.021640028342047844
12.089999999998739 -0.011777362725028304
12.099999999998733 -0.00014922083919958736
12.109999999998728 0.012070819885770877
12.119999999998722 0.02323889816720743
12.129999999998716 0.0316087574267693
12.139999999998711 0.036026653413813677
12.149999999998705 0.03621467423162874
12.1599999999987 0.032500125147668084
12.169999999998694 0.025468451385583044
12.179999999998689 0.01578974082632853
12.189999999998683 0.0042707889506734655
12.199999999998678 -0.007940181042175486
12.209999999998672 -0.019254785845269105
12.219999999998667 -0.027949313310817233
12.229999999998661 -0.03281139353234887
12.239999999998656 -0.033491064821181124
12.24999999999865 -0.03027477117412164
12.259999999998644 -0.02370958585144932
12.269999999998639 -0.014415938028398164
12.279999999998633 -0.0031334219457327295
12.289999999998628 0.009076777158692468
12.299999999998622 0.02067510853838011
12.309999999998617 0.029877529296284084
12.319999999998611 0.03533046215234514
12.329999999998606 0.03655058793710336
12.3399999999986 0.033752021412943194
12.349999999998595 0.027480590342402456
12.359999999998589 0.018389606955586404
12.369999999998583 0.007235671190903271
12.379999999998578 -0.004936228154587214
12.389999999998572 -0.016637606874055775
12.399999999998567 -0.026123418124283582
12.409999999998561 -0.03199873973750386
12.419999999998556 -0.03370352819922468
12.42999999999855 -0.03140471603252276
12.439999999998545 -0.02561185333510371
12.44999999999854 -0.016931357807241035
12.459999999998534 -0.006058352616873093
12.469999999998528 0.006046894484990452
12.479999999998522 0.017962565933775848
12.489999999998517 0.0279123636809725
12.499999999998511 0.034372041578901204
12.509999999998506 0.036639306923012774
12.5199999999985 0.034791192605666904
12.529999999998495 0.0293199811130959
12.53999999999849 0.020861942608791727
12.549999999998484 0.01013596207695374
12.559999999998478 -0.0019050895846064926
12.569999999998473 -0.013883208204351788
12.579999999998467 -0.024072260827184642
12.589999999998462 -0.030927440001519122
12.599999999998456 -0.03366968229436858
12.60999999999845 -0.03232071002246147
12.619999999998445 -0.027337259939157973
12.62999999999844 -0.019311477623689316
12.639999999998434 -0.008905548548669186
12.649999999998428 0.0030075416641993998
12.659999999998423 0.015128611216378679
12.669999999998417 0.025729325488800307
12.679999999998412 0.03315336083035406
12.689999999998406 0.036474504415266576
12.6999999999984 0.03560826852194669
12.709999999998395 0.030976507333501956
12.71999999999839 0.023194521889084517
12.729999999998384 0.012953639751644765
12.739999999998378 0.0011278728005068093
12.749999999998373 -0.011018637703769034
12.759999999998367 -0.021813112567149517
12.769999999998362 -0.02960054960413046
12.779999999998356 -0.03338368742089708
12.78999999999835 -0.033013987074578456
12.799999999998345 -0.028876446166650856
12.80999999999834 -0.021545116213041334
12.819999999998334 -0.01165843795345835
12.829999999998329 -1.6642271996242818e-05
12.839999999998323 0.012201527175949196
12.849999999998317 0.023348065819200656
12.859999999998312 0.03167947295017365
12.869999999998306 0.036051309381893354
12.8799999999983 0.03619429879637654
12.889999999998295 0.0324402091345343
12.89999999999829 0.02537595922018204
12.909999999998284 0.01567242854361208
12.919999999998279 0.004138937696446577
12.929999999998273 -0.00807153325960484
12.939999999998268 -0.01936656457295931
12.949999999998262 -0.0280243729232559
12.959999999998256 -0.03284124318037075
12.969999999998251 -0.03347613660026594
12.979999999998245 -0.030220184881019168
12.98999999999824 -0.02362182269394639
12.999999999998234 -0.014302144561157509
13.009999999998229 -0.003003000145023961
13.019999999998223 0.009209692368785332
13.029999999998218 0.020791435461037944
13.039999999998212 0.029958865540347126
13.049999999998207 0.035366676504713083
13.059999999998201 0.036540942083332466
13.069999999998196 0.03370125987264409
13.07999999999819 0.02739547494416488
13.089999999998184 0.018277617248935837
13.099999999998179 0.007106222342265094
13.109999999998173 -0.00506938477127319
13.119999999998168 -0.01675603778443372
13.129999999998162 -0.026208748027489126
13.139999999998157 -0.03204001335431565
13.149999999998151 -0.03369930261305697
13.159999999998146 -0.031359354535466614
13.16999999999814 -0.025531667495725066
13.179999999998135 -0.016823256699323025
13.189999999998129 -0.005930947177762442
13.199999999998123 0.006180821816211091
13.209999999998118 0.018084882513574138
13.219999999998112 0.028003698558359935
13.229999999998107 0.03441979234733419
13.239999999998101 0.036640697884226456
13.249999999998096 0.03475000588370154
13.25999999999809 0.029242693260513222
13.269999999998085 0.02075583769034432
13.27999999999808 0.010009752443744337
13.289999999998074 -0.0020388997069960193
13.299999999998068 -0.014007124919900178
13.309999999998062 -0.024167181305556996
13.319999999998057 -0.030980071768569095
13.329999999998051 -0.033676445793028406
13.339999999998046 -0.03228496531295804
13.34999999999804 -0.02726506787461829
13.359999999998035 -0.019209581925352888
13.36999999999803 -0.008781931992205706
13.379999999998024 0.0031413530042417605
13.389999999998018 0.015255686380349798
13.399999999998013 0.025829873593942777
13.409999999998007 0.03321249926396541
13.419999999998002 0.036487183053142386
13.429999999997996 0.03557706211040617
13.43999999999799 0.0309074893023107
13.449999999997985 0.023094821222095028
13.45999999999798 0.012831425819885051
13.469999999997974 0.0009944944995694982
13.479999999997968 -0.011146829886186075
13.489999999997963 -0.021916789503338047
13.499999999997957 -0.029664338833516254
13.509999999997952 -0.033401667818670544
13.519999999997946 -0.032988239131467326
13.52999999999794 -0.028812657090746437
13.539999999997935 -0.021449901589590044
13.54999999999793 -0.011539303233867445
13.559999999997924 0.00011600777579462115
13.569999999997918 0.012332106492457529
13.579999999997913 0.023456890101727825
13.589999999997907 0.031749706348385955
13.599999999997902 0.036075454886185694
13.609999999997896 0.036173455980513254
13.61999999999789 0.032379897247984644
13.629999999997885 0.02528315031125386
13.63999999999788 0.015554893278502908
13.649999999997874 0.004006999030148789
13.659999999997869 -0.008202780722909342
13.669999999997863 -0.019478026455457518
13.679999999997857 -0.028098968845242607
13.689999999997852 -0.03287059176993658
13.699999999997846 -0.0334607460190577
13.70999999999784 -0.03016520314825257
13.719999999997835 -0.023533737262164203
13.72999999999783 -0.01418811462350955
13.739999999997824 -0.0028724663814083864
13.749999999997819 0.009342534041808355
13.759999999997813 0.020907469071303152
13.769999999997808 0.030039743764069458
13.779999999997802 0.03540237923644111
13.789999999997796 0.036530814719254755
13.799999999997791 0.03365008416391692
13.809999999997785 0.02731002313275329
13.81999999999778 0.018165379082138566
13.829999999997774 0.006976647732432227
13.839999999997769 -0.005202488149561717
13.849999999997763 -0.016874201242713577
13.859999999997758 -0.026293640041658305
13.869999999997752 -0.03208078554632484
13.879999999997747 -0.03369460051033859
13.889999999997741 -0.03131357970426023
13.899999999997736 -0.02545114038042172
13.90999999999773 -0.016714895076939042
13.919999999997724 -0.005803393367732189
13.929999999997719 0.006314727427138956
13.939999999997713 0.018206959300458195
13.949999999997708 0.028094606715178008
13.959999999997702 0.034467035392134186
13.969999999997697 0.036641595264077356
13.979999999997691 0.03470838711131597
13.989999999997686 0.029165049704097345
13.99999999999768 0.0206494608738472
14.009999999997675 0.009883382253581319
14.019999999997669 -0.002172705693161395
14.029999999997663 -0.014130826419339979
14.039999999997658 -0.024261696841302402
14.049999999997652 -0.03103220737642884
14.059999999997647 -0.03368272091828996
14.069999999997641 -0.03224878986658111
14.079999999997636 -0.027192516031564445
14.08999999999763 -0.01910740364434717
14.099999999997625 -0.008658134442808777
14.10999999999762 0.00327519099339938
14.119999999997614 0.015382577088763658
14.129999999997608 0.025930033220819267
14.139999999997602 0.03327113975321621
14.149999999997597 0.03649935874724349
14.159999999997591 0.035545406481275105
14.169999999997586 0.030838096497473138
14.17999999999758 0.022994826794512507
14.189999999997575 0.01270901987493128
14.19999999999757 0.0008610743439734366
14.209999999997564 -0.011274860369340348
14.219999999997558 -0.022020101035589983
14.229999999997553 -0.029727643541127714
14.239999999997547 -0.033419151006959816
14.249999999997542 -0.032962043785674584
14.259999999997536 -0.02874849005572054
14.26999999999753 -0.02135438381693235
14.279999999997525 -0.011419958283720114
14.28999999999752 0.0002487289139212777
14.299999999997514 0.0124625568661332
14.309999999997508 0.023565370375788517
14.319999999997503 0.03181945817902427
14.329999999997497 0.03609909152678947
14.339999999997492 0.03615214787558592
14.349999999997486 0.03231919170501748
14.35999999999748 0.025190026910605803
14.369999999997475 0.015437137548015734
14.37999999999747 0.0038749760400731614
14.389999999997464 -0.008333919818540174
14.399999999997458 -0.019589168106248344
14.409999999997453 -0.02817309881048433
14.419999999997447 -0.032899438145038415
14.429999999997442 -0.03344489247223991
14.439999999997436 -0.0301098255264052
14.44999999999743 -0.023445329191309986
14.459999999997425 -0.01407384813786189
14.46999999999742 -0.00274182118319613
14.479999999997414 0.00947530097972688
14.489999999997409 0.02102320822308672
14.499999999997403 0.03012016389195831
14.509999999997397 0.03543757143019813
14.519999999997392 0.036520207549877295
14.529999999997386 0.033598496189334186
14.53999999999738 0.027224236843900605
14.549999999997375 0.01805289458434848
14.55999999999737 0.0068469500068677885
14.569999999997364 -0.005335535044977905
14.579999999997359 -0.016992093985483212
14.589999999997353 -0.02637809186269848
14.599999999997348 -0.032121055207989205
14.609999999997342 -0.033689421473822916
14.619999999997336 -0.031267391339209714
14.629999999997331 -0.025370271857606493
14.639999999997325 -0.016606273019632745
14.64999999999732 -0.005675691792499246
14.659999999997314 0.006448610005155194
14.669999999997309 0.018328794780539677
14.679999999997303 0.02818508751273347
14.689999999997298 0.034513771309028406
14.699999999997292 0.03664200042090569
14.709999999997287 0.03466633792978128
14.719999999997281 0.02908705213608668
14.729999999997275 0.020542813982781932
14.73999999999727 0.009756853776698975
14.749999999997264 -0.0023065046431606515
14.759999999997259 -0.01425430956899777
14.769999999997253 -0.02435580504550452
14.779999999997248 -0.031083845674219207
14.789999999997242 -0.03368850735279171
14.799999999997237 -0.03221218366804597
14.809999999997231 -0.02711960446589977
14.819999999997226 -0.019004942984000732
14.82999999999722 -0.008534156544554005
14.839999999997215 0.0034090542880110567
14.849999999997209 0.015509281588035852
14.859999999997203 0.026029803242398685
14.869999999997198 0.03332928242554161
14.879999999997192 0.03651103253112559
14.889999999997187 0.035513303050288096
14.899999999997181 0.030768330421473707
14.909999999997176 0.022894540192887537
14.91999999999717 0.012586423872208093
14.929999999997165 0.0007276149130580537
14.939999999997159 -0.01140272616837628
14.949999999997154 -0.02212304467510207
14.959999999997148 -0.029790462453770487
14.969999999997142 -0.033436136688031845
14.979999999997137 -0.0329354011480531
14.989999999997131 -0.028683945266670792
14.999999999997126 -0.021258563199055537
15.00999999999712 -0.01130040376211195
15.019999999997115 0.0003815198244902269
15.02999999999711 0.012592876416243706
15.039999999997104 0.023673505109413292
15.049999999997098 0.03188872811539449
15.059999999997093 0.036122220019659236
15.069999999997087 0.036130375693332654
15.079999999997082 0.032258093856050316
15.089999999997076 0.025096590424447243
15.09999999999707 0.0153191630471392
15.109999999997065 0.00374287101029028
15.11999999999706 -0.00846494773338727
15.129999999997054 -0.01969998694879832
15.139999999997048 -0.02824676136697125
15.149999999997043 -0.03292778195403998
15.159999999997037 -0.033428576142659226
15.169999999997032 -0.03005405233622464
15.179999999997026 -0.023356598869612066
15.18999999999702 -0.01395934576615269
15.199999999997015 -0.0026110658076295883
15.20999999999701 0.009607991267917558
15.219999999997004 0.021138651071081566
15.229999999996998 0.030200125160221192
15.239999999996993 0.03547225348019441
15.249999999996987 0.03650912159242797
15.259999999996982 0.03354649717159374
15.269999999996976 0.02713811734856548
15.27999999999697 0.017940165239149514
15.289999999996965 0.006717131181755795
15.29999999999696 -0.0054685228367085965
15.309999999996954 -0.01710971338106079
15.319999999996949 -0.026462101825889442
15.329999999996943 -0.03216082186703257
15.339999999996937 -0.033683765706156714
15.349999999996932 -0.031220789845889604
15.359999999996926 -0.02528906238715273
15.36999999999692 -0.016497391187750853
15.379999999996915 -0.0055478436307132735
15.38999999999691 0.006582467673667719
15.399999999996904 0.01845038689120876
15.409999999996899 0.028275139776616217
15.419999999996893 0.034560000158844986
15.429999999996888 0.03664191417639737
15.439999999996882 0.034623859447554105
15.449999999996876 0.029008701726202235
15.459999999996871 0.02043589833334176
15.469999999996865 0.009630168790638514
15.47999999999686 -0.00244029414286742
15.489999999996854 -0.01437757172700514
15.499999999996849 -0.024449504030915798
15.509999999996843 -0.03113498601040269
15.519999999996838 -0.03369380526738498
15.529999999996832 -0.03217514717795799
15.539999999996827 -0.02704633369813223
15.549999999996821 -0.018902200603739063
15.559999999996815 -0.008409999391887297
15.56999999999681 0.00354294110012794
15.579999999996804 0.015635797692799523
15.589999999996799 0.026129182114264366
15.599999999996793 0.03338692699382939
15.609999999996788 0.036522205020671425
15.619999999996782 0.03548075281624184
15.629999999996777 0.030698192166310458
15.639999999996771 0.022793962604919782
15.649999999996766 0.01246363938111507
15.65999999999676 0.0005941184077476907
15.669999999996755 -0.011530424680530808
15.679999999996749 -0.022225618326030292
15.689999999996743 -0.02985279469263596
15.699999999996738 -0.03345262494946939
15.709999999996732 -0.03290831170395801
15.719999999996727 -0.02861902329372745
15.729999999996721 -0.02116244039805089
15.739999999996716 -0.011180640682151613
15.74999999999671 0.0005143788393676143
15.759999999996705 0.012723062921293762
15.769999999996699 0.023781292444630755
15.779999999996694 0.031957515510332955
15.789999999996688 0.03614484075679853
15.799999999996682 0.03610814031991584
15.809999999996677 0.03219660472933329
15.819999999996671 0.02500284194525402
15.829999999996666 0.015200971168157568
15.83999999999666 0.0036106859300713973
15.849999999996655 -0.00859586195056996
15.85999999999665 -0.019810480713503078
15.869999999996644 -0.028319955374580215
15.879999999996638 -0.03295562315032102
15.889999999996633 -0.03341179750836288
15.899999999996627 -0.029997884185387885
15.909999999996622 -0.023267546966414338
15.919999999996616 -0.013844608448531748
15.92999999999661 -0.0024802017881552186
15.939999999996605 0.009740602722058908
15.9499999999966 0.02125379551428728
15.959999999996594 0.03027962655779013
15.969999999996588 0.03550642553053624
15.979999999996583 0.03649755761066611
15.989999999996577 0.03349408808092315
15.999999999996572 0.02705166567088439
16.009999999996584 0.017827192292516093
16.019999999996596 0.006587193043531246
16.02999999999661 -0.005601449133138384
16.03999999999662 -0.017227057036525138
16.049999999996633 -0.026545668513222105
16.059999999996645 -0.03220008529356743
16.069999999996657 -0.03367763364331815
16.07999999999667 -0.031173775855611947
16.08999999999668 -0.02520751264959658
16.099999999996694 -0.01638825046018736
16.109999999996706 -0.005419850278854394
16.11999999999672 0.00671629834210665
16.12999999999673 0.01857173336814252
16.139999999996743 0.028364762141667117
16.149999999996755 0.034605721810463355
16.159999999996767 0.03664133715576817
16.16999999999678 0.03458095257567994
16.17999999999679 0.028929999450048142
16.189999999996804 0.020328715054981926
16.199999999996816 0.009503328893763681
16.20999999999683 -0.0025740719551695136
16.21999999999684 -0.0145006104362651
16.229999999996853 -0.024542792105148818
16.239999999996865 -0.031185627926935276
16.249999999996877 -0.03369861501813406
16.25999999999689 -0.03213768103481444
16.2699999999969 -0.026972704422011353
16.279999999996914 -0.018799177334556928
16.289999999996926 -0.008285664251005133
16.29999999999694 0.0036768494717225146
16.30999999999695 0.015762123057451578
16.319999999996963 0.026228168144465422
16.329999999996975 0.033444073024699573
16.339999999996987 0.03653287668044225
16.349999999997 0.03544775662408187
16.35999999999701 0.030627682671481398
16.369999999997024 0.022693095071360362
16.379999999997036 0.0123406678311618
16.38999999999705 0.00046058689245259373
16.39999999999706 -0.011657953445165096
16.409999999997073 -0.022327820045818063
16.419999999997085 -0.02991463953408014
16.429999999997097 -0.03346861602677079
16.43999999999711 -0.032880776079349944
16.44999999999712 -0.02855372484312063
16.459999999997134 -0.02106601621059561
16.469999999997146 -0.011060670192286088
16.47999999999716 0.000647304155092564
16.48999999999717 0.012853114031568524
16.499999999997183 0.023888730408583303
16.509999999997195 0.03202581960606731
16.519999999997207 0.036166954014732806
16.52999999999722 0.036085442522183146
16.53999999999723 0.03213472523356194
16.549999999997244 0.024908782449733553
16.559999999997256 0.015082563193960648
16.56999999999727 0.00347842268350407
16.57999999999728 -0.008726660061801937
16.589999999997293 -0.019920647250488175
16.599999999997305 -0.028392679818043578
16.609999999997317 -0.032982961806350936
16.61999999999733 -0.03339455715908429
16.62999999999734 -0.029941321788644275
16.639999999997354 -0.023178174256558798
16.649999999997366 -0.013729637231687408
16.65999999999738 -0.002349230765921954
16.66999999999739 0.009873133054536876
16.679999999997403 0.02136863936119657
16.689999999997415 0.03035866699049167
16.699999999997427 0.03554008763835457
16.70999999999744 0.03648551627651219
16.71999999999745 0.03344126979414562
16.729999999997464 0.026964882743741852
16.739999999997476 0.01771397690468078
16.74999999999749 0.006457137297603181
16.7599999999975 -0.005734311625049722
16.769999999997513 -0.017344122651499115
16.779999999997525 -0.026628790607230966
16.789999999997537 -0.032238845354541634
16.79999999999755 -0.03367102581069122
16.80999999999756 -0.03112635008415436
16.819999999997574 -0.02512562340814122
16.829999999997586 -0.016278851799578168
16.839999999997598 -0.005291713219075997
16.84999999999761 0.006850099836244697
16.859999999997623 0.018692831874573254
16.869999999997635 0.02845395318041945
16.879999999997647 0.034650936068437846
16.88999999999766 0.03664026991435961
16.89999999999767 0.034537618152620034
16.909999999997684 0.02885094621134968
16.919999999997696 0.020221265209754986
16.929999999997708 0.00937633562197459
16.93999999999772 -0.002707835905043956
16.949999999997733 -0.014623423310227798
16.959999999997745 -0.02463566765649125
16.969999999997757 -0.031235771045369804
16.97999999999777 -0.0337029370334851
16.98999999999778 -0.03209978594407072
16.999999999997794 -0.026898717396091034
17.009999999997806 -0.018695874073140346
17.019999999997818 -0.008161152456169558
17.02999999999783 0.003810777376780949
17.039999999997843 0.015888255277327616
17.049999999997855 0.026326759594024585
17.059999999997867 0.03350072003834251
17.06999999999788 0.036543047922790055
17.07999999999789 0.035414315262810164
17.089999999997904 0.03055680282000911
17.099999999997916 0.0225919385797955
17.109999999997928 0.01221751060360538
17.11999999999794 0.00032702238510171267
17.129999999997953 -0.011785310054502134
17.139999999997965 -0.02242964795602516
17.149999999997977 -0.029975996320539763
17.15999999999799 -0.033484110214929926
17.169999999998 -0.03285279495370912
17.179999999998014 -0.028488050671971108
17.189999999998026 -0.02096929148477812
17.199999999998038 -0.010940493494930058
17.20999999999805 0.0007802939128812089
17.219999999998063 0.012983027348332503
17.229999999998075 0.023995816992191523
17.239999999998087 0.032093639612321784
17.2499999999981 0.03618856003207458
17.25999999999811 0.03606228302442145
17.269999999998124 0.03207245623328658
17.279999999998136 0.02481441287252906
17.289999999998148 0.01496394037002191
17.29999999999816 0.0033460831200738885
17.309999999998173 -0.00885733969759868
17.319999999998185 -0.020030484459987605
17.329999999998197 -0.028464933737309694
17.33999999999821 -0.033009798044427115
17.34999999999822 -0.03337685572790306
17.359999999998234 -0.029884365900865982
17.369999999998246 -0.023088481555036094
17.379999999998258 -0.013614433204971878
17.38999999999827 -0.002218154427066643
17.399999999998283 0.010005579936450383
17.409999999998295 0.021483180391376713
17.419999999998307 0.030437245342162324
17.42999999999832 0.03557323983448897
17.43999999999833 0.03647299823018544
17.449999999998344 0.03338804315387782
17.459999999998356 0.02687776946668959
17.469999999998368 0.017600520206687943
17.47999999999838 0.006326965623722804
17.489999999998393 -0.005867108031019626
17.499999999998405 -0.017460907963795458
17.509999999998417 -0.02671146683658887
17.51999999999843 -0.032277101959507774
17.52999999999844 -0.03366394276945424
17.539999999998454 -0.031078513279165536
17.549999999998466 -0.025043395457305894
17.559999999998478 -0.016169196202149017
17.56999999999849 -0.005163433970027587
17.579999999998503 0.006983869946750171
17.589999999998515 0.018813680049504053
17.599999999998527 0.028542711450938844
17.60999999999854 0.03469564272046647
17.61999999999855 0.03663871298473069
17.629999999998564 0.034493856990698915
17.639999999998576 0.028771542887459423
17.649999999998588 0.020113549836755926
17.6599999999986 0.009249190492168349
17.669999999998613 -0.002841583836804211
17.679999999998625 -0.014746007990446638
17.689999999998637 -0.0247281291114291
17.69999999999865 -0.031285415024414814
17.70999999999866 -0.03370677177222221
17.719999999998674 -0.032061462636829935
17.729999999998686 -0.026824373403373732
17.739999999998698 -0.01859229174248029
17.74999999999871 -0.00803646537113477
17.759999999998723 0.003944722759328719
17.769999999998735 0.016014191926455576
17.779999999998747 0.026424954714402548
17.78999999999876 0.033556867545651924
17.79999999999877 0.036552719144713426
17.809999999998784 0.03538042950191036
17.819999999998796 0.030485553474183913
17.829999999998808 0.02249049409957818
17.83999999999882 0.012094169065581754
17.849999999998833 0.00019342689064305284
17.859999999998845 -0.011912492120468875
17.869999999998857 -0.02253110020918578
17.87999999999887 -0.030036864427339487
17.88999999999888 -0.03349910783547517
17.899999999998894 -0.03282436902759637
17.909999999998906 -0.028422001556575135
17.919999999998918 -0.02087226708916088
17.92999999999893 -0.010820111816202505
17.939999999998943 0.0009133462284129545
17.949999999998955 0.013112800453390146
17.959999999998967 0.024102550179509692
17.96999999999898 0.032160974735373334
17.97999999999899 0.036209659038354935
17.989999999999004 0.036038662536903916
17.999999999999016 0.032009798576976854
18.009999999999028 0.024719734133674398
18.01999999999904 0.014845103931214973
18.029999999999053 0.0032136690809353454
18.039999999999065 -0.008987898501357143
18.049999999999077 -0.020139990266497095
18.05999999999909 -0.028536716201605878
18.0699999999991 -0.03303613201084287
18.079999999999114 -0.033358693865776265
18.089999999999126 -0.029827017292123486
18.099999999999138 -0.022998469692678748
18.10999999999915 -0.013498997476652041
18.119999999999163 -0.0020869744793768413
18.129999999999175 0.010137941020754021
18.139999999999187 0.021597416378480668
18.1499999999992 0.03051536049739972
18.15999999999921 0.03560588214603388
18.169999999999224 0.0364600041025601
18.179999999999236 0.03333440899055322
18.189999999999248 0.02679032672752029
18.19999999999926 0.017486823321471372
18.209999999999273 0.0061966796966020895
18.219999999999285 -0.005999836077138612
18.229999999999297 -0.01757741072926218
18.23999999999931 -0.026793695955863155
18.24999999999932 -0.032314855040388044
18.259999999999334 -0.03365638509658605
18.269999999999346 -0.031030266200578006
18.279999999999358 -0.024960829603823984
18.28999999999937 -0.016059284679073478
18.299999999999383 -0.0050350140685660955
18.309999999999395 0.007117606447301666
18.319999999999407 0.01893427552575036
18.32999999999942 0.028631035514654353
18.33999999999943 0.03473984155502076
18.349999999999444 0.03663666689415347
18.359999999999456 0.034449669893378276
18.369999999999468 0.028691790346303214
18.37999999999948 0.020005569968690993
18.389999999999493 0.009121895018431537
18.399999999999505 -0.002975313598216218
18.409999999999517 -0.014868362130859175
18.41999999999953 -0.024820174918867823
18.42999999999954 -0.0313345595440945
18.439999999999554 -0.03371011970777428
18.449999999999566 -0.032022711854451165
18.459999999999578 -0.02674967323629664
18.46999999999959 -0.01848843127723677
18.479999999999603 -0.007911604374811438
18.489999999999615 0.004078683547607072
18.499999999999627 0.016139930571699115
18.50999999999964 0.026522751761492453
18.51999999999965 0.0336125150620133
18.529999999999664 0.0365618907415386
18.539999999999676 0.035346100104886105
18.549999999999688 0.030413935488869143
18.5599999999997 0.02238876259485509
18.569999999999713 0.011970644582830994
18.579999999999725 5.980241349763685e-05
18.589999999999737 -0.012039497262427952
18.59999999999975 -0.022632174976526257
18.60999999999976 -0.030097243250307094
18.619999999999774 -0.033513609224153126
18.629999999999786 -0.03279549901055646
18.639999999999798 -0.02835557828060128
18.64999999999981 -0.020774943901285935
18.659999999999823 -0.010699526394686947
18.669999999999835 0.0010464592029233834
18.679999999999847 0.013242430920167579
18.68999999999986 0.024208927958723106
18.69999999999987 0.032227824188846226
18.709999999999884 0.036230251264713714
18.719999999999896 0.03601458176649074
18.729999999999908 0.03194675310746087
18.73999999999992 0.024624747148832827
18.749999999999932 0.01472605511181993
18.759999999999945 0.0030811824086877156
18.769999999999957 -0.00911833411976952
18.77999999999997 -0.020249162609224367
18.78999999999998 -0.028608026299772528
18.799999999999994 -0.03306196386622437
18.810000000000006 -0.03334007223202904
18.820000000000018 -0.029769276738404866
18.83000000000003 -0.02290813950713133
18.840000000000042 -0.013383331165094898
18.850000000000055 -0.0019556926436109716
18.860000000000067 0.010270213950934089
18.87000000000008 0.02171134509889896
18.88000000000009 0.030593011350029127
18.890000000000104 0.0356380146046881
18.900000000000116 0.036446534523458425
18.910000000000128 0.0332803681306084
18.92000000000014 0.026702555410311385
18.930000000000152 0.01737288737172451
18.940000000000165 0.0060662811935941795
18.950000000000177 -0.006132493489509692
18.96000000000019 -0.017693628714361913
18.9700000000002 -0.0268754767379897
18.980000000000214 -0.03235210454389526
18.990000000000226 -0.03364835337738838
19.000000000000238 -0.0309816096133076
19.01000000000025 -0.02487792665954575
19.020000000000262 -0.015949118249559406
19.030000000000275 -0.004906455062963863
19.040000000000287 0.007251307101373253
19.0500000000003 0.019054615936748332
19.06000000000031 0.028718923943017175
19.070000000000324 0.03478353236786542
19.080000000000336 0.036634132171091086
19.090000000000348 0.03440505766167036
19.10000000000036 0.02861168945269611
19.110000000000372 0.019897326638071873
19.120000000000385 0.008994450718082175
19.130000000000397 -0.0031090230346180673
19.14000000000041 -0.014990483392018082
19.15000000000042 -0.02491180354429145
19.160000000000434 -0.03138320429981233
19.170000000000446 -0.0337129813223321
19.180000000000458 -0.031983534342804244
19.19000000000047 -0.026674617691150957
19.200000000000482 -0.01838429361831549
19.210000000000495 -0.0077865708559523945
19.220000000000507 0.0042126576593729875
19.23000000000052 0.016265468778112087
19.24000000000053 0.026620149000875136
19.250000000000544 0.033667662112401305
19.260000000000556 0.03657056311197294
19.270000000000568 0.035311327834279836
19.28000000000058 0.03034194971645451
19.290000000000592 0.022286745029439274
19.300000000000605 0.011846938524454315
19.310000000000617 -7.384903782218176e-05
19.32000000000063 -0.01216632310268685
19.33000000000064 -0.022732870443448183
19.340000000000654 -0.03015713220113407
19.350000000000666 -0.033527614726298484
19.360000000000678 -0.03276618561659266
19.37000000000069 -0.02828878163069873
19.380000000000702 -0.02067732280341797
19.390000000000715 -0.010578738477271829
19.400000000000727 0.0011796309273404471
19.41000000000074 0.013371916317916984
19.42000000000075 0.024314948326310853
19.430000000000764 0.03229418719770798
19.440000000000776 0.03625033694783594
19.450000000000788 0.03599004142055103
19.4600000000008 0.03188332066580614
19.470000000000812 0.02452945283312873
19.480000000000825 0.014606795149270966
19.490000000000837 0.0029486249510088554
19.50000000000085 -0.009248644199318964
19.51000000000086 -0.02035799943860658
19.520000000000874 -0.028678863136651987
19.530000000000886 -0.033087293781884984
19.540000000000898 -0.03332099149078586
19.55000000000091 -0.029711145018156356
19.560000000000922 -0.022817491839506418
19.570000000000935 -0.013267435395512265
19.580000000000947 -0.0018243106502739428
19.59000000000096 0.010402396364299685
19.60000000000097 0.021824964335064076
19.610000000000984 0.030670196806250456
19.620000000000996 0.03566963724981699
19.630000000001008 0.03643259012470754
19.64000000000102 0.03322592139951923
19.650000000001032 0.026614456398434978
19.660000000001045 0.017258713482856812
19.670000000001057 0.005935771797559432
19.68000000000107 -0.006265077991504486
19.69000000000108 -0.017809559693490733
19.700000000001094 -0.02695680797148046
19.710000000001106 -0.03238885042866569
19.720000000001118 -0.033639848202667716
19.73000000000113 -0.03093254428452742
19.740000000001142 -0.024794687438809963
19.750000000001155 -0.015838697938301727
19.760000000001167 -0.004777758510396948
19.77000000000118 0.007384969664802457
19.78000000000119 0.01917469891918164
19.790000000001204 0.02880637531999991
19.800000000001216 0.03482671496444296
19.810000000001228 0.03663110934757521
19.82000000000124 0.03436002109650962
19.830000000001252 0.028531241070700906
19.840000000001265 0.01978882087954633
19.850000000001277 0.008866859113932538
19.86000000000129 -0.0032427099867646638
19.8700000000013 -0.015112369439027449
19.880000000001314 -0.025003013467622015
19.890000000001326 -0.03143134900010142
19.900000000001338 -0.033715357104617504
19.91000000000135 -0.03194393085011515
19.920000000001362 -0.026599207566010856
19.930000000001375 -0.01827987971087191
19.940000000001387 -0.007661366211195136
19.9500000000014 0.004346643003895917
19.96000000000141 0.016390804111021572
19.970000000001424 0.026717144709820246
19.980000000001436 0.03372230823324073
19.990000000001448 0.03657873665994659
20.00000000000146 0.03527611345352058


==> time_series_uy_P5_P3_Argyris5_nref3_0.002_shift1_biharmonic.dat <==
t val
0.01 -6.9705873673518e-10
0.020000000000000004 -3.3410799789028662e-09
0.030000000000000013 -9.340221976525897e-09
0.04000000000000002 -2.1465771963293075e-08
0.05000000000000003 -3.9482220108419396e-08
0.06000000000000004 -6.881798017904414e-08
0.07000000000000005 -1.140887738215189e-07
0.08000000000000006 -1.8666617567107698e-07
0.09000000000000007 -2.95095210449835e-07
0.10000000000000007 -4.5059804613474587e-07
0.11000000000000008 -6.610590869185199e-07
0.12000000000000009 -9.36933597392601e-07
0.1300000000000001 -1.289275736386997e-06
0.1400000000000001 -1.7307835323667754e-06
0.1500000000000001 -2.2742680954406583e-06
0.16000000000000011 -2.9301271202658483e-06
0.17000000000000012 -3.7078559852603623e-06
0.18000000000000013 -4.613977295266753e-06
0.19000000000000014 -5.655430177154271e-06
0.20000000000000015 -6.837198806728182e-06
0.21000000000000016 -8.16456260249628e-06
0.22000000000000017 -9.640993999952683e-06
0.23000000000000018 -1.1268922150305463e-05
0.24000000000000019 -1.304921114678256e-05
0.25000000000000017 -1.4981303464614246e-05
0.2600000000000002 -1.70646960841949e-05
0.2700000000000002 -1.929849445377815e-05
0.2800000000000002 -2.168332122161123e-05
0.2900000000000002 -2.421932774908901e-05
0.3000000000000002 -2.690728263990631e-05
0.3100000000000002 -2.974688499480905e-05
0.32000000000000023 -3.273817844765702e-05
0.33000000000000024 -3.588120698310009e-05
0.34000000000000025 -3.917675549913789e-05
0.35000000000000026 -4.262593777078901e-05
0.36000000000000026 -4.6229229768870455e-05
0.3700000000000003 -4.9986403220196414e-05
0.3800000000000003 -5.389549332642324e-05
0.3900000000000003 -5.7953664541085516e-05
0.4000000000000003 -6.215651931831152e-05
0.4100000000000003 -6.649898131388355e-05
0.4200000000000003 -7.097444054900739e-05
0.4300000000000003 -7.557502526228939e-05
0.44000000000000034 -8.029106647346076e-05
0.45000000000000034 -8.511121923582661e-05
0.46000000000000035 -9.002285211277102e-05
0.47000000000000036 -9.501237366436746e-05
0.48000000000000037 -0.00010006606526451115
0.4900000000000004 -0.00010516992141403955
0.5000000000000003 -0.00011031014267019301
0.5100000000000003 -0.00011547267450098817
0.5200000000000004 -0.00012064378507988435
0.5300000000000004 -0.00012581019626919877
0.5400000000000004 -0.00013095978253432563
0.5500000000000004 -0.00013608176705317196
0.5600000000000004 -0.00014116673739155761
0.5700000000000004 -0.00014620652475124294
0.5800000000000004 -0.00015119385599263014
0.5900000000000004 -0.0001561225616810957
0.6000000000000004 -0.00016098749724810944
0.6100000000000004 -0.00016578495242387708
0.6200000000000004 -0.0001705124915539835
0.6300000000000004 -0.00017516899213006746
0.6400000000000005 -0.00017975427322812525
0.6500000000000005 -0.00018426899721466487
0.6600000000000005 -0.0001887146438419846
0.6700000000000005 -0.00019309360714717772
0.6800000000000005 -0.00019740941367000546
0.6900000000000005 -0.00020166660654831624
0.7000000000000005 -0.00020587062677168596
0.7100000000000005 -0.00021002731873294957
0.7200000000000005 -0.00021414269026724073
0.7300000000000005 -0.00021822254447477813
0.7400000000000005 -0.00022227236076123038
0.7500000000000006 -0.00022629700267056785
0.7600000000000006 -0.00023030034082294616
0.7700000000000006 -0.0002342847539279662
0.7800000000000006 -0.0002382506147746691
0.7900000000000006 -0.0002421960222848464
0.8000000000000006 -0.0002461166496558068
0.8100000000000006 -0.00025000589710181626
0.8200000000000006 -0.0002538549722981071
0.8300000000000006 -0.0002576530816237298
0.8400000000000006 -0.00026138753783684057
0.8500000000000006 -0.00026504403658242305
0.8600000000000007 -0.00026860705547586644
0.8700000000000007 -0.0002720604313887185
0.8800000000000007 -0.00027538801043784785
0.8900000000000007 -0.0002785741830265387
0.9000000000000007 -0.0002816043043806155
0.9100000000000007 -0.00028446485542669867
0.9200000000000007 -0.00028714350701417154
0.9300000000000007 -0.0002896289871382175
0.9400000000000007 -0.0002919108405988998
0.9500000000000007 -0.00029397890452910686
0.9600000000000007 -0.00029582249906851243
0.9700000000000008 -0.00029742926688813056
0.9800000000000008 -0.0002987836923003941
0.9900000000000008 -0.00029986535742881405
1.0000000000000007 -0.0003006468724221476
1.0100000000000007 -0.00030109145421553635
1.0200000000000007 -0.0003011500095193725
1.0300000000000007 -0.00030075784644324223
1.0400000000000007 -0.0002998312700145853
1.0500000000000007 -0.0002982647873574198
1.0600000000000007 -0.00029592984448681176
1.0700000000000007 -0.0002926761458223307
1.0800000000000007 -0.00028833627873900376
1.0900000000000007 -0.00028273367536927604
1.1000000000000008 -0.0002756930825486147
1.1100000000000008 -0.00026705197003063544
1.1200000000000008 -0.0002566712220793077
1.1300000000000008 -0.00024444380340078964
1.1400000000000008 -0.00023030080086049163
1.1500000000000008 -0.00021421455996583708
1.1600000000000008 -0.00019619865114933453
1.1700000000000008 -0.00017630421888471757
1.1800000000000008 -0.0001546125196010513
1.1900000000000008 -0.00013122422856831823
1.2000000000000008 -0.00010624707620439112
1.2100000000000009 -7.97839835277251e-05
1.2200000000000009 -5.192362178594341e-05
1.2300000000000009 -2.2734500827257358e-05
1.2400000000000009 7.737292038485677e-06
1.2500000000000009 3.946706171144985e-05
1.260000000000001 7.244755301479857e-05
1.270000000000001 0.00010668221435807634
1.280000000000001 0.00014217590443528177
1.290000000000001 0.00017892380712402736
1.300000000000001 0.00021690006423892246
1.310000000000001 0.0002560481033709735
1.320000000000001 0.00029627443422513124
1.330000000000001 0.0003374469243027468
1.340000000000001 0.0003793975806752332
1.350000000000001 0.00042192917752206067
1.360000000000001 0.0004648247688351915
1.370000000000001 0.0005078591069103367
1.380000000000001 0.0005508108974065681
1.390000000000001 0.0005934745521221456
1.400000000000001 0.000635669799901117
1.410000000000001 0.0006772475199414265
1.420000000000001 0.0007180907149319979
1.430000000000001 0.0007581105364980669
1.440000000000001 0.0007972383883432547
1.450000000000001 0.0008354159079943525
1.460000000000001 0.0008725848936933497
1.470000000000001 0.0009086790380308062
1.480000000000001 0.0009436189146199366
1.490000000000001 0.0009773111967380582
1.500000000000001 0.0010096525841177277
1.5100000000000011 0.0010405382615500368
1.5200000000000011 0.001069873855905639
1.5300000000000011 0.001097588960347202
1.5400000000000011 0.0011236496544196283
1.5500000000000012 0.0011480673905478731
1.5600000000000012 0.0011709022203434671
1.5700000000000012 0.0011922594429370108
1.5800000000000012 0.0012122800119285016
1.5900000000000012 0.0012311261272447468
1.6000000000000012 0.0012489641848565686
1.6100000000000012 0.001265947644341108
1.6200000000000012 0.001282202434557265
1.6300000000000012 0.001297817231447221
1.6400000000000012 0.001312840258601679
1.6500000000000012 0.0013272831678504949
1.6600000000000013 0.0013411312171413253
1.6700000000000013 0.0013543576806265046
1.6800000000000013 0.001366939575784855
1.6900000000000013 0.0013788716163767609
1.7000000000000013 0.0013901758244686396
1.7100000000000013 0.0014009052638519854
1.7200000000000013 0.0014111415957426324
1.7300000000000013 0.0014209873351237908
1.7400000000000013 0.0014305546143639943
1.7500000000000013 0.0014399528328062608
1.7600000000000013 0.001449277698512553
1.7700000000000014 0.001458603797246029
1.7800000000000014 0.001467981962842023
1.7900000000000014 0.0014774415249131404
1.8000000000000014 0.0014869962627110688
1.8100000000000014 0.0014966519573319313
1.8200000000000014 0.0015064130944665132
1.8300000000000014 0.0015162866263365388
1.8400000000000014 0.0015262816358993896
1.8500000000000014 0.001536404976555577
1.8600000000000014 0.0015466541581380987
1.8700000000000014 0.0015570096282383273
1.8800000000000014 0.001567428970357581
1.8900000000000015 0.001577845316624257
1.9000000000000015 0.0015881714678138536
1.9100000000000015 0.0015983099490143116
1.9200000000000015 0.0016081677496925719
1.9300000000000015 0.0016176731437216472
1.9400000000000015 0.0016267911230481952
1.9500000000000015 0.0016355338849977537
1.9600000000000015 0.0016439635721117592
1.9700000000000015 0.0016521859305596279
1.9800000000000015 0.0016603353909012345
1.9900000000000015 0.0016685538610133582
2.0000000000000013 0.0016769668607217894
2.0100000000000002 0.0016856570337942943
2.019999999999999 0.0016946475780552923
2.029999999999998 0.0017038992491138685
2.039999999999997 0.0017133032428792365
2.049999999999996 0.0017227176563663026
2.0599999999999947 0.0017319485987107716
2.0699999999999936 0.0017408150135579442
2.0799999999999925 0.0017491379791237081
2.0899999999999914 0.001756798600098784
2.0999999999999903 0.0017637233441053619
2.109999999999989 0.001769912284713154
2.119999999999988 0.0017753987331606351
2.129999999999987 0.0017802349844983952
2.139999999999986 0.0017844315869709232
2.149999999999985 0.001787903379096403
2.1599999999999837 0.001790431776109874
2.1699999999999826 0.0017916817035675075
2.1799999999999815 0.0017912968060012123
2.1899999999999804 0.0017890476125414856
2.1999999999999793 0.0017849989798374836
2.209999999999978 0.00177960543800926
2.219999999999977 0.001773714978229974
2.229999999999976 0.0017684612872538082
2.239999999999975 0.0017650801661609214
2.249999999999974 0.0017646937809755083
2.2599999999999727 0.0017680947895304254
2.2699999999999716 0.0017755625938590135
2.2799999999999705 0.0017867233947881306
2.2899999999999694 0.0018005111780292594
2.2999999999999683 0.0018152434427167394
2.309999999999967 0.0018288540850797557
2.319999999999966 0.0018392435630807027
2.329999999999965 0.0018446892120943025
2.339999999999964 0.0018442032001220955
2.349999999999963 0.0018377577931023216
2.3599999999999617 0.001826322906595867
2.3699999999999606 0.0018117195177788478
2.3799999999999595 0.0017963418181721226
2.3899999999999584 0.00178280117141552
2.3999999999999573 0.0017735567093855817
2.409999999999956 0.0017705699707155043
2.419999999999955 0.0017750326483526606
2.429999999999954 0.0017871935079537267
2.439999999999953 0.0018063231467041504
2.4499999999999518 0.0018308187288988136
2.4599999999999507 0.001858427983854729
2.4699999999999496 0.0018865421265611998
2.4799999999999485 0.0019124975392597549
2.4899999999999474 0.0019338410225455563
2.4999999999999463 0.0019485368339044343
2.509999999999945 0.0019551284925119635
2.519999999999944 0.0019528663321839574
2.529999999999943 0.001941815735728545
2.539999999999942 0.0019229336241571495
2.5499999999999408 0.0018980919555502
2.5599999999999397 0.0018700173973205652
2.5699999999999386 0.001842128525251905
2.5799999999999375 0.0018182614463938826
2.5899999999999364 0.001802289002601291
2.5999999999999353 0.0017976570723785062
2.609999999999934 0.001806874452304291
2.619999999999933 0.0018310202058728297
2.629999999999932 0.001869349617826024
2.639999999999931 0.0019190942977653357
2.6499999999999297 0.001975534731956616
2.6599999999999286 0.0020323914182019463
2.6699999999999275 0.002082520551994695
2.6799999999999264 0.0021188403217233228
2.6899999999999253 0.00213536382912303
2.6999999999999242 0.002128185096690114
2.709999999999923 0.002096261958748775
2.719999999999922 0.0020418586154897053
2.729999999999921 0.0019705536771353754
2.73999999999992 0.0018907724598582873
2.7499999999999187 0.0018128730610974461
2.7599999999999176 0.0017478834169272612
2.7699999999999165 0.001706048505894336
2.7799999999999154 0.0016953843596850026
2.7899999999999143 0.0017204439454556791
2.7999999999999132 0.0017814734689417019
2.809999999999912 0.001874085114506864
2.819999999999911 0.0019895060683324237
2.82999999999991 0.002115391151944729
2.839999999999909 0.002237122288236682
2.8499999999999077 0.0023394616907792456
2.8599999999999066 0.002408384558290919
2.8699999999999055 0.0024328894493158408
2.8799999999999044 0.002406578493593934
2.8899999999999033 0.002328812104657033
2.899999999999902 0.002205276862850652
2.909999999999901 0.002047857103615304
2.9199999999999 0.0018737651199833445
2.929999999999899 0.0017039586431080267
2.939999999999898 0.001560952109189834
2.9499999999998967 0.0014662073891787899
2.9599999999998956 0.0014373608176953118
2.9699999999998945 0.001485600846718452
2.9799999999998934 0.0016135394307571348
2.9899999999998923 0.001813911158858232
2.999999999999891 0.002069378075505468
3.00999999999989 0.002353613824395685
3.019999999999889 0.0026336930991133736
3.029999999999888 0.002873636515648505
3.039999999999887 0.003038780482852549
3.0499999999998857 0.003100483336144838
3.0599999999998846 0.0030405725510946288
3.0699999999998835 0.002854902262850299
3.0799999999998824 0.002555437109167528
3.0899999999998813 0.0021704086231017906
3.09999999999988 0.0017423009861862715
3.109999999999879 0.0013236986687555556
3.119999999999878 0.0009713389416071698
3.129999999999877 0.0007390068132277655
3.139999999999876 0.000670130231999896
3.1499999999998747 0.0007910379300710443
3.1599999999998736 0.0011058206059244118
3.1699999999998725 0.0015936039714920434
3.1799999999998714 0.002208816043240173
3.1899999999998703 0.002884716271488199
3.199999999999869 0.003540054125281875
3.209999999999868 0.004088275843138223
3.219999999999867 0.004448281375607561
3.229999999999866 0.004555447026593441
3.2399999999998648 0.004371530531979161
3.2499999999998637 0.0038921484983411503
3.2599999999998626 0.003150701613224465
3.2699999999998615 0.0022178907286868857
3.2799999999998604 0.0011963602793269963
3.2899999999998593 0.0002105867204110728
3.299999999999858 -0.0006071342850916734
3.309999999999857 -0.0011330427503389439
3.319999999999856 -0.0012686183157785895
3.329999999999855 -0.0009555876649111534
3.3399999999998538 -0.00018739702769133702
3.3499999999998527 0.0009844513543841142
3.3599999999998515 0.0024506080543879065
3.3699999999998504 0.004051674445571766
3.3799999999998493 0.005593766331723849
3.3899999999998482 0.006870611761355398
3.399999999999847 0.00768947819139159
3.409999999999846 0.007897422060386199
3.419999999999845 0.007404592058147714
3.429999999999844 0.006202128961122423
3.4399999999998427 0.004372602771453102
3.4499999999998416 0.002090501796062972
3.4599999999998405 -0.00038997644143113193
3.4699999999998394 -0.0027610289639064356
3.4799999999998383 -0.004698737490486952
3.4899999999998372 -0.005905636354505937
3.499999999999836 -0.006151052242842958
3.509999999999835 -0.005304483994021948
3.519999999999834 -0.0033607223807158894
3.529999999999833 -0.00045579513719009077
3.5399999999998317 0.003130563118330517
3.5499999999998306 0.006993191660835009
3.5599999999998295 0.010645081349921766
3.5699999999998284 0.01358162588179893
3.5799999999998273 0.015350925963395013
3.589999999999826 0.015613594938190442
3.599999999999825 0.014185589064885443
3.609999999999824 0.011070713018841565
3.619999999999823 0.006489807073307072
3.629999999999822 0.0008963572318790485
3.6399999999998207 -0.0050487965353481126
3.6499999999998196 -0.010562040067803787
3.6599999999998185 -0.014864012031305635
3.6699999999998174 -0.017300827845319434
3.6799999999998163 -0.01741775865528112
3.689999999999815 -0.014989823729497363
3.699999999999814 -0.010052182324523186
3.709999999999813 -0.0029577697329644143
3.719999999999812 0.00556762065773609
3.729999999999811 0.014444343566676112
3.7399999999998097 0.022394585110142425
3.7499999999998086 0.028216273736769347
3.7599999999998075 0.031025287033576883
3.7699999999998064 0.030317076051242405
3.7799999999998053 0.025902358829439826
3.789999999999804 0.01791016862705704
3.799999999999803 0.006945609535877614
3.809999999999802 -0.005727404752146308
3.819999999999801 -0.018216169042835222
3.8299999999998 -0.02844955760166821
3.8399999999997987 -0.03486917434055797
3.8499999999997976 -0.036714126545739405
3.8599999999997965 -0.03376398986340858
3.8699999999997954 -0.026127001255257954
3.8799999999997943 -0.014283485822013605
3.889999999999793 0.0006818448853173924
3.899999999999792 0.016665518143204557
3.909999999999791 0.03069566879515298
3.91999999999979 0.04031341577418582
3.9299999999997888 0.04451055818474589
3.9399999999997877 0.043239313047874615
3.9499999999997866 0.03697825784762332
3.9599999999997855 0.026444108903038013
3.9699999999997844 0.012433328473318963
3.9799999999997833 -0.0035837323218546424
3.989999999999782 -0.019137506828404805
3.999999999999781 -0.031593834689930426
4.00999999999978 -0.039212033193602024
4.019999999999779 -0.04151840720255819
4.029999999999778 -0.039052386788894076
4.039999999999777 -0.032600875629013835
4.049999999999776 -0.02269466043445502
4.059999999999775 -0.009930667824242413
4.069999999999774 0.004598567941815609
4.079999999999773 0.019117059484655762
4.089999999999772 0.03122573414257876
4.0999999999997705 0.03897288924358164
4.109999999999769 0.04186127885983482
4.119999999999768 0.040352621868326895
4.129999999999767 0.03508759488590858
4.139999999999766 0.026644569958511957
4.149999999999765 0.015509104710272942
4.159999999999764 0.0023287358017773357
4.169999999999763 -0.01153141735580052
4.179999999999762 -0.02387642440649014
4.189999999999761 -0.03259770069940608
4.1999999999997595 -0.03671663923214792
4.209999999999758 -0.036415993398750464
4.219999999999757 -0.032420080709351554
4.229999999999756 -0.025406532566811434
4.239999999999755 -0.015802754216117747
4.249999999999754 -0.004076518409810239
4.259999999999753 0.008795471085093442
4.269999999999752 0.02105810819476942
4.279999999999751 0.030546407905543124
4.28999999999975 0.03578059667442609
4.2999999999997485 0.03654893610327291
4.309999999999747 0.033444659117230095
4.319999999999746 0.02724565768524124
4.329999999999745 0.018612540349282756
4.339999999999744 0.008077227140815744
4.349999999999743 -0.0036555893512650347
4.359999999999742 -0.015300681342647284
4.369999999999741 -0.02504080565849868
4.37999999999974 -0.03127134992573311
4.3899999999997386 -0.033317447720045086
4.3999999999997375 -0.031403690987814606
4.409999999999736 -0.026192364697521488
4.419999999999735 -0.018383016469287312
4.429999999999734 -0.008573969030449336
4.439999999999733 0.0025754913420775677
4.449999999999732 0.014033636655391202
4.459999999999731 0.024256992369158986
4.46999999999973 0.03157736933875977
4.479999999999729 0.034930842840515924
4.4899999999997275 0.03414950884331232
4.499999999999726 0.02967734848835598
4.509999999999725 0.022212991941019274
4.519999999999724 0.012520938819751188
4.529999999999723 0.001431662311666534
4.539999999999722 -0.00999789533386603
4.549999999999721 -0.020357822782393713
4.55999999999972 -0.02811577385634002
4.569999999999719 -0.03217146711005026
4.579999999999718 -0.0321767728594983
4.5899999999997165 -0.028385021735080916
4.599999999999715 -0.02136012433000032
4.609999999999714 -0.011812686439170382
4.619999999999713 -0.0006098860314218771
4.629999999999712 0.0111024246606921
4.639999999999711 0.021844962497201366
4.64999999999971 0.030057884929275844
4.659999999999709 0.03461593839728512
4.669999999999708 0.0351160296394441
4.679999999999707 0.031737233113128135
4.6899999999997055 0.02497512006366081
4.699999999999704 0.015498139927718337
4.709999999999703 0.004179695768533082
4.719999999999702 -0.0077783416282025345
4.729999999999701 -0.018827689008641495
4.7399999999997 -0.02736282536840699
4.749999999999699 -0.03224933251120759
4.759999999999698 -0.03310582253892937
4.769999999999697 -0.030123259495862933
4.779999999999696 -0.023757769867159016
4.7899999999996945 -0.01458405165431342
4.799999999999693 -0.0033539219697993577
4.809999999999692 0.00882022283090155
4.819999999999691 0.02036216857753696
4.82999999999969 0.02950597649214432
4.839999999999689 0.03493940994699025
4.849999999999688 0.03619172072367471
4.859999999999687 0.03345429047462446
4.869999999999686 0.027232969999411705
4.879999999999685 0.01814781745390887
4.8899999999996835 0.00695042900598439
4.899999999999682 -0.0052846926348017135
4.909999999999681 -0.01702312161656404
4.91999999999968 -0.026492701388804312
4.929999999999679 -0.03230630198774129
4.939999999999678 -0.033925342381608416
4.949999999999677 -0.03153077220032659
4.959999999999676 -0.02563521366759312
4.969999999999675 -0.016843615440049312
4.979999999999674 -0.005856858224390049
4.9899999999996725 0.006343059661578437
4.999999999999671 0.01830217753999487
5.00999999999967 0.0282230364078696
5.019999999999669 0.03458752933433427
5.029999999999668 0.03671666353789845
5.039999999999667 0.03470960472189183
5.049999999999666 0.02907240921480952
5.059999999999665 0.02045301414417726
5.069999999999664 0.009588586487854258
5.079999999999663 -0.002543174582207472
5.0899999999996615 -0.014540757263208618
5.09999999999966 -0.02467134073239593
5.109999999999659 -0.03141045034733277
5.119999999999658 -0.03400720043779724
5.129999999999657 -0.032499875594707614
5.139999999999656 -0.02735226429802016
5.149999999999655 -0.019163469040752338
5.159999999999654 -0.008611767892526968
5.169999999999653 0.003400589064264509
5.1799999999996515 0.015543119998746989
5.1899999999996504 0.026078845601264427
5.199999999999649 0.03337716098635601
5.209999999999648 0.036549039404634234
5.219999999999647 0.035532948971332357
5.229999999999646 0.03075636617211263
5.239999999999645 0.02283437347511081
5.249999999999644 0.012468103161507737
5.259999999999643 0.0005570405391039011
5.269999999999642 -0.011603230110757926
5.2799999999996405 -0.022325332877622728
5.289999999999639 -0.029977634727177987
5.299999999999638 -0.03360573602571271
5.309999999999637 -0.03308905508865303
5.319999999999636 -0.02881997807524007
5.329999999999635 -0.021371149582339953
5.339999999999634 -0.011383378496063544
5.349999999999633 0.0003266695835527684
5.359999999999632 0.012552771972829778
5.369999999999631 0.0236312813610955
5.3799999999996295 0.03183642605927155
5.389999999999628 0.03606211914432635
5.399999999999627 0.03606914218176416
5.409999999999626 0.032200925847780726
5.419999999999625 0.025043716246423233
5.429999999999624 0.015269209719187691
5.439999999999623 0.003696984324997802
5.449999999999622 -0.008503800172641272
5.459999999999621 -0.01973122993894021
5.46999999999962 -0.028277500898288312
5.4799999999996185 -0.03296977672719202
5.489999999999617 -0.0334893843234899
5.499999999999616 -0.030134690540565504
5.509999999999615 -0.023454874467416027
5.519999999999614 -0.014073166368611932
5.529999999999613 -0.0027407292581055425
5.539999999999612 0.009461515185425802
5.549999999999611 0.02098235047721046
5.55999999999961 0.030053228085780148
5.569999999999609 0.035354804705086715
5.5799999999996075 0.03643060280135767
5.589999999999606 0.03350556259128522
5.599999999999605 0.027126315854309826
5.609999999999604 0.017949734704194392
5.619999999999603 0.006746679018848953
5.629999999999602 -0.005418233827890541
5.639999999999601 -0.017045695844888558
5.6499999999996 -0.02640516634378773
5.659999999999599 -0.032136807259054156
5.669999999999598 -0.03370664192969366
5.6799999999995965 -0.03128823058620549
5.689999999999595 -0.025389735454410173
5.699999999999594 -0.01661977066645708
5.709999999999593 -0.005686790354081316
5.719999999999592 0.006425726956395556
5.729999999999591 0.01827960479451933
5.73999999999959 0.02811072193537019
5.749999999999589 0.03443027002071976
5.759999999999588 0.03656496911034968
5.769999999999587 0.03460169956384006
5.7799999999995855 0.02902989393538838
5.789999999999584 0.020484333785278353
5.799999999999583 0.009695512179797736
5.809999999999582 -0.002361469055568348
5.819999999999581 -0.014290343786063791
5.82999999999958 -0.024370466484831994
5.839999999999579 -0.03109021775742701
5.849999999999578 -0.033702124317029895
5.859999999999577 -0.03223835334498695
5.869999999999576 -0.02715317635558718
5.8799999999995745 -0.01903667745844186
5.889999999999573 -0.008559128731735175
5.899999999999572 0.003384904250576464
5.909999999999571 0.015473278843497777
5.91999999999957 0.02597760604550327
5.929999999999569 0.033270690421228294
5.939999999999568 0.03645910840166908
5.949999999999567 0.035474437177948584
5.959999999999566 0.03073906538276844
5.9699999999995645 0.02286503479493284
5.979999999999563 0.01255055539341784
5.989999999999562 0.0006890810965038378
5.999999999999561 -0.011433893645300116
6.00999999999956 -0.022140964621722423
6.019999999999559 -0.02980206745006039
6.029999999999558 -0.03345384170649974
6.039999999999557 -0.03296463359908564
6.049999999999556 -0.028720742460394567
6.059999999999555 -0.021294431983309048
6.0699999999995535 -0.011329108986829895
6.079999999999552 0.0003573878484008161
6.089999999999551 0.012562847429145707
6.09999999999955 0.023631750796468877
6.109999999999549 0.03184251994962906
6.119999999999548 0.036083747197479706
6.129999999999547 0.03610633782341307
6.139999999999546 0.032246257329482636
6.149999999999545 0.025087557435193673
6.159999999999544 0.01530521394147406
6.1699999999995425 0.0037251034061742427
6.179999999999541 -0.008478609134195876
6.18999999999954 -0.01970386869765715
6.199999999999539 -0.028246787415091373
6.209999999999538 -0.03293711058891912
6.219999999999537 -0.033454424096141085
6.229999999999536 -0.030093326977380947
6.239999999999535 -0.023400345266787664
6.249999999999534 -0.013999333855597831
6.259999999999533 -0.0026465848078268436
6.2699999999995315 0.009568979279178217
6.27999999999953 0.021090061093840488
6.289999999999529 0.030148643914563403
6.299999999999528 0.03543163216911154
6.309999999999527 0.03648821550267433
6.319999999999526 0.033544795256466156
6.329999999999525 0.027146445895479966
6.339999999999524 0.017948409103447877
6.349999999999523 0.006722823811173377
6.359999999999522 -0.005460117309288364
6.3699999999995205 -0.01709353208978921
6.379999999999519 -0.02644329662444722
6.389999999999518 -0.032153813987661775
6.399999999999517 -0.03369887473888559
6.409999999999516 -0.0312572416590255
6.419999999999515 -0.0253383309083349
6.429999999999514 -0.016549617530097614
6.439999999999513 -0.00559873056658078
6.449999999999512 0.006528602818454872
6.459999999999511 0.01838845417369457
6.4699999999995095 0.028211571356829834
6.479999999999508 0.03451022013904503
6.489999999999507 0.03661749187972777
6.499999999999506 0.03462658534477939
6.509999999999505 0.0290305330702164
6.519999999999504 0.02046513072032525
6.529999999999503 0.009660755903489297
6.539999999999502 -0.0024066319169539388
6.549999999999501 -0.014337846757239607
6.5599999999995 -0.02440912250621472
6.5699999999994985 -0.03110952085455433
6.579999999999497 -0.03369643497676093
6.589999999999496 -0.032207394596271866
6.599999999999495 -0.027100181639321964
6.609999999999494 -0.018966549832267927
6.619999999999493 -0.008477444894404787
6.629999999999492 0.00347185664813854
6.639999999999491 0.015557772153171275
6.64999999999949 0.02605073706811984
6.6599999999994886 0.03332506330923581
6.6699999999994874 0.03649126024438554
6.679999999999486 0.03548461918068036
6.689999999999485 0.030729936787281517
6.699999999999484 0.02284067489729738
6.709999999999483 0.012516050927393229
6.719999999999482 0.0006506893921563903
6.729999999999481 -0.011468658938765983
6.73999999999948 -0.022164364765661478
6.749999999999479 -0.02980851564916219
6.7599999999994775 -0.033441493283154246
6.769999999999476 -0.032934628518501194
6.779999999999475 -0.028675607110658072
6.789999999999474 -0.021237198353779553
6.799999999999473 -0.011263410677284104
6.809999999999472 0.00042663959679391055
6.819999999999471 0.012628972091606287
6.82999999999947 0.02368714626766952
6.839999999999469 0.03188139590930381
6.849999999999468 0.03610417000138865
6.8599999999994665 0.0361094621237197
6.869999999999465 0.032234594886607466
6.879999999999464 0.025064010445137556
6.889999999999463 0.015273041597756385
6.899999999999462 0.003688684265254959
6.909999999999461 -0.00851304304493987
6.91999999999946 -0.019728899034728572
6.929999999999459 -0.02825640611172833
6.939999999999458 -0.032929037831948386
6.949999999999457 -0.03342975646422777
6.9599999999994555 -0.0300547130596477
6.969999999999454 -0.023350684846283234
6.979999999999453 -0.013941581788542603
6.989999999999452 -0.0025844534611763293
6.999999999999451 0.00963010692382537
7.00999999999945 0.02114321321653449
7.019999999999449 0.030187457601483694
7.029999999999448 0.03545300314295362
7.039999999999447 0.03649244727535179
7.049999999999446 0.03353403182826294
7.0599999999994445 0.02712344439696819
7.069999999999443 0.017916173615745826
7.079999999999442 0.006685075765179391
7.089999999999441 -0.0054981242284894314
7.09999999999944 -0.017125027835078795
7.109999999999439 -0.026461852390779646
7.119999999999438 -0.032155862538912325
7.129999999999437 -0.03368421569227359
7.139999999999436 -0.03122765215387406
7.149999999999435 -0.02529623071764286
7.1599999999994335 -0.016497656227468648
7.169999999999432 -0.005540267750701093
7.179999999999431 0.006588624793410693
7.18999999999943 0.01844324131702049
7.199999999999429 0.028254106995884837
7.209999999999428 0.034536092517864506
7.219999999999427 0.0366258087618863
7.229999999999426 0.034618702676599195
7.239999999999425 0.02900872157100365
7.249999999999424 0.0204320609089871
7.2599999999994225 0.009619854447999334
7.269999999999421 -0.0024503141036931074
7.27999999999942 -0.014377356843630026
7.289999999999419 -0.02443713625336953
7.299999999999418 -0.031121166691661872
7.309999999999417 -0.0336905339009885
7.319999999999416 -0.03218527880072112
7.329999999999415 -0.02706410659041786
7.339999999999414 -0.018919001449672245
7.349999999999413 -0.008421476456333104
7.3599999999994115 0.0035316660087958735
7.36999999999941 0.01561468351041288
7.379999999999409 0.026097005633344203
7.389999999999408 0.03335498777846077
7.399999999999407 0.0365029723189881
7.409999999999406 0.035479123916031176
7.419999999999405 0.030709498331744634
7.429999999999404 0.022807953305839953
7.439999999999403 0.012474195266523163
7.4499999999994015 0.0006042218331846502
7.4599999999994 -0.011513154230758254
7.469999999999399 -0.022199168100117274
7.479999999999398 -0.029827589900463324
7.489999999999397 -0.0334425613647109
7.499999999999396 -0.03291853811512593
7.509999999999395 -0.028644599161287896
7.519999999999394 -0.021193848517939626
7.529999999999393 -0.011210641486327218
7.539999999999392 0.0004847198408095783
7.5499999999993905 0.012686169863599515
7.559999999999389 0.023735659628704282
7.569999999999388 0.03191456940493533
7.579999999999387 0.03611902179668493
7.589999999999386 0.036106384611495006
7.599999999999385 0.03221571974618345
7.609999999999384 0.025032078119147254
7.619999999999383 0.015231175851732597
7.629999999999382 0.0036410671693984323
7.639999999999381 -0.008560333828168634
7.6499999999993795 -0.019768261898657352
7.659999999999378 -0.02828113380191805
7.669999999999377 -0.032935872073497865
7.679999999999376 -0.03341891541932813
7.689999999999375 -0.030028248674238405
7.699999999999374 -0.023311198635875236
7.709999999999373 -0.01389196634426775
7.719999999999372 -0.002528527946037451
7.729999999999371 0.009686667679878608
7.73999999999937 0.021192888562164447
7.7499999999993685 0.030223118619694678
7.759999999999367 0.03547078762186839
7.769999999999366 0.0364921114985216
7.779999999999365 0.033517425839703685
7.789999999999364 0.027093217131298992
7.799999999999363 0.017875334634294835
7.809999999999362 0.006637477224503302
7.819999999999361 -0.005546906757172025
7.82999999999936 -0.017167669867011928
7.839999999999359 -0.026491237020444685
7.8499999999993575 -0.03216786795148201
7.859999999999356 -0.03367838589921487
7.869999999999355 -0.031205739466262285
7.879999999999354 -0.02526073343588241
7.889999999999353 -0.01645133090334817
7.899999999999352 -0.005486599522809804
7.909999999999351 0.006644480613033179
7.91999999999935 0.018494108201992064
7.929999999999349 0.028292483599091194
7.939999999999348 0.034557210455297534
7.9499999999993465 0.036628695139582335
7.959999999999345 0.0346048678748509
7.969999999999344 0.02898069249240434
7.979999999999343 0.020392725372659508
7.989999999999342 0.009572742196177965
7.999999999999341 -0.002500139348651469
8.009999999999344 -0.014422922577276863
8.019999999999348 -0.024471009480020744
8.029999999999351 -0.031138323724823797
8.039999999999354 -0.03368972183480691
8.049999999999358 -0.0321678814348792
8.059999999999361 -0.027032526293925597
8.069999999999364 -0.018875909987436275
8.079999999999368 -0.008370077429748815
8.089999999999371 0.003586734521339516
8.099999999999374 0.015666705930733535
8.109999999999378 0.026138288576672112
8.119999999999381 0.03337986530288598
8.129999999999384 0.03650959718387203
8.139999999999388 0.035468550925489735
8.149999999999391 0.030684097656894026
8.159999999999394 0.022770529388291685
8.169999999999398 0.012428031784462824
8.179999999999401 0.0005539019366842065
8.189999999999404 -0.011561106850386648
8.199999999999408 -0.022237195324215843
8.209999999999411 -0.029849827149353348
8.219999999999414 -0.03344683540094753
8.229999999999418 -0.03290572622238657
8.239999999999421 -0.028616946532574836
8.249999999999424 -0.02115396352808576
8.259999999999428 -0.011161523843144026
8.269999999999431 0.0005388785847908701
8.279999999999434 0.012739158164310838
8.289999999999438 0.023779781136554146
8.299999999999441 0.03194336727570499
8.309999999999444 0.03612969251716699
8.319999999999448 0.03609941416815428
8.329999999999451 0.032193262957057774
8.339999999999455 0.024996862572819165
8.349999999999458 0.015186308063961223
8.359999999999461 0.0035907177509537373
8.369999999999465 -0.008610119853836586
8.379999999999468 -0.019809972197098822
8.389999999999471 -0.028308199063265448
8.399999999999475 -0.032945157166353475
8.409999999999478 -0.03341069050732137
8.419999999999481 -0.030004546854451603
8.429999999999485 -0.023274569882944594
8.439999999999488 -0.01384525802891011
8.449999999999491 -0.002475541546902059
8.459999999999495 0.009740250006022912
8.469999999999498 0.021239548364001114
8.479999999999501 0.030255772559409453
8.489999999999505 0.03548564404964055
8.499999999999508 0.03648898363575866
8.509999999999511 0.033498191058608566
8.519999999999515 0.027060517991694167
8.529999999999518 0.017832147301334582
8.539999999999521 0.006587612629766381
8.549999999999525 -0.005597907147375427
8.559999999999528 -0.017212503789353628
8.569999999999531 -0.026522802737389738
8.579999999999535 -0.032182057308888144
8.589999999999538 -0.03367474933081078
8.599999999999541 -0.031186022323533787
8.609999999999545 -0.025227419212145524
8.619999999999548 -0.01640716177773237
8.629999999999551 -0.005435050360123679
8.639999999999555 0.00669825525515013
8.649999999999558 0.018542923019265467
8.659999999999561 0.028328831114957976
8.669999999999565 0.034576323577832344
8.679999999999568 0.036629605226469304
8.689999999999571 0.03458909280536541
8.699999999999575 0.028950765651018093
8.709999999999578 0.02035153220482497
8.719999999999581 0.009523801200786988
8.729999999999585 -0.0025517803618189602
8.739999999999588 -0.014470304289201165
8.749999999999591 -0.02450670057508178
8.759999999999595 -0.031157290131485337
8.769999999999598 -0.03369069273080151
8.779999999999601 -0.032152219510460864
8.789999999999605 -0.027002617560879093
8.799999999999608 -0.018834422325929325
8.809999999999611 -0.008320223364054906
8.819999999999615 0.00364029762244517
8.829999999999618 0.015717237063140304
8.839999999999621 0.026178075338344958
8.849999999999625 0.033403237103492675
8.859999999999628 0.03651470976646255
8.869999999999632 0.0354564657049203
8.879999999999635 0.030657193422162284
8.889999999999638 0.02273161647297947
8.899999999999642 0.012380397038335229
8.909999999999645 0.0005021319279166219
8.919999999999648 -0.011610484090529121
8.929999999999652 -0.022276617120489835
8.939999999999655 -0.029873426958526753
8.949999999999658 -0.03345243994215068
8.959999999999662 -0.03289420997735711
8.969999999999665 -0.028590550144474904
8.979999999999668 -0.021115295381322712
8.989999999999672 -0.011113591604250204
8.999999999999675 0.0005918675169769208
9.009999999999678 0.012790970692139839
9.019999999999682 0.023822704847223878
9.029999999999685 0.03197094652050357
9.039999999999688 0.03613913648550523
9.049999999999692 0.036091223942802106
9.059999999999695 0.03216960783874478
9.069999999999698 0.024960480185356716
9.079999999999702 0.015140309238441702
9.089999999999705 0.0035392745043445165
9.099999999999708 -0.00866096266931719
9.109999999999712 -0.019852704366711306
9.119999999999715 -0.028336257064750396
9.129999999999718 -0.03295541346467982
9.139999999999722 -0.03340341911515
9.149999999999725 -0.029981780876877303
9.159999999999728 -0.023238861072425898
9.169999999999732 -0.013799461245926235
9.179999999999735 -0.002423470997391268
9.189999999999738 0.009792896706338983
9.199999999999742 0.021285243088928808
9.209999999999745 0.03028743854870014
9.219999999999748 0.03549950693364749
9.229999999999752 0.03648487299351934
9.239999999999755 0.033477997490095245
9.249999999999758 0.027026893854844088
9.259999999999762 0.01778807481762971
9.269999999999765 0.006536906943590006
9.279999999999768 -0.0056497030212306456
9.289999999999772 -0.01725809190031006
9.299999999999775 -0.02655509378231045
9.309999999999778 -0.03219695891475759
9.319999999999782 -0.03367182140862181
9.329999999999785 -0.031167011312985108
9.339999999999788 -0.025194807638071703
9.349999999999792 -0.016363695325948238
9.359999999999795 -0.0053842135238084355
9.369999999999798 0.006751294422771668
9.379999999999802 0.018590970046735485
9.389999999999805 0.02836438561522382
9.399999999999809 0.03459463877856592
9.409999999999812 0.036629731003578955
9.419999999999815 0.0345725586908135
9.429999999999819 0.028920111286337324
9.439999999999822 0.020309645588961516
9.449999999999825 0.009474203236263393
9.459999999999829 -0.0026040388141059623
9.469999999999832 -0.014518264117141614
9.479999999999835 -0.024542939432884825
9.489999999999839 -0.031176790257312847
9.499999999999842 -0.03369219624529175
9.509999999999845 -0.03213709267111993
9.519999999999849 -0.026973244667513798
9.529999999999852 -0.01879347120832853
9.539999999999855 -0.008270912012089258
9.549999999999859 0.0036933006580029573
9.559999999999862 0.015767179249070572
9.569999999999865 0.02621724478080229
9.579999999999869 0.03342597927677801
9.589999999999872 0.036519198868278216
9.599999999999875 0.035443775521356885
9.609999999999879 0.03062970936982577
9.619999999999882 0.022692151313229467
9.629999999999885 0.012332239292143391
9.639999999999889 0.0004498715256523847
9.649999999999892 -0.01166031640253976
9.659999999999895 -0.022316462662378037
9.669999999999899 -0.029897432305114276
9.679999999999902 -0.03345844563128062
9.689999999999905 -0.0328830967101558
9.699999999999909 -0.028564558569549696
9.709999999999912 -0.02107703357310343
9.719999999999915 -0.011066070900656824
9.729999999999919 0.000644430783224619
9.739999999999922 0.012842332067681256
9.749999999999925 0.02386514837541754
9.759999999999929 0.03199802820002616
9.769999999999932 0.036148082719947405
9.779999999999935 0.036082548153010756
9.789999999999939 0.03214548613994668
9.799999999999942 0.02492365320998606
9.809999999999945 0.015093889870424303
9.819999999999949 0.003487438793808311
9.829999999999952 -0.008712165192110297
9.839999999999955 -0.019895763959444753
9.849999999999959 -0.028364620580650573
9.859999999999962 -0.03296596765070961
9.869999999999965 -0.033396446354371154
9.879999999999969 -0.029959315804696393
9.889999999999972 -0.023203455248738014
9.899999999999975 -0.013753972354662657
9.909999999999979 -0.0023717210993120484
9.919999999999982 0.009845198600294747
9.929999999999986 0.021330562283691616
9.939999999999989 0.03031870636202054
9.949999999999992 0.03551296597038215
9.959999999999996 0.03648036634863463
9.969999999999999 0.033457423249393374
9.980000000000002 0.026992907822845098
9.990000000000006 0.01774366135844065
10.000000000000009 0.00648588544270713
10.010000000000012 -0.005701783530588409
10.020000000000016 -0.017303931057032214
10.030000000000019 -0.026587610133899556
10.040000000000022 -0.032212075053335884
10.050000000000026 -0.03366910838333548
10.060000000000029 -0.031148219187103997
10.070000000000032 -0.025162419099685883
10.080000000000036 -0.016320457835308423
10.090000000000039 -0.0053336178499827965
10.100000000000042 0.006804069680463891
10.110000000000046 0.01863872194137294
10.120000000000049 0.028399618276809056
10.130000000000052 0.03461262168504244
10.140000000000056 0.03662952900731485
10.150000000000059 0.03455570985953007
10.160000000000062 0.02888915916128121
10.170000000000066 0.020267480173250394
10.180000000000069 0.009424349209642876
10.190000000000072 -0.0026565241906729344
10.200000000000076 -0.014566417128274096
10.210000000000079 -0.02457934260173157
10.220000000000082 -0.03119644033764201
10.230000000000086 -0.03369384876666816
10.240000000000089 -0.0321221197564777
10.250000000000092 -0.02694403156484404
10.260000000000096 -0.01875268687069579
10.270000000000099 -0.008221779301032723
10.280000000000102 0.0037461037719347208
10.290000000000106 0.015816890672518444
10.300000000000109 0.026256153651462808
10.310000000000112 0.03344844575507391
10.320000000000116 0.03652341339895145
10.330000000000119 0.03543082172068447
10.340000000000122 0.030601977131414826
10.350000000000126 0.022652455373080416
10.360000000000129 0.012283871362404004
10.370000000000132 0.0003974278362642945
10.380000000000136 -0.011710298955613627
10.39000000000014 -0.02235642724743867
10.400000000000142 -0.029921538650145043
10.410000000000146 -0.033464549374412386
10.42000000000015 -0.032872086651678796
10.430000000000152 -0.02853867729195861
10.440000000000156 -0.021038889834233156
10.45000000000016 -0.011018679609576443
10.460000000000163 0.0006968451247573213
10.470000000000166 0.012893514951091438
10.48000000000017 0.023907381573087867
10.490000000000173 0.032024879924154454
10.500000000000176 0.03615679643718068
10.51000000000018 0.03607364860597616
10.520000000000183 0.03212115464069878
10.530000000000186 0.024886632404237927
10.54000000000019 0.0150472951578693
10.550000000000193 0.00343545205932136
10.560000000000196 -0.008763487219166265
10.5700000000002 -0.019938910332353194
10.580000000000203 -0.02839304893521645
10.590000000000206 -0.03297658074746395
10.60000000000021 -0.03338953694757503
10.610000000000213 -0.02993692181611922
10.620000000000216 -0.023168128855472987
10.63000000000022 -0.01370857371190709
10.640000000000223 -0.002320079119921318
10.650000000000226 0.009897364889377043
10.66000000000023 0.02137571303316008
10.670000000000233 0.030349781836968393
10.680000000000236 0.03552622594512516
10.69000000000024 0.036475666891680275
10.700000000000243 0.033436668687955536
10.710000000000246 0.026958756271581997
10.72000000000025 0.017699099140265104
10.730000000000253 0.006434737034576935
10.740000000000256 -0.005753961473089891
10.75000000000026 -0.017349834341082785
10.760000000000263 -0.026620165066668176
10.770000000000266 -0.032227220230921345
10.78000000000027 -0.0336664273427952
10.790000000000273 -0.03112946692025899
10.800000000000276 -0.025130079229098014
10.81000000000028 -0.016277279472576303
10.820000000000283 -0.0052830973222190245
10.830000000000286 0.006856744272660023
10.84000000000029 0.018686340331538456
10.850000000000293 0.028434689886966024
10.860000000000296 0.03463043240522329
10.8700000000003 0.03662915824782347
10.880000000000303 0.034538703225044674
10.890000000000306 0.02885806302152399
10.90000000000031 0.02022518614145539
10.910000000000313 0.009374386214995143
10.920000000000316 -0.002709091323635757
10.93000000000032 -0.01461461881131483
10.940000000000323 -0.024615765811034713
10.950000000000326 -0.03121609691181512
10.96000000000033 -0.03369550855106897
10.970000000000333 -0.03210716166769958
10.980000000000336 -0.026914842439139164
10.99000000000034 -0.01871193677662321
11.000000000000343 -0.008172695461080237
11.010000000000346 0.0037988347055680966
11.02000000000035 0.015866497869065844
11.030000000000353 0.026294927859479445
11.040000000000356 0.03347076191983634
11.05000000000036 0.036527477893509984
11.060000000000363 0.035417727244077817
11.070000000000366 0.030574117135840965
11.08000000000037 0.022612646065603592
11.090000000000373 0.012235407832887919
11.100000000000376 0.00034491342517314834
11.11000000000038 -0.011760320082910999
11.120000000000383 -0.02239639942238617
11.130000000000386 -0.02994563489553275
11.14000000000039 -0.03347064101072812
11.150000000000393 -0.03286107129576467
11.160000000000396 -0.028512800079276753
11.1700000000004 -0.02100076037433036
11.180000000000403 -0.010971316085392358
11.190000000000406 0.0007492105623783364
11.20000000000041 0.01294461834481471
11.210000000000413 0.023949502885613472
11.220000000000416 0.032051599666514274
11.23000000000042 0.036165374911374525
11.240000000000423 0.03606462137068457
11.250000000000426 0.032096707527293496
11.26000000000043 0.024849509623321654
11.270000000000433 0.015000614684345768
11.280000000000436 0.0033834021485987516
11.29000000000044 -0.008814841796007531
11.300000000000443 -0.019982056770785916
11.310000000000446 -0.02842145561362619
11.32000000000045 -0.03298716681360902
11.330000000000453 -0.033382606051151405
11.340000000000456 -0.029914515699212666
11.35000000000046 -0.023132800579313734
11.360000000000463 -0.013663185784174175
11.370000000000466 -0.002268466960049277
11.38000000000047 0.009949472706740193
11.390000000000473 0.021420771947733203
11.400000000000476 0.03038074124001299
11.41000000000048 0.03553936266494212
11.420000000000483 0.03647084962091946
11.430000000000486 0.033415807472000215
11.44000000000049 0.0269245111183285
11.450000000000493 0.017654458300498256
11.460000000000496 0.006383530436776454
11.4700000000005 -0.005806168916621779
11.480000000000503 -0.017395734036232097
11.490000000000506 -0.026652690972143737
11.50000000000051 -0.03224232721967196
11.510000000000513 -0.03366371183812969
11.520000000000516 -0.031110689271536835
11.53000000000052 -0.025097724271891463
11.540000000000523 -0.016234097952172902
11.550000000000527 -0.005232590904649136
11.56000000000053 0.0069093783194601474
11.570000000000533 0.0187338848023769
11.580000000000537 0.028469659740912062
11.59000000000054 0.03464812994779857
11.600000000000543 0.036628677242645354
11.610000000000547 0.034521596432355674
11.62000000000055 0.028826879262682042
11.630000000000553 0.02018281852624484
11.640000000000557 0.009324368128589233
11.65000000000056 -0.0027616870412314155
11.660000000000563 -0.014662816223132985
11.670000000000567 -0.024652156191395273
11.68000000000057 -0.031235707373994916
11.690000000000573 -0.03369712356186589
11.700000000000577 -0.03209216727284407
11.71000000000058 -0.026885627319006688
11.720000000000583 -0.01867117214939332
11.730000000000587 -0.00812361276195679
11.74000000000059 0.0038515403880463117
11.750000000000593 0.015916047274163063
11.760000000000597 0.026333613597057857
11.7700000000006 0.03349297378189121
11.780000000000603 0.03653143806155018
11.790000000000607 0.035404537226255806
11.80000000000061 0.03054617362347223
11.810000000000613 0.022572766581622227
11.820000000000617 0.012186890945036876
11.83000000000062 0.00029236989477769725
11.840000000000623 -0.011810338436986144
11.850000000000627 -0.022436337908745194
11.86000000000063 -0.029969679938349376
11.870000000000633 -0.0334766798348549
11.880000000000637 -0.03285001058619922
11.89000000000064 -0.028486887747206306
11.900000000000643 -0.020962606953626912
11.910000000000647 -0.010923942946211537
11.92000000000065 0.0008015637931603856
11.930000000000653 0.012995678497978407
11.940000000000657 0.02399154834741948
11.95000000000066 0.032078223345712524
11.960000000000663 0.036173853880587505
11.970000000000667 0.036055501808216366
11.98000000000067 0.03207217952255383
11.990000000000673 0.024812318782972
12.000000000000677 0.014953881589613631
12.01000000000068 0.0033313216337583136
12.020000000000683 -0.008866196618540611
12.030000000000687 -0.020025171048275333
12.04000000000069 -0.028449808512327653
12.050000000000693 -0.03299769402640883
12.060000000000697 -0.03337562230386065
12.0700000000007 -0.029892066733404575
12.080000000000704 -0.023097440429110248
12.090000000000707 -0.013617779268866337
12.10000000000071 -0.002216855889111759
12.110000000000714 0.010001550382982888
12.120000000000717 0.021465767157005596
12.13000000000072 0.030411612619106507
12.140000000000724 0.03555240407274385
12.150000000000727 0.03646594223551318
12.16000000000073 0.033394866850410015
12.170000000000734 0.026890198997605985
12.180000000000737 0.01760976484568943
12.19000000000074 0.0063322911638663115
12.200000000000744 -0.005858380609803831
12.210000000000747 -0.017441604974171694
12.22000000000075 -0.02668516276734083
12.230000000000754 -0.03225737113466659
12.240000000000757 -0.03366093731207945
12.25000000000076 -0.031091862150401342
12.260000000000764 -0.02506533069666952
12.270000000000767 -0.016190890294798765
12.28000000000077 -0.005182076095092381
12.290000000000774 0.006961993967230042
12.300000000000777 0.018781377306353403
12.31000000000078 0.028504549726550876
12.320000000000784 0.034665736147321706
12.330000000000787 0.036628107677765726
12.34000000000079 0.03450441085948687
12.350000000000794 0.02879562880664018
12.360000000000797 0.020140397752375333
12.3700000000008 0.009274314962096915
12.380000000000804 -0.002814291575901343
12.390000000000807 -0.014710989683067907
12.40000000000081 -0.024688494126584755
12.410000000000814 -0.03125525225402342
12.420000000000817 -0.033698674567335794
12.43000000000082 -0.032077117680021916
12.440000000000824 -0.026856367737075514
12.450000000000827 -0.01863037496172035
12.46000000000083 -0.008074513572776078
12.470000000000834 0.0039042381356301486
12.480000000000837 0.015965556014807192
12.49000000000084 0.026372227931309344
12.500000000000844 0.03351509838964014
12.510000000000847 0.0365353108713998
12.52000000000085 0.035391268433087895
12.530000000000854 0.03051816302915807
12.540000000000857 0.02253283296854464
12.55000000000086 0.012138336406595182
12.560000000000864 0.0002398127362984635
12.570000000000867 -0.011860338611499712
12.58000000000087 -0.022476227350224264
12.590000000000874 -0.029993658534239014
12.600000000000877 -0.03348265078327891
12.61000000000088 -0.032838889710197244
12.620000000000884 -0.028460925803523413
12.630000000000887 -0.02092441542795135
12.64000000000089 -0.010876546374493484
12.650000000000894 0.0008539183601443504
12.660000000000897 0.013046708770710104
12.6700000000009 0.024033531255394563
12.680000000000904 0.03210476426083927
12.690000000000907 0.03618224661363857
12.70000000000091 0.03604630306345119
12.710000000000914 0.03204758353846439
12.720000000000917 0.024775072498323402
12.73000000000092 0.014907108213041075
12.740000000000924 0.003279222666510747
12.750000000000927 -0.008917539615504651
12.76000000000093 -0.020068241133633806
12.770000000000934 -0.028478095688193348
12.780000000000937 -0.03300815058604466
12.79000000000094 -0.033368574094637914
12.800000000000944 -0.029869563548425456
12.810000000000947 -0.023062037306597342
12.82000000000095 -0.013572343333495992
12.830000000000954 -0.0021652353096492044
12.840000000000957 0.010053608343115599
12.85000000000096 0.021510709015744027
12.860000000000964 0.030442406339999728
12.870000000000967 0.035565360538197914
12.88000000000097 0.0364609550376849
12.890000000000974 0.03337385696688589
12.900000000000977 0.026855829829547172
12.91000000000098 0.017565028474463704
12.920000000000984 0.006281028755060759
12.930000000000987 -0.005910587087071988
12.94000000000099 -0.017487437721380124
12.950000000000994 -0.026717571088472527
12.960000000000997 -0.032272342730577476
12.970000000001 -0.03365809466609469
12.980000000001004 -0.031072976639253406
12.990000000001007 -0.025032889795907128
13.00000000000101 -0.01614764800671041
13.010000000001014 -0.005131544598053295
13.020000000001017 0.007014599352590726
13.03000000000102 0.018828825902398198
13.040000000001024 0.028539367913667728
13.050000000001027 0.03468325910065142
13.06000000000103 0.03662745762394038
13.070000000001034 0.034487154474677234
13.080000000001037 0.028764319456771586
13.09000000000104 0.020097931447061297
13.100000000001044 0.009224234209428644
13.110000000001047 -0.0028668974989315963
13.12000000000105 -0.014759131787140644
13.130000000001054 -0.02472477226690646
13.140000000001058 -0.03127472430356798
13.15000000000106 -0.033700154438875814
13.160000000001064 -0.032062005898309216
13.170000000001068 -0.02682705686301735
13.18000000000107 -0.018589538553034624
13.190000000001074 -0.00802539139778982
13.200000000001078 0.003956934300791743
13.21000000000108 0.016015030359657526
13.220000000001084 0.02641077713464313
13.230000000001088 0.03353714205649093
13.240000000001091 0.036539102641012476
13.250000000001094 0.03537792712233577
13.260000000001098 0.0304900914926514
13.270000000001101 0.022492851227842295
13.280000000001104 0.01208975010902755
13.290000000001108 0.00018724778532341026
13.300000000001111 -0.01191031478849726
13.310000000001114 -0.022516061968938763
13.320000000001118 -0.03001756499350181
13.330000000001121 -0.0334885482696879
13.340000000001124 -0.03282770318962368
13.350000000001128 -0.028434908892607576
13.360000000001131 -0.020886180575026187
13.370000000001134 -0.010829121283258816
13.380000000001138 0.0009062792236258056
13.390000000001141 0.01309771403613282
13.400000000001144 0.02407545647510102
13.410000000001148 0.032131227324570945
13.420000000001151 0.03619055805080968
13.430000000001154 0.036037030048943985
13.440000000001158 0.03202292440681074
13.450000000001161 0.02473777549450054
13.460000000001164 0.014860299189870817
13.470000000001168 0.0032271098354447517
13.480000000001171 -0.008968866209294775
13.490000000001174 -0.020111262475898773
13.500000000001178 -0.028506312666538098
13.510000000001181 -0.03301853211181699
13.520000000001184 -0.033361457132251866
13.530000000001188 -0.029847001947284794
13.540000000001191 -0.02302658711846108
13.550000000001194 -0.01352687399436274
13.560000000001198 -0.002113601347934731
13.570000000001201 0.010105650373486805
13.580000000001204 0.021555601289606943
13.590000000001208 0.030473126214549777
13.600000000001211 0.03557823591781405
13.610000000001214 0.03645589188166794
13.620000000001218 0.03335278162442467
13.630000000001221 0.026821407336860496
13.640000000001224 0.017520252836660834
13.650000000001228 0.006229746821981565
13.660000000001231 -0.005962784741871316
13.670000000001234 -0.0175332286853283
13.680000000001238 -0.026749912407014485
13.690000000001241 -0.03228723856731
13.700000000001245 -0.033655180539132745
13.710000000001248 -0.03105402945146384
13.720000000001251 -0.0250003983630683
13.730000000001255 -0.01610436796894667
13.740000000001258 -0.005080993388312655
13.750000000001261 0.0070671974162398845
13.760000000001265 0.018876233497800318
13.770000000001268 0.02857411724881622
13.780000000001271 0.0347007018106983
13.790000000001275 0.03662673010229938
13.800000000001278 0.034469830271411546
13.810000000001281 0.028732954148258983
13.820000000001285 0.020055422486839884
13.830000000001288 0.00917412871604985
13.840000000001291 -0.002919501965085277
13.850000000001295 -0.014807239692732801
13.860000000001298 -0.02476098782039112
13.870000000001301 -0.031294120814727384
13.880000000001305 -0.03370156054316776
13.890000000001308 -0.03204682935603639
13.900000000001311 -0.026797692187105576
13.910000000001315 -0.01854866048257561
13.920000000001318 -0.00797624387468249
13.930000000001321 0.0040096311666966145
13.940000000001325 0.01606447254781281
13.950000000001328 0.02644926347383532
13.960000000001331 0.033559107111962694
13.970000000001335 0.03654281573494732
13.980000000001338 0.03536451565012275
13.990000000001341 0.03046196133011799
14.000000000001345 0.022452823629063187
14.010000000001348 0.012041134296539894
14.020000000001351 0.00013467728943849526
14.030000000001355 -0.01196026471327921
14.040000000001358 -0.02255583954649444
14.050000000001361 -0.030041397176692942
14.060000000001365 -0.03349437022864253
14.070000000001368 -0.03281644901374642
14.080000000001371 -0.028408835052416696
14.090000000001375 -0.020847900486420004
14.100000000001378 -0.01078166582849059
14.110000000001381 0.0009586481556322061
14.120000000001385 0.013148696014591486
14.130000000001388 0.024117325740079142
14.140000000001391 0.032157614334165474
14.150000000001395 0.03619879003820771
14.160000000001398 0.03602768461853614
14.170000000001401 0.03199820395690141
14.180000000001405 0.02470042956456074
14.190000000001408 0.014813456292200388
14.200000000001411 0.0031749849183679716
14.210000000001415 -0.009020174607244209
14.220000000001418 -0.020154233303988023
14.230000000001422 -0.028534457748007388
14.240000000001425 -0.03302883697981472
14.250000000001428 -0.03335426984525796
14.260000000001432 -0.029824380398369914
14.270000000001435 -0.02299108837440762
14.280000000001438 -0.013481369813036083
14.290000000001442 -0.0020619526293051632
14.300000000001445 0.010157677792848017
14.310000000001448 0.021600445295103868
14.320000000001452 0.030503773618565086
14.330000000001455 0.03559103164711813
14.340000000001458 0.036450754224867196
14.350000000001462 0.03333164226904984
14.360000000001465 0.026786932938532897
14.370000000001468 0.017475439333631597
14.380000000001472 0.006178446772821627
14.390000000001475 -0.006014972145582138
14.400000000001478 -0.017578976444768187
14.410000000001482 -0.026782185363586005
14.420000000001485 -0.03230205736262831
14.430000000001488 -0.03365219370277194
14.440000000001492 -0.031035019393479888
14.450000000001495 -0.02496785523653188
14.460000000001498 -0.01606104906076843
14.470000000001502 -0.00503042140022023
14.480000000001505 0.007119789166862887
14.490000000001508 0.018923601084420396
14.500000000001512 0.028608798773822903
14.510000000001515 0.034718065386535234
14.520000000001518 0.0366259262565687
14.530000000001522 0.034452439393582925
14.540000000001525 0.02870153400629205
14.550000000001528 0.020012871981928665
14.560000000001532 0.009123999599082376
14.570000000001535 -0.002972103833394497
14.580000000001538 -0.01485531225341574
14.590000000001542 -0.0247971396900185
14.600000000001545 -0.03131344076805433
14.610000000001548 -0.0337028919184384
14.620000000001552 -0.032031587124754145
14.630000000001555 -0.02676827280618666
14.640000000001558 -0.018507739878769497
14.650000000001562 -0.00792707017830729
14.660000000001565 0.004062329503155171
14.670000000001568 0.01611388331992906
14.680000000001572 0.026487687726267053
14.690000000001575 0.03358099440429034
14.700000000001578 0.036546451047741554
14.710000000001582 0.035351034921729876
14.720000000001585 0.030433773435883743
14.730000000001588 0.022412751053948066
14.740000000001592 0.011992489856956896
14.750000000001595 8.210216177005184e-05
14.760000000001599 -0.012010187456527788
14.770000000001602 -0.02259555918863963
14.780000000001605 -0.03006515426502254
14.790000000001609 -0.033500115904295955
14.800000000001612 -0.032805126461449244
14.810000000001615 -0.028382703583057545
14.820000000001619 -0.02080957448622725
14.830000000001622 -0.010734179372405651
14.840000000001625 0.0010110257422686817
14.850000000001629 0.013199655253842112
14.860000000001632 0.024159139619194
14.870000000001635 0.03218392592842649
14.880000000001639 0.03620694327129078
14.890000000001642 0.03601826748851248
14.900000000001645 0.031973422901331774
14.910000000001649 0.024663035411016214
14.920000000001652 0.014766580227207244
14.930000000001655 0.0031228486475826595
14.940000000001659 -0.009071464052711772
14.950000000001662 -0.02019715288114965
14.960000000001665 -0.02856253026593743
14.970000000001669 -0.03303906459178066
14.980000000001672 -0.03334701167394263
14.990000000001675 -0.029801698361492497
15.000000000001679 -0.02295554055239673
15.010000000001682 -0.013435830297891863
15.020000000001685 -0.0020102887087772095
15.030000000001689 0.010209691002017149
15.040000000001692 0.02164524143786028
15.050000000001695 0.030534349021943925
15.060000000001699 0.03560374826123128
15.070000000001702 0.036445542633183586
15.080000000001705 0.03331043947004686
15.090000000001709 0.026752407196562678
15.100000000001712 0.017430588530312735
15.110000000001715 0.006127129196120319
15.120000000001719 -0.006067148679839305
15.130000000001722 -0.017624680386389657
15.140000000001725 -0.02681438940601373
15.150000000001729 -0.03231679863723092
15.160000000001732 -0.03364913372199845
15.170000000001735 -0.031015946050368504
15.180000000001739 -0.024935260015399894
15.190000000001742 -0.016017690904850126
15.200000000001745 -0.004979828297230127
15.210000000001749 0.007172374894295536
15.220000000001752 0.01897092894158227
15.230000000001755 0.028643412822107115
15.240000000001759 0.034735350232831266
15.250000000001762 0.036625046532099956
15.260000000001765 0.03443498229702021
15.270000000001769 0.028670059482714835
15.280000000001772 0.01997028038546807
15.290000000001776 0.009073847332728287
15.300000000001779 -0.00302470259689322
15.310000000001782 -0.014903348953915244
15.320000000001786 -0.024833227409586548
15.330000000001789 -0.03133268377246556
15.340000000001792 -0.0337041482248735
15.350000000001796 -0.03201627888735124
15.360000000001799 -0.026738798414793524
15.370000000001802 -0.018466776453870185
15.380000000001806 -0.007877870055497137
15.390000000001809 0.004115029516838989
15.400000000001812 0.01616326285918234
15.410000000001816 0.02652605011541192
15.420000000001819 0.03360280423080289
15.430000000001822 0.03655000892711367
15.440000000001826 0.035337485302692255
15.450000000001829 0.03040552817525634
15.460000000001832 0.022372633867913057
15.470000000001836 0.011943817173524994
15.480000000001839 2.9522819051338643e-05
15.490000000001842 -0.012060082582102088
15.500000000001846 -0.02263522049399146
15.510000000001849 -0.030088835931319082
15.520000000001852 -0.03350578502818956
15.530000000001856 -0.032793735291457744
15.540000000001859 -0.028356514254203272
15.550000000001862 -0.0207712023571265
15.560000000001866 -0.010686661726076
15.570000000001869 0.00106341212831055
15.580000000001872 0.013250591865316958
15.590000000001876 0.02420089824811551
15.600000000001879 0.03221016231533025
15.610000000001882 0.03621501801751269
15.620000000001886 0.03600877895196277
15.630000000001889 0.03194858153724321
15.640000000001892 0.024625593330651927
15.650000000001896 0.014719671305902385
15.660000000001899 0.003070701366471657
15.670000000001902 -0.009122734174536871
15.680000000001906 -0.020240020855640122
15.690000000001909 -0.02859052993809703
15.700000000001912 -0.03304921473119346
15.710000000001916 -0.0333396824350791
15.720000000001919 -0.029778955665356027
15.730000000001922 -0.02291994349065915
15.740000000001926 -0.013390255309681286
15.75000000000193 -0.001958609487401909
15.760000000001932 0.010261690060208375
15.770000000001936 0.021689989784688373
15.78000000000194 0.03056485255770453
15.790000000001942 0.03561638596038849
15.800000000001946 0.03644025734084965
15.81000000000195 0.0332891734704925
15.820000000001953 0.0267178303541274
15.830000000001956 0.017385700680511082
15.84000000000196 0.006075794375549984
15.850000000001963 -0.006119314027703328
15.860000000001966 -0.017670340197622373
15.87000000000197 -0.02684652428271625
15.880000000001973 -0.03233146221073917
15.890000000001976 -0.03364600045707525
15.90000000000198 -0.030996809296918136
15.910000000001983 -0.024902612581830196
15.920000000001986 -0.015974293400531355
15.93000000000199 -0.004929214014193995
15.940000000001993 0.00722495462081066
15.950000000001996 0.019018217083559073
15.960000000002 0.028677959463701733
15.970000000002003 0.0347525564923251
15.980000000002006 0.03662409111446386
15.99000000000201 0.034417459181545325
16.00000000000201 0.02863853077882864
16.010000000002005 0.019927647906149527
16.020000000002 0.00902367215204653
16.030000000001994 -0.0030772979844616373
16.04000000000199 -0.01495134951387529
16.050000000001983 -0.024869250747832694
16.060000000001978 -0.03135184967087841
16.070000000001972 -0.033705329354168236
16.080000000001966 -0.03200090455420696
16.09000000000196 -0.026709268929860988
16.100000000001955 -0.018425770137410858
16.11000000000195 -0.007828643466016175
16.120000000001944 0.004167731204761272
16.13000000000194 0.016212611141321016
16.140000000001933 0.02656435065878737
16.150000000001928 0.03362453668399631
16.160000000001922 0.036553489517390424
16.170000000001917 0.035323866957731646
16.18000000000191 0.03037722571672688
16.190000000001906 0.022332472244306366
16.2000000000019 0.011895116441831981
16.210000000001894 -2.3060506617273926e-05
16.22000000000189 -0.012109949837389737
16.230000000001883 -0.02267482324474594
16.240000000001878 -0.030112442031523946
16.250000000001872 -0.03351137751331057
16.260000000001867 -0.03278227544106897
16.27000000000186 -0.02833026701026836
16.280000000001856 -0.020732784052475896
16.29000000000185 -0.010639112867692242
16.300000000001845 0.0011158072941837849
16.31000000000184 0.01330150579807008
16.320000000001833 0.02424260160147725
16.330000000001828 0.03223632354273556
16.340000000001822 0.03622301438517355
16.350000000001817 0.03599921914453679
16.36000000000181 0.0319236800071823
16.370000000001806 0.024588103469307798
16.3800000000018 0.014672729691967137
16.390000000001795 0.003018543273798855
16.40000000000179 -0.009173984744981399
16.410000000001784 -0.020282837019138283
16.420000000001778 -0.028618456625540092
16.430000000001773 -0.033059287323723714
16.440000000001767 -0.03333228208557167
16.45000000000176 -0.029756152275929496
16.460000000001756 -0.022884297161508416
16.47000000000175 -0.013344644840338557
16.480000000001745 -0.0019069149951051426
16.49000000000174 0.010313674899455505
16.500000000001734 0.021734690276440247
16.510000000001728 0.030595284233721976
16.520000000001723 0.03562894482035162
16.530000000001717 0.03643489845874575
16.54000000000171 0.03326784439210098
16.550000000001706 0.026683202535779566
16.5600000000017 0.017340775922316427
16.570000000001695 0.006024442481432845
16.58000000000169 -0.006171467984351966
16.590000000001684 -0.017715955677912704
16.60000000000168 -0.026878589854175534
16.610000000001673 -0.03234604801416891
16.620000000001667 -0.033642793878206366
16.63000000000166 -0.0309776091157384
16.640000000001656 -0.024869912923325785
16.65000000000165 -0.015930856550161843
16.660000000001645 -0.004878578587060187
16.67000000000164 0.00727752826902934
16.680000000001634 0.019065465426061377
16.69000000000163 0.028712438670832913
16.700000000001623 0.03476968421044619
16.710000000001617 0.0366230600926346
16.720000000001612 0.034399870151743075
16.730000000001606 0.02860694800272597
16.7400000000016 0.019884974661761926
16.750000000001595 0.008973474203212444
16.76000000000159 -0.003129889812658739
16.770000000001584 -0.014999313740418645
16.78000000000158 -0.024905209561120883
16.790000000001573 -0.03137093839346478
16.800000000001567 -0.03370643528424735
16.810000000001562 -0.03198546412037001
16.820000000001556 -0.026679684351091536
16.83000000000155 -0.01838472093982662
16.840000000001545 -0.0077793904489648095
16.85000000000154 0.0042204344858133265
16.860000000001534 0.016261928064930955
16.87000000000153 0.02660258929746684
16.880000000001523 0.033646191780336475
16.890000000001518 0.036556892887309
16.900000000001512 0.03531017997687444
16.910000000001506 0.03034886615555552
16.9200000000015 0.022292266285043383
16.930000000001495 0.011846387787725982
16.94000000000149 -7.564765173970305e-05
16.950000000001484 -0.012159789038086887
16.96000000000148 -0.02271436729158997
16.970000000001473 -0.030135972489920664
16.980000000001468 -0.03351689334027217
16.990000000001462 -0.032770746914057
17.000000000001457 -0.028303961860692894
17.01000000000145 -0.020694319589177067
17.020000000001446 -0.010591532837718335
17.03000000000144 0.0011682111590427158
17.040000000001434 0.013352396940704852
17.05000000000143 0.02428424959414312
17.060000000001423 0.032262409599119475
17.070000000001418 0.03623093242346605
17.080000000001412 0.035989588143342355
17.090000000001407 0.031898718396183495
17.1000000000014 0.024550565916685346
17.110000000001396 0.014625755494340462
17.12000000000139 0.0029663745146204156
17.130000000001385 -0.00922521558964678
17.14000000000138 -0.020325601216830264
17.150000000001373 -0.028646310242841692
17.160000000001368 -0.033069282348079015
17.170000000001362 -0.033324810634512265
17.180000000001357 -0.029733288210268057
17.19000000000135 -0.022848601587175263
17.200000000001346 -0.013298998930689532
17.21000000000134 -0.001855205309885413
17.220000000001335 0.010365645404405628
17.23000000000133 0.021779342807212533
17.240000000001324 0.03062564401150994
17.250000000001318 0.03564142487070135
17.260000000001313 0.03642946605190381
17.270000000001307 0.033246452311439384
17.2800000000013 0.02664852382195054
17.290000000001296 0.017295814350829282
17.30000000000129 0.005973073642019925
17.310000000001285 -0.006223610386621676
17.32000000000128 -0.017761526668488528
17.330000000001274 -0.026910586022781954
17.340000000001268 -0.03236055602013853
17.350000000001263 -0.03363951399656305
17.360000000001257 -0.0309583455295691
17.37000000000125 -0.024837161066604527
17.380000000001246 -0.015887380394483876
17.39000000000124 -0.0048279220895083
17.400000000001235 0.007330095724399976
17.41000000000123 0.019112673848193658
17.420000000001224 0.028746850379535897
17.43000000000122 0.03478673339657844
17.440000000001213 0.03662195351971416
17.450000000001207 0.034382215276779704
17.4600000000012 0.028575311227827235
17.470000000001196 0.01984226073632225
17.48000000000119 0.008923253599428336
17.490000000001185 -0.003182477930585823
17.50000000000118 -0.015047241473273491
17.510000000001174 -0.024941103738619144
17.52000000000117 -0.03138994990304153
17.530000000001163 -0.03370746602520198
17.540000000001157 -0.03196995761241324
17.550000000001152 -0.026650044708995936
17.560000000001146 -0.01834362890170401
17.57000000000114 -0.007730111073065797
17.580000000001135 0.004273139249709159
17.59000000000113 0.016311213499907176
17.600000000001124 0.02664076594426671
17.61000000000112 0.033667769508182996
17.620000000001113 0.036560219077572446
17.630000000001107 0.035296424422382955
17.640000000001102 0.03032044955976289
17.650000000001096 0.02225201606549981
17.66000000000109 0.011797631311197267
17.670000000001085 -0.00012823847824946125
17.68000000000108 -0.012209600025318953
17.690000000001074 -0.02275385251087138
17.70000000000107 -0.030159427256418868
17.710000000001063 -0.03352233251495528
17.720000000001058 -0.032759149738961
17.730000000001052 -0.028277598839121596
17.740000000001046 -0.02065580900781212
17.75000000000104 -0.010543921699879142
17.760000000001035 0.0012206236191275519
17.77000000000103 0.013403265159309289
17.780000000001024 0.024325842118896924
17.79000000000102 0.0322884204510652
17.800000000001013 0.03623877215970468
17.810000000001008 0.03597988600374462
17.820000000001002 0.03187369676789065
17.830000000000997 0.024512980741625216
17.84000000000099 0.0145787488016718
17.850000000000986 0.0029141952141128334
17.86000000000098 -0.009276426553954994
17.870000000000974 -0.020368313313953813
17.88000000000097 -0.028674090724699387
17.890000000000963 -0.033079199802829966
17.900000000000958 -0.03331726811045294
17.910000000000952 -0.02971036350444374
17.920000000000947 -0.022812856808489535
17.93000000000094 -0.013253317639828347
17.940000000000936 -0.001803480527745303
17.95000000000093 0.010417601442013133
17.960000000000925 0.021823947253823504
17.97000000000092 0.03065593183554095
17.980000000000913 0.03565382612397488
17.990000000000908 0.03642396016835195
18.000000000000902 0.033224997288289704
18.010000000000897 0.026613794276673312
18.02000000000089 0.017250816045221537
18.030000000000886 0.005921687970013766
18.04000000000088 -0.006275741086789805
18.050000000000875 -0.01780705302623608
18.06000000000087 -0.026942512706737216
18.070000000000864 -0.03237498621690673
18.080000000000858 -0.03363616083862239
18.090000000000853 -0.03093901857610547
18.100000000000847 -0.024804357052985428
18.11000000000084 -0.015843864988584738
18.120000000000836 -0.004777244609369605
18.13000000000083 0.007382656858451155
18.140000000000825 0.019159842215515366
18.15000000000082 0.0287811945125902
18.160000000000814 0.03480370404686524
18.170000000000808 0.03662077143554252
18.180000000000803 0.03436449461266061
18.190000000000797 0.02854362051465856
18.20000000000079 0.019799506201325295
18.210000000000786 0.008873010441719228
18.22000000000078 -0.0032350621993746994
18.230000000000775 -0.015095132564353906
18.24000000000077 -0.024976933181900845
18.250000000000764 -0.03140888417475291
18.26000000000076 -0.0337084215991738
18.270000000000753 -0.03195438506866023
18.280000000000747 -0.02662035004555993
18.29000000000074 -0.01830249407489532
18.300000000000736 -0.007680805418163831
18.31000000000073 0.004325845375198824
18.320000000000725 0.016360467305491525
18.33000000000072 0.02667888050167448
18.340000000000714 0.033689269845618035
18.35000000000071 0.036563468118546265
18.360000000000703 0.035282600346222784
18.370000000000697 0.03029197598724915
18.380000000000692 0.022211721651223173
18.390000000000686 0.011748847102712609
18.40000000000068 -0.00018083285744138457
18.410000000000675 -0.01225938264968219
18.42000000000067 -0.022793278788656304
18.430000000000664 -0.030182806290656762
18.44000000000066 -0.033527695052744055
18.450000000000653 -0.03274748395356359
18.460000000000647 -0.02825117798821662
18.470000000000642 -0.020617252357814957
18.480000000000636 -0.01049627952664652
18.49000000000063 0.00127304456203618
18.500000000000625 0.013454110311573378
18.51000000000062 0.02436737906046921
18.520000000000614 0.03231435605721273
18.53000000000061 0.036246533613178665
18.540000000000603 0.035970112773059275
18.550000000000598 0.031848615177998287
18.560000000000592 0.024475348005233617
18.570000000000586 0.014531709695142976
18.58000000000058 0.0028620054901631795
18.590000000000575 -0.009327617490674355
18.60000000000057 -0.020410973183347402
18.610000000000564 -0.0287017980135041
18.62000000000056 -0.03308903969406526
18.630000000000553 -0.03330965454922811
18.640000000000548 -0.029687378201611856
18.650000000000542 -0.022777062873228008
18.660000000000537 -0.013207601033725681
18.67000000000053 -0.0017517407515065286
18.680000000000526 0.010469542872585138
18.69000000000052 0.021868503486779198
18.700000000000514 0.030686147644155316
18.71000000000051 0.035666148586507414
18.720000000000503 0.03641838084984756
18.730000000000498 0.03320347937620374
18.740000000000492 0.026579013957899484
18.750000000000487 0.017205781078808307
18.76000000000048 0.00587028557244165
18.770000000000476 -0.006327859942814356
18.78000000000047 -0.0178525346139236
18.790000000000465 -0.02697436983029915
18.80000000000046 -0.03238933859868008
18.810000000000453 -0.03363273443660551
18.820000000000448 -0.03091962829858018
18.830000000000442 -0.024771500929261874
18.840000000000437 -0.015800310392961873
18.85000000000043 -0.004726546239849527
18.860000000000426 0.007435211537443277
18.87000000000042 0.019206970388604822
18.880000000000415 0.028815470988034386
18.89000000000041 0.03482059615265759
18.900000000000404 0.03661951387505398
18.910000000000398 0.03434670821052363
18.920000000000393 0.028511875918978705
18.930000000000387 0.019756711123693937
18.94000000000038 0.008822744826712435
18.950000000000376 -0.0032876424845267598
18.96000000000037 -0.015142986870164582
18.970000000000365 -0.025012697797338293
18.98000000000036 -0.0314277411884881
18.990000000000354 -0.033709302032857116
19.000000000000348 -0.03193874653181291
19.010000000000343 -0.026590600407047624
19.020000000000337 -0.018261316515501013
19.03000000000033 -0.007631473568352709
19.040000000000326 0.004378552736846901
19.05000000000032 0.016409689336987707
19.060000000000315 0.026716932868536394
19.07000000000031 0.033710692767099
19.080000000000304 0.03656664003683921
19.0900000000003 0.03526870779654358
19.100000000000293 0.030263445492140325
19.110000000000287 0.022171383104124545
19.12000000000028 0.011700035249271053
19.130000000000276 -0.00023343066399599238
19.14000000000027 -0.012309136765311472
19.150000000000265 -0.022832646014806418
19.16000000000026 -0.030206109556087508
19.170000000000254 -0.033532980972659415
19.18000000000025 -0.032735749599110305
19.190000000000243 -0.028224699353990308
19.200000000000237 -0.02057864969193572
19.210000000000232 -0.010448606393831501
19.220000000000226 0.0013254738720361904
19.23000000000022 0.01350493225203533
19.240000000000215 0.024408860300744996
19.25000000000021 0.032340216373442435
19.260000000000204 0.03625421680030746
19.2700000000002 0.0359602684956512
19.280000000000193 0.03182347367925704
19.290000000000187 0.02443766776577131
19.300000000000182 0.014484638253238523
19.310000000000176 0.0028098054580515805
19.32000000000017 -0.009378788255275761
19.330000000000165 -0.020453580700814832
19.34000000000016 -0.02872943205471152
19.350000000000154 -0.033098802030795
19.36000000000015 -0.03330196998942437
19.370000000000143 -0.029664332347573107
19.380000000000138 -0.022741219831775166
19.390000000000132 -0.013161849180979252
19.400000000000126 -0.0016999860866324375
19.41000000000012 0.010521469553911233
19.420000000000115 0.021913011374369323
19.43000000000011 0.030716291373627018
19.440000000000104 0.03567839226246724
19.4500000000001 0.03641272813586875
19.460000000000093 0.033181898626425906
19.470000000000088 0.026544182921332402
19.480000000000082 0.017160709522787566
19.490000000000077 0.005818866554315565
19.50000000000007 -0.006379966814718264
19.510000000000066 -0.0178979712966656
19.52000000000006 -0.027006157320230515
19.530000000000054 -0.03240361316205879
19.54000000000005 -0.03362923482493927
19.550000000000043 -0.030900174742341878
19.560000000000038 -0.024738592744249093
19.570000000000032 -0.015756716670173598
19.580000000000027 -0.004675827076264705
19.59000000000002 0.007487759625593824
19.600000000000016 0.019254058226284693
19.61000000000001 0.02884967972237418
19.620000000000005 0.03483740970372774
19.63 0.03661818087148612
19.639999999999993 0.034328856119705396
19.649999999999988 0.028480077494761738
19.659999999999982 0.019713875568661818
19.669999999999977 0.008772456849459542
19.67999999999997 -0.0033402186531161686
19.689999999999966 -0.015190804248974663
19.69999999999996 -0.02504839749330562
19.709999999999955 -0.03144652092609927
19.71999999999995 -0.03371010735473125
19.729999999999944 -0.03192304204623245
19.739999999999938 -0.026560795841324862
19.749999999999932 -0.018220096281236796
19.759999999999927 -0.007582115609391633
19.76999999999992 0.00443126120756056
19.779999999999916 0.016458879448264997
19.78999999999991 0.026754922942525967
19.799999999999905 0.03373203824590694
19.8099999999999 0.036569734857760224
19.819999999999894 0.03525474682012212
19.829999999999888 0.0302348581271875
19.839999999999883 0.022131000484823988
19.849999999999877 0.01165119583669068
19.85999999999987 -0.0002860317737562974
19.869999999999866 -0.012358862227668507
19.87999999999986 -0.02287195408076396
19.889999999999855 -0.0302293370177756
19.89999999999985 -0.033538190295176996
19.909999999999844 -0.032723946718166065
19.91999999999984 -0.028198162983722925
19.929999999999833 -0.020540001064208304
19.939999999999827 -0.010400902378579515
19.94999999999982 0.00137791143204514
19.959999999999816 0.01355573083405366
19.96999999999981 0.02445028572072927
19.979999999999805 0.03236600135482039
19.9899999999998 0.0362618217365584
19.999999999999794 0.035950353214824406

